SpanNorm: Reconciling Training Stability and Performance in Deep Transformers

The success of Large Language Models (LLMs) hinges on the stable training of deep Transformer architectures. A critical design choice is the placement of normalization layers, leading to a fundamental trade-off: the ``PreNorm'' architecture ensures training stability at the cost of potential performance degradation in deep models, while the ``PostNorm'' architecture offers strong performance but suffers from severe training instability. In this work, we propose SpanNorm, a novel technique designed to resolve this dilemma by integrating the strengths of both paradigms. Structurally, SpanNorm establishes a clean residual connection that spans the entire transformer block to stabilize signal propagation, while employing a PostNorm-style computation that normalizes the aggregated output to enhance model performance. We provide a theoretical analysis demonstrating that SpanNorm, combined with a principled scaling strategy, maintains bounded signal variance throughout the network, preventing the gradient issues that plague PostNorm models, and also alleviating the representation collapse of PreNorm. Empirically, SpanNorm consistently outperforms standard normalization schemes in both dense and Mixture-of-Experts (MoE) scenarios, paving the way for more powerful and stable Transformer architectures.

==> Figure/rebuttal_data/FuseNorm_data.csv <==
normalized_rank,normalized_eigenvalues
0.0,25.727762898009352
0.00039077764751856197,20.670112622445618
0.0007815552950371239,17.56072660639164
0.0011723329425556857,13.930452195010458
0.0015631105900742479,13.090555762783385
0.0019538882375928096,12.583503293501558
0.0023446658851113715,11.681390605049298
0.0027354435326299334,10.951322372965834
0.0031262211801484957,10.085182785657976
0.0035169988276670576,9.431724733553498
0.003907776475185619,9.268231017264576
0.0042985541227041815,8.946650360751853
0.004689331770222743,8.796066174619265
0.005080109417741305,8.497533566008602
0.005470887065259867,8.388300716365071
0.005861664712778429,8.201046487492164
0.0062524423602969914,8.009939636898052
0.006643220007815553,7.982814050072999
0.007033997655334115,7.595294618625127
0.007424775302852677,7.375172657847257
0.007815552950371238,7.289366845249303
0.008206330597889801,7.1464412732651725
0.008597108245408363,6.945986402004656
0.008987885892926924,6.8072772466104245
0.009378663540445486,6.68340081135517
0.009769441187964049,6.601655362453695
0.01016021883548261,6.53090677373064
0.010550996483001172,6.501026035217494
0.010941774130519734,6.417387260240258
0.011332551778038297,6.279536950416268
0.011723329425556858,6.267074855255762
0.01211410707307542,6.194348521325932
0.012504884720593983,6.091230772371662
0.012895662368112544,5.986138610152027
0.013286440015631106,5.928000895440731
0.013677217663149667,5.825093404471779
0.01406799531066823,5.747978134880318
0.014458772958186792,5.678894799006803
0.014849550605705353,5.641886665909542
0.015240328253223915,5.602981645563937
0.015631105900742476,5.540199044877619
0.016021883548261038,5.516515282661044
0.016412661195779603,5.441569717336202
0.016803438843298164,5.378423795486734
0.017194216490816726,5.339207065247235
0.017584994138335287,5.309910701463321
0.01797577178585385,5.248353552320386
0.01836654943337241,5.18603304097486
0.01875732708089097,5.113212870347269
0.019148104728409537,5.082362747434173
0.019538882375928098,5.038519771299955
0.01992966002344666,4.956835234480662
0.02032043767096522,4.91381878670609
0.020711215318483783,4.84070152916251
0.021101992966002344,4.787348011027464
0.021492770613520906,4.773419648334722
0.021883548261039467,4.736271020964176
0.022274325908558032,4.705885399664385
0.022665103556076593,4.691025627611658
0.023055881203595155,4.6563554140522285
0.023446658851113716,4.58148784842895
0.023837436498632278,4.5518995554041455
0.02422821414615084,4.523717585469568
0.0246189917936694,4.4896179708947015
0.025009769441187966,4.455671287932416
0.025400547088706527,4.437877406874918
0.02579132473622509,4.425021982779162
0.02618210238374365,4.377477600464349
0.02657288003126221,4.334714778264996
0.026963657678780773,4.293450016301358
0.027354435326299335,4.271291404744863
0.027745212973817896,4.2260129210368556
0.02813599062133646,4.210144721262231
0.028526768268855023,4.180795564162946
0.028917545916373584,4.166236901573362
0.029308323563892145,4.1540805805543615
0.029699101211410707,4.091909578212181
0.03008987885892927,4.06642378001628
0.03048065650644783,4.055401740568349
0.03087143415396639,4.051911053281036
0.03126221180148495,4.021244123401148
0.031652989449003514,3.972947065963705
0.032043767096522076,3.9539484822410147
0.032434544744040644,3.9425080294284793
0.032825322391559206,3.9151141735050645
0.03321610003907777,3.895615649806807
0.03360687768659633,3.8639529079525707
0.03399765533411489,3.8578326121488535
0.03438843298163345,3.8392310430010346
0.03477921062915201,3.817622987878954
0.035169988276670575,3.790361064122253
0.035560765924189136,3.781423854909278
0.0359515435717077,3.781152511923728
0.03634232121922626,3.7613211056701767
0.03673309886674482,3.741322332049359
0.03712387651426338,3.694695117824397
0.03751465416178194,3.680223364494352
0.037905431809300505,3.6519117750175916
0.03829620945681907,3.647404032795751
0.038686987104337635,3.6301916279075637
0.039077764751856196,3.6058939891487887
0.03946854239937476,3.5995946533225323
0.03985932004689332,3.591809480956084
0.04025009769441188,3.588512158620235
0.04064087534193044,3.549602623196194
0.041031652989449004,3.5372347592818745
0.041422430636967565,3.5129420278360306
0.04181320828448613,3.504819250755518
0.04220398593200469,3.4935968489425737
0.04259476357952325,3.4863852565952724
0.04298554122704181,3.475419048681688
0.04337631887456037,3.448923470700821
0.043767096522078934,3.423779421337597
0.0441578741695975,3.4162843740220015
0.044548651817116064,3.403523224449798
0.044939429464634625,3.389939429356302
0.04533020711215319,3.379002136609962
0.04572098475967175,3.3604870939204043
0.04611176240719031,3.3557454462349066
0.04650254005470887,3.3276549991958375
0.04689331770222743,3.3240047189706563
0.047284095349745994,3.309331381621867
0.047674872997264556,3.2901650781885152
0.04806565064478312,3.281823081231769
0.04845642829230168,3.2771656618701335
0.04884720593982024,3.258565910476344
0.0492379835873388,3.238997455494538
0.04962876123485736,3.2267869940882656
0.05001953888237593,3.2109186548817386
0.05041031652989449,3.2108045198467408
0.050801094177413054,3.2019811899935395
0.051191871824931616,3.189840633363364
0.05158264947245018,3.1757876095860476
0.05197342711996874,3.1648251663786926
0.0523642047674873,3.1441148478524377
0.05275498241500586,3.1378426627234743
0.05314576006252442,3.1263370818243934
0.053536537710042985,3.117328627503827
0.053927315357561546,3.100696258556079
0.05431809300508011,3.0934321848894255
0.05470887065259867,3.090501925249604
0.05509964830011723,3.0733962488162176
0.05549042594763579,3.0677623291713143
0.055881203595154354,3.0589018443863925
0.05627198124267292,3.047081476694898
0.056662758890191484,3.0370127875533623
0.057053536537710045,3.014471881303664
0.05744431418522861,3.0096481932356562
0.05783509183274717,3.0039901501183186
0.05822586948026573,2.989296641516093
0.05861664712778429,2.9829654610482166
0.05900742477530285,2.9711816974610414
0.059398202422821414,2.962431840572596
0.059788980070339975,2.959091357379989
0.06017975771785854,2.9480563471045227
0.0605705353653771,2.9395403898598387
0.06096131301289566,2.9313033702476257
0.06135209066041422,2.9214308948571563
0.06174286830793278,2.9089531999947087
0.06213364595545135,2.9042385795875543
0.0625244236029699,2.8926335561779677
0.06291520125048847,2.8806284299640628
0.06330597889800703,2.8737264479555975
0.06369675654552559,2.866771698354299
0.06408753419304415,2.8615188870308828
0.06447831184056271,2.8519198463718096
0.06486908948808129,2.8490831060083757
0.06525986713559985,2.839788988607232
0.06565064478311841,2.8295492036898366
0.06604142243063697,2.823142135936813
0.06643220007815553,2.8159842011396155
0.0668229777256741,2.8028329012878723
0.06721375537319266,2.793579351064214
0.06760453302071122,2.787520785396844
0.06799531066822978,2.7771540562187034
0.06838608831574834,2.769854752242318
0.0687768659632669,2.760138790023384
0.06916764361078546,2.75508055495477
0.06955842125830403,2.7449533595700015
0.06994919890582259,2.742623027535317
0.07033997655334115,2.742269677204873
0.07073075420085971,2.7366556087207714
0.07112153184837827,2.722113302306516
0.07151230949589683,2.711876957800858
0.0719030871434154,2.7077203296979264
0.07229386479093396,2.7047504733096783
0.07268464243845252,2.703017054869258
0.07307542008597108,2.684719944784072
0.07346619773348964,2.6773304886482334
0.0738569753810082,2.669089505525997
0.07424775302852676,2.6686093575234056
0.07463853067604533,2.653134262393224
0.07502930832356389,2.6502203185412943
0.07542008597108245,2.6463562822394144
0.07581086361860101,2.6386431129335706
0.07620164126611957,2.6368367340718573
0.07659241891363815,2.632270890764511
0.07698319656115671,2.627085968414177
0.07737397420867527,2.62086602163614
0.07776475185619383,2.611353086079885
0.07815552950371239,2.6096905078053907
0.07854630715123095,2.600923094474791
0.07893708479874952,2.5941107455865176
0.07932786244626808,2.5917329597658534
0.07971864009378664,2.590079208563003
0.0801094177413052,2.5826406344977952
0.08050019538882376,2.5788611372724475
0.08089097303634232,2.570129016610687
0.08128175068386088,2.567307849562482
0.08167252833137945,2.5583876730616555
0.08206330597889801,2.5539039541181237
0.08245408362641657,2.5440662313683475
0.08284486127393513,2.539850705788967
0.08323563892145369,2.5373314723608518
0.08362641656897225,2.527463559769752
0.08401719421649081,2.5247245127887927
0.08440797186400938,2.520014204763043
0.08479874951152794,2.513219245395862
0.0851895271590465,2.5083975738427564
0.08558030480656506,2.5049034610269643
0.08597108245408362,2.49845469770396
0.08636186010160218,2.493535551599225
0.08675263774912075,2.4865513761210964
0.0871434153966393,2.4842311750686275
0.08753419304415787,2.47989107805757
0.08792497069167643,2.475873109825632
0.088315748339195,2.471311678458256
0.08870652598671357,2.4568406835520937
0.08909730363423213,2.4548955086230073
0.08948808128175069,2.449149169483735
0.08987885892926925,2.4437506047828084
0.09026963657678781,2.439623288156936
0.09066041422430637,2.438175776143332
0.09105119187182494,2.4336315945543663
0.0914419695193435,2.429628672435084
0.09183274716686206,2.4260059858987604
0.09222352481438062,2.423500342654674
0.09261430246189918,2.4227183204446194
0.09300508010941774,2.4114159843157474
0.0933958577569363,2.4102626159470377
0.09378663540445487,2.404243599782781
0.09417741305197343,2.395801659783697
0.09456819069949199,2.390692217075207
0.09495896834701055,2.389077268291447
0.09534974599452911,2.3862232158532737
0.09574052364204767,2.3832939423975543
0.09613130128956623,2.377744167008416
0.0965220789370848,2.3739122457788544
0.09691285658460336,2.365521262061469
0.09730363423212192,2.362137637148869
0.09769441187964048,2.3566701331496582
0.09808518952715904,2.354748828756143
0.0984759671746776,2.3502576535423376
0.09886674482219616,2.348218545727335
0.09925752246971473,2.339375065764028
0.09964830011723329,2.3383087588121443
0.10003907776475186,2.333134763999041
0.10042985541227042,2.329556336168693
0.10082063305978899,2.324904318601481
0.10121141070730755,2.321180536620426
0.10160218835482611,2.3182301126228686
0.10199296600234467,2.314518191486612
0.10238374364986323,2.3091062024123
0.1027745212973818,2.308422559450448
0.10316529894490035,2.3039581964134532
0.10355607659241892,2.3016841054673507
0.10394685423993748,2.2980499571334674
0.10433763188745604,2.2924877591289268
0.1047284095349746,2.289474753465109
0.10511918718249316,2.2813414612352676
0.10550996483001172,2.2784526962306297
0.10590074247753029,2.2770684315208527
0.10629152012504885,2.2736925893284665
0.10668229777256741,2.267973369271218
0.10707307542008597,2.2673051207987855
0.10746385306760453,2.262465288443803
0.10785463071512309,2.2602660210038734
0.10824540836264165,2.2576075818180987
0.10863618601016022,2.2551745628855606
0.10902696365767878,2.2490524829683243
0.10941774130519734,2.247737466419809
0.1098085189527159,2.241956751006612
0.11019929660023446,2.2380978372910554
0.11059007424775302,2.234586926888061
0.11098085189527158,2.22973356681896
0.11137162954279015,2.2274078385632325
0.11176240719030871,2.222717964840385
0.11215318483782728,2.217016801547578
0.11254396248534584,2.213959968383535
0.1129347401328644,2.2116533083585237
0.11332551778038297,2.2076167217544658
0.11371629542790153,2.206682331761933
0.11410707307542009,2.2044441880034946
0.11449785072293865,2.2009337018784008
0.11488862837045721,2.1993761096668907
0.11527940601797577,2.1966623306754753
0.11567018366549434,2.190989850163337
0.1160609613130129,2.1891671790317537
0.11645173896053146,2.1841591476164592
0.11684251660805002,2.1785886230620286
0.11723329425556858,2.1761818386214835
0.11762407190308714,2.1742336555148705
0.1180148495506057,2.1687239287720788
0.11840562719812427,2.1670255426823717
0.11879640484564283,2.1643730657680598
0.11918718249316139,2.160944666399056
0.11957796014067995,2.1594979044401397
0.11996873778819851,2.153925514817586
0.12035951543571707,2.1529511843265037
0.12075029308323564,2.1475948365469186
0.1211410707307542,2.143604637230586
0.12153184837827276,2.1424915799313045
0.12192262602579132,2.1419379698075187
0.12231340367330988,2.132448341529329
0.12270418132082844,2.131543711253107
0.123094958968347,2.125048022125676
0.12348573661586557,2.1218152344230585
0.12387651426338414,2.1202415663044287
0.1242672919109027,2.118137033734735
0.12465806955842126,2.1166817691271906
0.1250488472059398,2.1134692339564753
0.1254396248534584,2.1108032790580036
0.12583040250097693,2.107150252641984
0.1262211801484955,2.1040035444532417
0.12661195779601406,2.102105332390925
0.12700273544353263,2.09874274911464
0.12739351309105118,2.0983400775697767
0.12778429073856976,2.0932499564439566
0.1281750683860883,2.0914155705357826
0.12856584603360688,2.0878230766580215
0.12895662368112543,2.0830664280925015
0.129347401328644,2.08131263424581
0.12973817897616258,2.079772137000748
0.13012895662368112,2.077259648473665
0.1305197342711997,2.0750347794940955
0.13091051191871825,2.069149978006845
0.13130128956623682,2.0662671953811227
0.13169206721375537,2.064180200188034
0.13208284486127395,2.063306799944291
0.1324736225087925,2.0611412678235137
0.13286440015631107,2.0599916245966545
0.13325517780382962,2.0551083960634995
0.1336459554513482,2.052687397550336
0.13403673309886674,2.0518483163811934
0.13442751074638531,2.0456424020021755
0.13481828839390386,2.044820682972597
0.13520906604142244,2.0413464824389234
0.13559984368894099,2.040231377944857
0.13599062133645956,2.037969059863585
0.1363813989839781,2.0341933136198955
0.13677217663149668,2.033750570160837
0.13716295427901523,2.0301424317871946
0.1375537319265338,2.0261980419010834
0.13794450957405235,2.025951707451314
0.13833528722157093,2.023905430809457
0.13872606486908948,2.0202428851510548
0.13911684251660805,2.018020472966913
0.1395076201641266,2.0169391010196995
0.13989839781164518,2.0133903917919445
0.14028917545916372,2.0114933614494417
0.1406799531066823,2.008079542326227
0.14107073075420085,2.003272118880873
0.14146150840171942,2.0029813444471913
0.141852286049238,1.9980913845733237
0.14224306369675654,1.9953467425722318
0.14263384134427512,1.9936624723045093
0.14302461899179367,1.9923260712560518
0.14341539663931224,1.9919917181911877
0.1438061742868308,1.9878651224809023
0.14419695193434937,1.9843753475627688
0.1445877295818679,1.9830379304282588
0.1449785072293865,1.9785933596259921
0.14536928487690504,1.978205115439307
0.1457600625244236,1.9734422315915088
0.14615084017194216,1.9699353931842583
0.14654161781946073,1.968592643077188
0.14693239546697928,1.9672882990555507
0.14732317311449786,1.964087492173029
0.1477139507620164,1.9606777975252057
0.14810472840953498,1.9586591206047228
0.14849550605705353,1.9574186815027639
0.1488862837045721,1.9549814626745705
0.14927706135209065,1.952366975048671
0.14966783899960923,1.9498825083438018
0.15005861664712777,1.9479815518768018
0.15044939429464635,1.946277461634138
0.1508401719421649,1.9432166920542406
0.15123094958968347,1.9426861907689708
0.15162172723720202,1.9390072991912217
0.1520125048847206,1.9374836255637444
0.15240328253223914,1.9343685887334816
0.15279406017975772,1.9331497900156056
0.1531848378272763,1.9315867128551587
0.15357561547479484,1.9300792279882222
0.15396639312231342,1.9274575465378532
0.15435717076983196,1.9253058945729318
0.15474794841735054,1.9230396516094022
0.1551387260648691,1.9221745894697255
0.15552950371238766,1.9186211404739846
0.1559202813599062,1.9173651130240998
0.15631105900742479,1.915321691553243
0.15670183665494333,1.912451274767303
0.1570926143024619,1.907723300006071
0.15748339194998046,1.9065912012569666
0.15787416959749903,1.9050782097570114
0.15826494724501758,1.899742073313819
0.15865572489253615,1.899331541415706
0.1590465025400547,1.8965291206669068
0.15943728018757328,1.8956194766930134
0.15982805783509182,1.8934939689446406
0.1602188354826104,1.8933174194615339
0.16060961313012895,1.8893127779372756
0.16100039077764752,1.886939460361534
0.16139116842516607,1.8844536789945134
0.16178194607268465,1.8842605268081007
0.1621727237202032,1.8799612701847617
0.16256350136772177,1.8782235091854798
0.16295427901524032,1.8765951144155848
0.1633450566627589,1.8743260290637438
0.16373583431027744,1.8713302381699504
0.16412661195779601,1.8710101943372157
0.16451738960531456,1.8687949501085568
0.16490816725283314,1.8681808654350092
0.1652989449003517,1.8665729553234245
0.16568972254787026,1.864890872764975
0.16608050019538884,1.8624569426292612
0.16647127784290738,1.8592108660778346
0.16686205549042596,1.8578012631985457
0.1672528331379445,1.85669838137733
0.16764361078546308,1.8534286735332228
0.16803438843298163,1.852711257073885
0.1684251660805002,1.85073814217579
0.16881594372801875,1.8500644204409957
0.16920672137553733,1.8461399445479412
0.16959749902305588,1.8422412139531164
0.16998827667057445,1.8417992500715925
0.170379054318093,1.8403800551778737
0.17076983196561157,1.8387231835069615
0.17116060961313012,1.835267300078073
0.1715513872606487,1.83492008343786
0.17194216490816724,1.8321821218321181
0.17233294255568582,1.8296980050550684
0.17272372020320437,1.829370421817658
0.17311449785072294,1.8270594915101808
0.1735052754982415,1.8242453677042194
0.17389605314576007,1.8224648900024187
0.1742868307932786,1.820703187809865
0.1746776084407972,1.8193468549226557
0.17506838608831574,1.8190229162027682
0.1754591637358343,1.8177248370469716
0.17584994138335286,1.8158372117775003
0.17624071903087143,1.8139938355568799
0.17663149667839,1.8112211099765843
0.17702227432590856,1.8090930681649637
0.17741305197342713,1.8057421270288017
0.17780382962094568,1.8041190296878031
0.17819460726846426,1.8020938076662543
0.1785853849159828,1.801606488089581
0.17897616256350138,1.8000587144278604
0.17936694021101993,1.798266184637429
0.1797577178585385,1.7965956746196619
0.18014849550605705,1.7959909272049854
0.18053927315357562,1.7949106942186914
0.18093005080109417,1.7909667571600156
0.18132082844861275,1.7877858738029788
0.1817116060961313,1.783771434134802
0.18210238374364987,1.7817330644914098
0.18249316139116842,1.7794963938483244
0.182883939038687,1.778093828544909
0.18327471668620554,1.7777246323055202
0.18366549433372412,1.7750756589989836
0.18405627198124266,1.7727720726172058
0.18444704962876124,1.7714952900747618
0.1848378272762798,1.770555157125774
0.18522860492379836,1.768495625441794
0.1856193825713169,1.7663618393777516
0.18601016021883549,1.7654656984794075
0.18640093786635403,1.7646829760704823
0.1867917155138726,1.7620769856040777
0.18718249316139116,1.7603209970788993
0.18757327080890973,1.7592000209559027
0.18796404845642828,1.757197585451792
0.18835482610394685,1.7564519126472835
0.18874560375146543,1.7547054951529488
0.18913638139898398,1.7528519888453302
0.18952715904650255,1.7510397309026504
0.1899179366940211,1.7495691869354382
0.19030871434153968,1.7484283856770104
0.19069949198905822,1.746662246457079
0.1910902696365768,1.7452357278360162
0.19148104728409535,1.743875770792101
0.19187182493161392,1.740967307048981
0.19226260257913247,1.7389156000997779
0.19265338022665104,1.7380096484409167
0.1930441578741696,1.736934075416978
0.19343493552168817,1.7339971789865445
0.19382571316920671,1.7326524151241032
0.1942164908167253,1.7317753522436947
0.19460726846424384,1.7309494329819342
0.1949980461117624,1.7287033442076993
0.19538882375928096,1.7274601903141567
0.19577960140679954,1.726124608620713
0.19617037905431808,1.7257381922177655
0.19656115670183666,1.7228461958688823
0.1969519343493552,1.7198854265956516
0.19734271199687378,1.719549692882411
0.19773348964439233,1.717843762730728
0.1981242672919109,1.7175205263565811
0.19851504493942945,1.7157196356893964
0.19890582258694803,1.713820076514702
0.19929660023446658,1.7129079332527914
0.19968737788198515,1.7118937240223588
0.20007815552950373,1.7095868219206256
0.20046893317702227,1.7084879071589663
0.20085971082454085,1.704926408705604
0.2012504884720594,1.704715996779529
0.20164126611957797,1.7023166467152524
0.20203204376709652,1.7011416331341513
0.2024228214146151,1.700029253206397
0.20281359906213364,1.6986196079993938
0.20320437670965222,1.6971097546205403
0.20359515435717077,1.6949522430112574
0.20398593200468934,1.694435311396111
0.2043767096522079,1.6918929096573097
0.20476748729972646,1.6905027847071001
0.205158264947245,1.6885125418940015
0.2055490425947636,1.6863794834783612
0.20593982024228213,1.6845419069072092
0.2063305978898007,1.6834090437742921
0.20672137553731926,1.6829812765294496
0.20711215318483783,1.6814968220990578
0.20750293083235638,1.6783411961411054
0.20789370847987496,1.6757654032358442
0.2082844861273935,1.6750393405833965
0.20867526377491208,1.6736000585091713
0.20906604142243063,1.6719741168537188
0.2094568190699492,1.6707186665369727
0.20984759671746775,1.668983498955177
0.21023837436498632,1.6676654078627668
0.21062915201250487,1.6665239322906638
0.21101992966002345,1.6649435882036006
0.211410707307542,1.663874543353373
0.21180148495506057,1.663485742606483
0.21219226260257915,1.6622889679516883
0.2125830402500977,1.6579352328139503
0.21297381789761627,1.656454012872207
0.21336459554513482,1.6550747205027
0.2137553731926534,1.6544290421506513
0.21414615084017194,1.6531388928724389
0.21453692848769051,1.6518841256173873
0.21492770613520906,1.6516504634273372
0.21531848378272764,1.649265955462537
0.21570926143024619,1.6475290995624978
0.21610003907776476,1.6460504094409492
0.2164908167252833,1.645052777208947
0.21688159437280188,1.6435129365845278
0.21727237202032043,1.6415288149746512
0.217663149667839,1.6405208680279528
0.21805392731535755,1.6394173613961938
0.21844470496287613,1.637371671931976
0.21883548261039468,1.6364643376999994
0.21922626025791325,1.634805327394052
0.2196170379054318,1.6333935669405848
0.22000781555295038,1.63167312250148
0.22039859320046892,1.6299383832085224
0.2207893708479875,1.629249357387725
0.22118014849550605,1.628750777097828
0.22157092614302462,1.625643232454375
0.22196170379054317,1.6252966630255126
0.22235248143806174,1.6239320982950012
0.2227432590855803,1.62101227189794
0.22313403673309887,1.6186959262358267
0.22352481438061741,1.61779806518135
0.223915592028136,1.6161979199510905
0.22430636967565457,1.615363963099525
0.2246971473231731,1.613234438251383
0.2250879249706917,1.6123297440044593
0.22547870261821024,1.6114084311315775
0.2258694802657288,1.609166313228275
0.22626025791324736,1.6084186159001757
0.22665103556076593,1.6070026576693213
0.22704181320828448,1.6044749865638865
0.22743259085580306,1.604212581233813
0.2278233685033216,1.602821029278833
0.22821414615084018,1.601908046328275
0.22860492379835873,1.6000182448056406
0.2289957014458773,1.5992159945427828
0.22938647909339585,1.598400246062493
0.22977725674091443,1.5962968937580122
0.23016803438843297,1.595105324149922
0.23055881203595155,1.5942280175407149
0.2309495896834701,1.594065652133869
0.23134036733098867,1.5925484468473554
0.23173114497850722,1.5906274755442058
0.2321219226260258,1.5889347016672255
0.23251270027354434,1.5868047612559004
0.23290347792106292,1.5862749732613908
0.23329425556858147,1.584233779396971
0.23368503321610004,1.5822028845633678
0.2340758108636186,1.5819900852024849
0.23446658851113716,1.5803225223225994
0.2348573661586557,1.57940743640218
0.2352481438061743,1.5786641729725488
0.23563892145369286,1.5775568928102472
0.2360296991012114,1.5757792557007937
0.23642047674872999,1.5732402077202359
0.23681125439624853,1.572282346656035
0.2372020320437671,1.5705215383631008
0.23759280969128566,1.5702187985152665
0.23798358733880423,1.5690752505322834
0.23837436498632278,1.5675467365198015
0.23876514263384135,1.5657764239979302
0.2391559202813599,1.5648546042322489
0.23954669792887848,1.5635976665524127
0.23993747557639702,1.56317857940639
0.2403282532239156,1.5614342342880578
0.24071903087143415,1.5604753161171707
0.24110980851895272,1.5582580552113567
0.24150058616647127,1.557285722666876
0.24189136381398985,1.5563560306438624
0.2422821414615084,1.5552646181285887
0.24267291910902697,1.5533690988611606
0.24306369675654552,1.5515260207301402
0.2434544744040641,1.5501976028727105
0.24384525205158264,1.548842676942419
0.24423602969910121,1.5472216480555203
0.24462680734661976,1.5466557975968933
0.24501758499413834,1.5454725807405678
0.24540836264165689,1.543865832683784
0.24579914028917546,1.54371703318144
0.246189917936694,1.5430197485707708
0.24658069558421258,1.5419917138739623
0.24697147323173113,1.540785047068675
0.2473622508792497,1.5390602050403321
0.24775302852676828,1.538801422668305
0.24814380617428683,1.5349584894825878
0.2485345838218054,1.5342341032087499
0.24892536146932395,1.5324053372136743
0.24931613911684253,1.5311819737982801
0.24970691676436108,1.5292354793911052
0.2500976944118796,1.5290611527480604
0.2504884720593982,1.528243399995835
0.2508792497069168,1.5270928248718925
0.2512700273544353,1.5266938699911394
0.25166080500195387,1.5240799192517536
0.25205158264947247,1.5231838322859028
0.252442360296991,1.5227248304799832
0.25283313794450957,1.5202678996239856
0.2532239155920281,1.5196472959369094
0.2536146932395467,1.5181170576224883
0.25400547088706527,1.5171246684641841
0.2543962485345838,1.5156940328362336
0.25478702618210236,1.515564860904998
0.25517780382962096,1.5136157945193236
0.2555685814771395,1.5128111100700197
0.25595935912465806,1.5121147769625884
0.2563501367721766,1.5086003392326268
0.2567409144196952,1.5068666740256151
0.25713169206721376,1.505922967688333
0.2575224697147323,1.505086332131768
0.25791324736225085,1.5041527828624943
0.25830402500976946,1.5029199307595682
0.258694802657288,1.5021035034265764
0.25908558030480655,1.5008380084108863
0.25947635795232515,1.5006431265051141
0.2598671355998437,1.497523104075628
0.26025791324736225,1.4973773561462964
0.2606486908948808,1.4967649474437998
0.2610394685423994,1.4951721576534434
0.26143024618991795,1.4945724563962912
0.2618210238374365,1.4929631948658486
0.26221180148495504,1.4923324487430658
0.26260257913247365,1.4918318133347361
0.2629933567799922,1.4901735653699189
0.26338413442751074,1.489538183554976
0.2637749120750293,1.4871822938134551
0.2641656897225479,1.4865038797932644
0.26455646737006644,1.484827882318197
0.264947245017585,1.484311957690401
0.26533802266510353,1.4831114275584414
0.26572880031262214,1.4815104039117044
0.2661195779601407,1.4809791360826998
0.26651035560765923,1.479358381618427
0.2669011332551778,1.4780953755974622
0.2672919109026964,1.4764707429025052
0.26768268855021493,1.4758046569964778
0.2680734661977335,1.4757666475362023
0.268464243845252,1.4744321341237259
0.26885502149277063,1.4741148145466567
0.2692457991402892,1.470792193252199
0.2696365767878077,1.4704757466764404
0.27002735443532627,1.4696638839749552
0.2704181320828449,1.468107885494793
0.2708089097303634,1.4672876028613224
0.27119968737788197,1.465706821291122
0.2715904650254006,1.4646077583410333
0.2719812426729191,1.4629805027657738
0.27237202032043767,1.462085905923902
0.2727627979679562,1.4614201529303497
0.2731535756154748,1.4603675534771852
0.27354435326299337,1.4591902142830142
0.2739351309105119,1.4582682880229791
0.27432590855803046,1.4570098609672488
0.27471668620554907,1.4563623562336254
0.2751074638530676,1.4556832978035372
0.27549824150058616,1.4538560767752946
0.2758890191481047,1.4527643362341365
0.2762797967956233,1.4517913501576716
0.27667057444314186,1.451110390339775
0.2770613520906604,1.45037885448549
0.27745212973817895,1.4495222061163586
0.27784290738569756,1.447702380974432
0.2782336850332161,1.4464569731381305
0.27862446268073465,1.4456493468327662
0.2790152403282532,1.4443649532004013
0.2794060179757718,1.4443181626476622
0.27979679562329035,1.4429072192499413
0.2801875732708089,1.4415641211990895
0.28057835091832745,1.4403041619318286
0.28096912856584605,1.438764456864523
0.2813599062133646,1.4370975720767876
0.28175068386088314,1.4359423446771526
0.2821414615084017,1.4350485257708216
0.2825322391559203,1.4343374501708577
0.28292301680343884,1.4327085404269266
0.2833137944509574,1.4321707805488986
0.283704572098476,1.4317717021205654
0.28409534974599454,1.4312007504561224
0.2844861273935131,1.429896192346913
0.28487690504103164,1.4288145547566569
0.28526768268855024,1.42767680513296
0.2856584603360688,1.4272420786888589
0.28604923798358733,1.4262766072160549
0.2864400156311059,1.4247557953878336
0.2868307932786245,1.4238884882596687
0.28722157092614303,1.423489577901161
0.2876123485736616,1.4223160719510188
0.28800312622118013,1.4209802195215835
0.28839390386869873,1.4201777636202402
0.2887846815162173,1.417547110491436
0.2891754591637358,1.4167115278440914
0.2895662368112544,1.4157240765878356
0.289957014458773,1.4155801336188076
0.2903477921062915,1.4128759640406656
0.29073856975381007,1.4124457553185605
0.2911293474013286,1.4113147336558844
0.2915201250488472,1.410151353647924
0.29191090269636577,1.409891761549066
0.2923016803438843,1.4076850995872718
0.29269245799140287,1.4067899245760345
0.29308323563892147,1.4061553192863876
0.29347401328644,1.4055125770045704
0.29386479093395856,1.4046702363241874
0.29425556858147717,1.4036216703704367
0.2946463462289957,1.4028852439099886
0.29503712387651426,1.4019620603363472
0.2954279015240328,1.4001724678165262
0.2958186791715514,1.3994771353753914
0.29620945681906996,1.3975139451449368
0.2966002344665885,1.3970519005225952
0.29699101211410706,1.395166604069472
0.29738178976162566,1.3938788359060719
0.2977725674091442,1.3931331800272269
0.29816334505666275,1.39238405733701
0.2985541227041813,1.3921989957506657
0.2989449003516999,1.3915420896374202
0.29933567799921845,1.3905091495490247
0.299726455646737,1.3890613714781883
0.30011723329425555,1.388862493361309
0.30050801094177415,1.3871416509123857
0.3008987885892927,1.3864617713303813
0.30128956623681125,1.3859991350277803
0.3016803438843298,1.384580418542844
0.3020711215318484,1.3842607718838669
0.30246189917936694,1.383793400965954
0.3028526768268855,1.3826158814421465
0.30324345447440404,1.3812446842202835
0.30363423212192264,1.379993919599312
0.3040250097694412,1.3787431397192074
0.30441578741695974,1.37789322208963
0.3048065650644783,1.3766727339552067
0.3051973427119969,1.376168845765818
0.30558812035951544,1.3758793899210762
0.305978898007034,1.3739611470248296
0.3063696756545526,1.3729943276020575
0.30676045330207113,1.3722524375551977
0.3071512309495897,1.3711182719040966
0.30754200859710823,1.3704594117091065
0.30793278624462683,1.370099911516907
0.3083235638921454,1.3682795375755854
0.30871434153966393,1.367153466192888
0.3091051191871825,1.36662315371884
0.3094958968347011,1.365912676625252
0.3098866744822196,1.3654457490849368
0.3102774521297382,1.3636390710718518
0.3106682297772567,1.362413306664613
0.3110590074247753,1.362118253729436
0.31144978507229387,1.3607578926144683
0.3118405627198124,1.3601937233671602
0.31223134036733097,1.3584994634168157
0.31262211801484957,1.3578395587797256
0.3130128956623681,1.3566854091325915
0.31340367330988667,1.3559974138288666
0.3137944509574052,1.3554354133292061
0.3141852286049238,1.3538206225917093
0.31457600625244236,1.3525758570950785
0.3149667838999609,1.351217848001003
0.31535756154747946,1.3509073826067897
0.31574833919499806,1.34972730207999
0.3161391168425166,1.3493517723136104
0.31652989449003516,1.3481962080033125
0.3169206721375537,1.3475978352246678
0.3173114497850723,1.3465667873504898
0.31770222743259086,1.3457338363875992
0.3180930050801094,1.344170210332451
0.318483782727628,1.3439794444684732
0.31887456037514655,1.343238994303987
0.3192653380226651,1.3425829243989749
0.31965611567018365,1.3416656765346449
0.32004689331770225,1.3405438714203464
0.3204376709652208,1.3399055450682784
0.32082844861273935,1.3386035190052212
0.3212192262602579,1.3363480140663873
0.3216100039077765,1.3362077240650452
0.32200078155529505,1.335378110728789
0.3223915592028136,1.334599103248353
0.32278233685033214,1.3327380236503723
0.32317311449785074,1.3315460407963065
0.3235638921453693,1.3314649400024252
0.32395466979288784,1.3312082434617478
0.3243454474404064,1.3298617732712852
0.324736225087925,1.3275821328410302
0.32512700273544354,1.3261222057009818
0.3255177803829621,1.3260316330663628
0.32590855803048063,1.3251404765223829
0.32629933567799924,1.3247218825609273
0.3266901133255178,1.3236957589762262
0.32708089097303633,1.3226014778232136
0.3274716686205549,1.3216438697957107
0.3278624462680735,1.320960147965565
0.32825322391559203,1.319338938310255
0.3286440015631106,1.318793786955936
0.3290347792106291,1.3173323251035813
0.32942555685814773,1.3172000279396954
0.3298163345056663,1.3169443984535198
0.3302071121531848,1.3142893837376046
0.3305978898007034,1.313805252715054
0.330988667448222,1.3134367841997119
0.3313794450957405,1.3126328251365982
0.33177022274325907,1.3116440866857397
0.33216100039077767,1.3113404004705147
0.3325517780382962,1.3105476423536515
0.33294255568581477,1.3093463279496713
0.3333333333333333,1.3086450085972703
0.3337241109808519,1.3069240318720752
0.33411488862837047,1.3062667225064675
0.334505666275889,1.306082969962505
0.33489644392340756,1.3044911368163559
0.33528722157092616,1.3034036853399524
0.3356779992184447,1.3028440085592123
0.33606877686596326,1.301220193831925
0.3364595545134818,1.3009129478872863
0.3368503321610004,1.2996768551957831
0.33724110980851896,1.2988289499448258
0.3376318874560375,1.298017304282693
0.33802266510355605,1.29729268021579
0.33841344275107466,1.295958142943554
0.3388042203985932,1.2950725561927263
0.33919499804611175,1.2944084543149397
0.3395857756936303,1.2939943007375707
0.3399765533411489,1.2933992102276173
0.34036733098866745,1.2918805542874343
0.340758108636186,1.29129608299457
0.34114888628370454,1.290643137652707
0.34153966393122315,1.288780380666027
0.3419304415787417,1.2876747679817608
0.34232121922626024,1.2871413741646092
0.34271199687377885,1.286380354748573
0.3431027745212974,1.2846044222960533
0.34349355216881594,1.2843553614215593
0.3438843298163345,1.2833868603787029
0.3442751074638531,1.282734132432342
0.34466588511137164,1.2822239346540503
0.3450566627588902,1.281911332452026
0.34544744040640873,1.2804023326135752
0.34583821805392734,1.279749919196294
0.3462289957014459,1.2793369665170569
0.34661977334896443,1.2784298266481302
0.347010550996483,1.2773180010437082
0.3474013286440016,1.2758576168672093
0.34779210629152013,1.2756745522328234
0.3481828839390387,1.2753439894221457
0.3485736615865572,1.2740174187244964
0.34896443923407583,1.271350040808642
0.3493552168815944,1.270934322651217
0.3497459945291129,1.2704222795895583
0.35013677217663147,1.269651591520897
0.3505275498241501,1.2688980065910964
0.3509183274716686,1.2678327125242517
0.35130910511918717,1.2672668069708803
0.3516998827667057,1.2667031431788351
0.3520906604142243,1.2654707373468848
0.35248143806174287,1.2642935982770909
0.3528722157092614,1.262882088340708
0.35326299335678,1.2626739647294567
0.35365377100429857,1.262126295615102
0.3540445486518171,1.2615801317787976
0.35443532629933566,1.2607698887892076
0.35482610394685427,1.2597097791580814
0.3552168815943728,1.259665153409236
0.35560765924189136,1.2585112315205023
0.3559984368894099,1.2578083176709591
0.3563892145369285,1.2574932783696422
0.35677999218444706,1.2563799345345525
0.3571707698319656,1.2551184776329527
0.35756154747948415,1.254370607403595
0.35795232512700276,1.253871768319139
0.3583431027745213,1.253454637546936
0.35873388042203985,1.2526875995703908
0.3591246580695584,1.252162967487604
0.359515435717077,1.250406659338039
0.35990621336459555,1.2495174818943644
0.3602969910121141,1.249422466147878
0.36068776865963265,1.24859163973158
0.36107854630715125,1.2476960671972726
0.3614693239546698,1.247177519555861
0.36186010160218834,1.246557250759019
0.3622508792497069,1.2459628886075675
0.3626416568972255,1.2450997908471557
0.36303243454474404,1.2437897038145425
0.3634232121922626,1.2430204437327554
0.36381398983978114,1.2426619584956804
0.36420476748729974,1.241237819117872
0.3645955451348183,1.2405720792688784
0.36498632278233684,1.2397867716571076
0.36537710042985544,1.2393710830087086
0.365767878077374,1.2376921396816112
0.36615865572489253,1.2373615122448638
0.3665494333724111,1.2362798227063954
0.3669402110199297,1.235738444574752
0.36733098866744823,1.2349615553881423
0.3677217663149668,1.2339875523796244
0.36811254396248533,1.2338413865479978
0.36850332161000393,1.2316852655403765
0.3688940992575225,1.231183547411334
0.369284876905041,1.2298339486115737
0.3696756545525596,1.229479488959883
0.3700664322000782,1.2293029249616811
0.3704572098475967,1.2277278789861408
0.37084798749511527,1.2267219319287346
0.3712387651426338,1.2260651710491144
0.3716295427901524,1.2252769092367983
0.37202032043767097,1.2247808714595028
0.3724110980851895,1.224446567565597
0.37280187573270807,1.2239877869826619
0.37319265338022667,1.2226267972798879
0.3735834310277452,1.2214548481973149
0.37397420867526376,1.2210618953880141
0.3743649863227823,1.2202763443397644
0.3747557639703009,1.2193495486912367
0.37514654161781946,1.2190937215495916
0.375537319265338,1.2179840499896335
0.37592809691285656,1.2166091680378481
0.37631887456037516,1.2153372848305515
0.3767096522078937,1.2150773312386207
0.37710042985541226,1.2146782946644432
0.37749120750293086,1.213795630089541
0.3778819851504494,1.2129796682306855
0.37827276279796795,1.2123356750890746
0.3786635404454865,1.2107688649939667
0.3790543180930051,1.210500141209603
0.37944509574052365,1.209983010481666
0.3798358733880422,1.2088279633640109
0.38022665103556075,1.2082060784988367
0.38061742868307935,1.2070482407937781
0.3810082063305979,1.2064615859118264
0.38139898397811645,1.2058127982434532
0.381789761625635,1.2052198144556574
0.3821805392731536,1.2030975851409809
0.38257131692067214,1.2030213598984958
0.3829620945681907,1.2027150032128557
0.38335287221570924,1.2020236027682647
0.38374364986322784,1.201111700131896
0.3841344275107464,1.2004831985516944
0.38452520515826494,1.1999450855888387
0.3849159828057835,1.1996773363597042
0.3853067604533021,1.1986662448694696
0.38569753810082064,1.1980576824653681
0.3860883157483392,1.1963159473827483
0.38647909339585773,1.195660265716819
0.38686987104337633,1.1943029301286632
0.3872606486908949,1.1941233864877165
0.38765142633841343,1.193537988775933
0.388042203985932,1.1925757780491322
0.3884329816334506,1.192098289790403
0.38882375928096913,1.1910358855863987
0.3892145369284877,1.1905269700611085
0.3896053145760063,1.1894783300223803
0.3899960922235248,1.1887813958883242
0.3903868698710434,1.188479976496097
0.3907776475185619,1.1876015673895273
0.3911684251660805,1.187031450967107
0.39155920281359907,1.1862430728145177
0.3919499804611176,1.1843163367751035
0.39234075810863617,1.1837263765147559
0.39273153575615477,1.1833486576646364
0.3931223134036733,1.1828603872949295
0.39351309105119187,1.1821089263532418
0.3939038686987104,1.1814393896716284
0.394294646346229,1.18028646792823
0.39468542399374756,1.179781199704062
0.3950762016412661,1.1786719443859852
0.39546697928878466,1.1773339346945109
0.39585775693630326,1.1772421028439732
0.3962485345838218,1.1764518860995479
0.39663931223134036,1.1755368767082757
0.3970300898788589,1.175452019942256
0.3974208675263775,1.1741712057448497
0.39781164517389606,1.1729876564445614
0.3982024228214146,1.1724359609268953
0.39859320046893315,1.1714523638075407
0.39898397811645175,1.1707382701413493
0.3993747557639703,1.1702834710463885
0.39976553341148885,1.1696769347754252
0.40015631105900745,1.168248384532933
0.400547088706526,1.1680118080612814
0.40093786635404455,1.166720697829817
0.4013286440015631,1.166247470988604
0.4017194216490817,1.1654524945765414
0.40211019929660025,1.1643375313040516
0.4025009769441188,1.1639361277069011
0.40289175459163734,1.1635974140081415
0.40328253223915594,1.1621193867994046
0.4036733098866745,1.1619589803973245
0.40406408753419304,1.1606276075880722
0.4044548651817116,1.1605068094619018
0.4048456428292302,1.1596708599747338
0.40523642047674874,1.1593355993270038
0.4056271981242673,1.158214475655212
0.40601797577178583,1.1577688417827934
0.40640875341930444,1.156905328268102
0.406799531066823,1.1567287051698838
0.40719030871434153,1.155740736203423
0.4075810863618601,1.1541526362728767
0.4079718640093787,1.1537892066250457
0.40836264165689723,1.1531552037690471
0.4087534193044158,1.1528017126645114
0.4091441969519343,1.1517527327859884
0.40953497459945293,1.1513305731925576
0.4099257522469715,1.1509974637116123
0.41031652989449,1.150008186474039
0.41070730754200857,1.1493690416855942
0.4110980851895272,1.1490142279419606
0.4114888628370457,1.1474283322374763
0.41187964048456427,1.14658691941362
0.41227041813208287,1.146146146624752
0.4126611957796014,1.1456145468848598
0.41305197342711997,1.144669682650101
0.4134427510746385,1.1441598546575733
0.4138335287221571,1.1437009502740845
0.41422430636967567,1.1431618078212122
0.4146150840171942,1.1420862425602611
0.41500586166471276,1.1416752301328636
0.41539663931223136,1.140257026097351
0.4157874169597499,1.1396542449708706
0.41617819460726846,1.138689290473711
0.416568972254787,1.138101099916545
0.4169597499023056,1.1377030813226818
0.41735052754982416,1.136607554008451
0.4177413051973427,1.1363361481160892
0.41813208284486125,1.1350147599588523
0.41852286049237986,1.1346069048806955
0.4189136381398984,1.1341011384958455
0.41930441578741695,1.1340415734417468
0.4196951934349355,1.1334189334008375
0.4200859710824541,1.1323534130747228
0.42047674872997265,1.132063108679163
0.4208675263774912,1.1303753409004678
0.42125830402500974,1.1302924676129908
0.42164908167252835,1.1294968025134469
0.4220398593200469,1.1287563900982183
0.42243063696756544,1.1281319400700822
0.422821414615084,1.127358283421499
0.4232121922626026,1.126415891959571
0.42360296991012114,1.1253045148218688
0.4239937475576397,1.1246919135745144
0.4243845252051583,1.1245343463949176
0.42477530285267684,1.1235485003589143
0.4251660805001954,1.1230143708796096
0.42555685814771393,1.1227222015561054
0.42594763579523254,1.1216848891312035
0.4263384134427511,1.1213503561786538
0.42672919109026963,1.1203957075390725
0.4271199687377882,1.1200800222343912
0.4275107463853068,1.1194193787618414
0.42790152403282533,1.1191622829331336
0.4282923016803439,1.1182079135584182
0.4286830793278624,1.116987462964332
0.42907385697538103,1.1165474507748696
0.4294646346228996,1.1160357280914737
0.4298554122704181,1.1149877078757076
0.43024618991793667,1.1141075733797565
0.4306369675654553,1.1132765658290562
0.4310277452129738,1.1121833656179305
0.43141852286049237,1.1116439870968227
0.4318093005080109,1.111489259422863
0.4322000781555295,1.111205590547921
0.43259085580304807,1.110000390073851
0.4329816334505666,1.1092176395282294
0.43337241109808516,1.109018488500557
0.43376318874560377,1.1078814982566019
0.4341539663931223,1.1069202632587323
0.43454474404064086,1.106756352629208
0.4349355216881594,1.1056480456860085
0.435326299335678,1.1051354775187543
0.43571707698319656,1.1040130907571364
0.4361078546307151,1.1029115919269261
0.4364986322782337,1.1027295176451544
0.43688940992575226,1.1012718290770043
0.4372801875732708,1.1010913004545382
0.43767096522078935,1.1001427044195617
0.43806174286830796,1.0995133606282395
0.4384525205158265,1.0991240323463085
0.43884329816334505,1.098320345322348
0.4392340758108636,1.0980637533678332
0.4396248534583822,1.0975353995357109
0.44001563110590075,1.096904996317667
0.4404064087534193,1.0960730353545731
0.44079718640093785,1.0953570888524282
0.44118796404845645,1.0942202508860202
0.441578741695975,1.0937355361579468
0.44196951934349354,1.0934868119499086
0.4423602969910121,1.0920693859062016
0.4427510746385307,1.0916871598476625
0.44314185228604924,1.091036046856463
0.4435326299335678,1.0903660481868551
0.44392340758108634,1.0902120591352351
0.44431418522860494,1.0895006612885
0.4447049628761235,1.088592210282173
0.44509574052364204,1.0883252331690056
0.4454865181711606,1.087273286071872
0.4458772958186792,1.0870040750614205
0.44626807346619773,1.0863044085407825
0.4466588511137163,1.0855442742722607
0.44704962876123483,1.0851762995032677
0.44744040640875343,1.0842862214903242
0.447831184056272,1.083313860200361
0.44822196170379053,1.0822615079312745
0.44861273935130913,1.0818091917770865
0.4490035169988277,1.0813288800520933
0.4493942946463462,1.0807211338789664
0.4497850722938648,1.0804630623950011
0.4501758499413834,1.079638028446327
0.4505666275889019,1.0781480513653934
0.45095740523642047,1.0779091350209888
0.451348182883939,1.077022557283601
0.4517389605314576,1.0766240865399845
0.45212973817897617,1.0762618183620123
0.4525205158264947,1.075367133102791
0.45291129347401327,1.0747974381460272
0.45330207112153187,1.074255750914537
0.4536928487690504,1.073309584038702
0.45408362641656896,1.072697936177078
0.4544744040640875,1.0719312647711803
0.4548651817116061,1.0716422241097456
0.45525595935912466,1.0707562909312789
0.4556467370066432,1.0705124791094458
0.45603751465416176,1.0697249378771927
0.45642829230168036,1.069382534781889
0.4568190699491989,1.0687513849105912
0.45720984759671746,1.0675771825020304
0.457600625244236,1.0664964034462365
0.4579914028917546,1.0659495962277796
0.45838218053927315,1.0652427851066621
0.4587729581867917,1.064612712313244
0.4591637358343103,1.0641755480046582
0.45955451348182885,1.0634763438141461
0.4599452911293474,1.0634145102366153
0.46033606877686595,1.0629308094360272
0.46072684642438455,1.0617508639515154
0.4611176240719031,1.0615304586285328
0.46150840171942165,1.0606693758608663
0.4618991793669402,1.0588727753561755
0.4622899570144588,1.0583918769416027
0.46268073466197734,1.0577961197995143
0.4630715123094959,1.057497322654077
0.46346228995701444,1.0571151636904963
0.46385306760453304,1.0562384129103521
0.4642438452520516,1.055930466609504
0.46463462289957014,1.0550709433107304
0.4650254005470887,1.054646834152365
0.4654161781946073,1.053504409017771
0.46580695584212584,1.0533672685453888
0.4661977334896444,1.05216075796998
0.46658851113716293,1.0514090383228432
0.46697928878468153,1.0509068093092897
0.4673700664322001,1.0507455754312023
0.46776084407971863,1.0503661005638987
0.4681516217272372,1.049846212104584
0.4685423993747558,1.0490088535465225
0.46893317702227433,1.0487855639727146
0.4693239546697929,1.0474141780351052
0.4697147323173114,1.047140980464669
0.47010550996483,1.0459525022817875
0.4704962876123486,1.0454141439060491
0.4708870652598671,1.044790859852054
0.4712778429073857,1.0441794211532573
0.47166862055490427,1.0435809986932032
0.4720593982024228,1.0427111913369957
0.47245017584994137,1.0421878255574941
0.47284095349745997,1.0418303669902218
0.4732317311449785,1.0415240431806054
0.47362250879249707,1.0407321405784256
0.4740132864400156,1.0399007727389658
0.4744040640875342,1.039031310824817
0.47479484173505276,1.0384929378102337
0.4751856193825713,1.0379450526723606
0.47557639703008986,1.0370295995982897
0.47596717467760846,1.036393503668859
0.476357952325127,1.035870954648827
0.47674872997264556,1.0352444253560944
0.4771395076201641,1.0348121102931818
0.4775302852676827,1.0342940162656324
0.47792106291520126,1.0336391599795378
0.4783118405627198,1.0330289201260896
0.47870261821023835,1.0328142585740365
0.47909339585775695,1.032057693175607
0.4794841735052755,1.0310597302985591
0.47987495115279405,1.0305543237723214
0.4802657288003126,1.0299148870153092
0.4806565064478312,1.028893645383151
0.48104728409534975,1.028324518245517
0.4814380617428683,1.0278405152416323
0.48182883939038684,1.0276901338503572
0.48221961703790545,1.0268401075138813
0.482610394685424,1.0257633622968643
0.48300117233294254,1.0252289388414308
0.48339194998046114,1.024872771926521
0.4837827276279797,1.0240429343944004
0.48417350527549824,1.0235128109444063
0.4845642829230168,1.0227133557658292
0.4849550605705354,1.0220126058883738
0.48534583821805394,1.0209903048265094
0.4857366158655725,1.0206728268628757
0.48612739351309103,1.0203798796903945
0.48651817116060964,1.0195674786467404
0.4869089488081282,1.0188736442598252
0.48729972645564673,1.0180956908166452
0.4876905041031653,1.017706417969636
0.4880812817506839,1.0173813590479845
0.48847205939820243,1.0170054757490494
0.488862837045721,1.0166007985008478
0.4892536146932395,1.0159287859878368
0.48964439234075813,1.0155782975939054
0.4900351699882767,1.0146528453170438
0.4904259476357952,1.0137615351211415
0.49081672528331377,1.0130750385421077
0.4912075029308324,1.0127779775044141
0.4915982805783509,1.011761698340096
0.49198905822586947,1.0112311074149907
0.492379835873388,1.0105588438576445
0.4927706135209066,1.0102762753816812
0.49316139116842517,1.010039866299895
0.4935521688159437,1.0096860694227978
0.49394294646346226,1.0086087476561088
0.49433372411098087,1.007832268803371
0.4947245017584994,1.007073906870677
0.49511527940601796,1.006368590805076
0.49550605705353656,1.0059617120119162
0.4958968347010551,1.0055000074768061
0.49628761234857366,1.0052301238195183
0.4966783899960922,1.0046455356961792
0.4970691676436108,1.0042280584927725
0.49745994529112936,1.0031766548432304
0.4978507229386479,1.0030524624690489
0.49824150058616645,1.0026225625399265
0.49863227823368506,1.0020347956975615
0.4990230558812036,1.0019166304266853
0.49941383352872215,1.000508351207062
0.4998046111762407,1.0001176816002475
0.5001953888237592,0.9998823183997524
0.5005861664712778,0.999144157104594
0.5009769441187965,0.998399497223375
0.5013677217663149,0.9975594862118343
0.5017584994138335,0.9968804573614245
0.502149277061352,0.9964519713958356
0.5025400547088706,0.9957634334650218
0.5029308323563892,0.9951610841778116
0.5033216100039077,0.9946669279367413
0.5037123876514263,0.9941304883655258
0.5041031652989449,0.9934317645093024
0.5044939429464634,0.9928990448987051
0.504884720593982,0.9924790056082216
0.5052754982415005,0.991971563484978
0.5056662758890191,0.9919012498482599
0.5060570535365377,0.9903877349499156
0.5064478311840562,0.9894183230649707
0.5068386088315748,0.9891989155070463
0.5072293864790934,0.9888073088347762
0.5076201641266119,0.987858071131357
0.5080109417741305,0.9868696471227966
0.5084017194216491,0.9860676684614796
0.5087924970691676,0.9855097678876886
0.5091832747166862,0.9852007528216635
0.5095740523642047,0.9844531892521354
0.5099648300117233,0.9839436452834874
0.5103556076592419,0.9835855064382706
0.5107463853067604,0.9830138134391275
0.511137162954279,0.9825457860262419
0.5115279406017976,0.9818896765105892
0.5119187182493161,0.9815356607080438
0.5123094958968347,0.9807827652985837
0.5127002735443532,0.9802765177092543
0.5130910511918718,0.9796111437159495
0.5134818288393904,0.978983743059149
0.5138726064869089,0.9787815501583975
0.5142633841344275,0.9784769794872057
0.5146541617819461,0.9776263127814796
0.5150449394294646,0.9769002463506856
0.5154357170769832,0.9764105395531539
0.5158264947245017,0.9757420412922276
0.5162172723720203,0.975158777545441
0.5166080500195389,0.9741636139527515
0.5169988276670574,0.9739121735895817
0.517389605314576,0.9735412095339
0.5177803829620946,0.9720528599647253
0.5181711606096131,0.971081917576045
0.5185619382571317,0.9710292259420418
0.5189527159046503,0.9708669975571037
0.5193434935521688,0.9701459937164686
0.5197342711996874,0.9694439308509012
0.5201250488472059,0.9691615302174218
0.5205158264947245,0.9683407911305361
0.5209066041422431,0.9682883782901357
0.5212973817897616,0.9670661585892999
0.5216881594372802,0.9662609434794586
0.5220789370847988,0.966062638234067
0.5224697147323173,0.9655022977564238
0.5228604923798359,0.9652038059619299
0.5232512700273544,0.9648846160676038
0.523642047674873,0.9641302840344146
0.5240328253223916,0.9631236717307927
0.5244236029699101,0.9627627210211505
0.5248143806174287,0.9620728352057655
0.5252051582649473,0.9617944352834267
0.5255959359124658,0.9611241096048465
0.5259867135599844,0.9603216579549266
0.5263774912075029,0.9600569571075879
0.5267682688550215,0.9590185592695649
0.5271590465025401,0.9585652223513809
0.5275498241500586,0.9579435758191407
0.5279406017975772,0.9572250840840617
0.5283313794450958,0.9569824703887924
0.5287221570926143,0.9559388931964248
0.5291129347401329,0.9555016762123164
0.5295037123876515,0.9554213896080895
0.52989449003517,0.9549279832447624
0.5302852676826886,0.9540026240799607
0.5306760453302071,0.953599022742485
0.5310668229777257,0.9528220355830052
0.5314576006252443,0.9523973750282766
0.5318483782727628,0.9519142425036264
0.5322391559202814,0.9517194296614946
0.5326299335678,0.9511334045434782
0.5330207112153185,0.9502628905221228
0.5334114888628371,0.9500691095677496
0.5338022665103556,0.9495510197415687
0.5341930441578742,0.9485051528319455
0.5345838218053928,0.9481563706648769
0.5349745994529113,0.9475235183883068
0.5353653771004299,0.947077641862091
0.5357561547479485,0.9465305068921063
0.536146932395467,0.9458970582145673
0.5365377100429856,0.9457320989874817
0.536928487690504,0.944890389367882
0.5373192653380227,0.9443645560241503
0.5377100429855413,0.9436527683398781
0.5381008206330598,0.9435199675719039
0.5384915982805784,0.9429294853280302
0.538882375928097,0.9424692554091826
0.5392731535756154,0.9418039649678317
0.539663931223134,0.9410148013043306
0.5400547088706525,0.9410096806003654
0.5404454865181711,0.9402368199776869
0.5408362641656898,0.9401263715879329
0.5412270418132082,0.938480290763507
0.5416178194607268,0.9375208803718086
0.5420085971082454,0.9372775285386432
0.5423993747557639,0.9369110850482945
0.5427901524032825,0.936643856341385
0.5431809300508011,0.9359005620674903
0.5435717076983196,0.9350204143169101
0.5439624853458382,0.9347190569718935
0.5443532629933567,0.9336790234493823
0.5447440406408753,0.9334817423659854
0.5451348182883939,0.93309132389464
0.5455255959359124,0.9322856427616505
0.545916373583431,0.9320993174639497
0.5463071512309496,0.931399074462675
0.5466979288784681,0.9310425309666813
0.5470887065259867,0.9308639761437881
0.5474794841735052,0.9305891979222191
0.5478702618210238,0.9295833588599706
0.5482610394685424,0.929151254067873
0.5486518171160609,0.9286525558837664
0.5490425947635795,0.9281560060973029
0.5494333724110981,0.9280891300112996
0.5498241500586166,0.9277057835389463
0.5502149277061352,0.9261605253753925
0.5506057053536537,0.9254818668257566
0.5509964830011723,0.9252224817739338
0.5513872606486909,0.9249636573251758
0.5517780382962094,0.9245067742070758
0.552168815943728,0.9230299221868391
0.5525595935912466,0.9228137409162044
0.5529503712387651,0.9225130204166038
0.5533411488862837,0.9219891887122048
0.5537319265338023,0.9218082184127498
0.5541227041813208,0.9212886121656412
0.5545134818288394,0.9204688339718595
0.5549042594763579,0.9192874774650572
0.5552950371238765,0.9190517206646772
0.5556858147713951,0.9186491975191444
0.5560765924189136,0.9183324948205478
0.5564673700664322,0.9178575011440272
0.5568581477139508,0.9175254396109459
0.5572489253614693,0.9165801486081354
0.5576397030089879,0.9160108407109318
0.5580304806565064,0.9157833736227795
0.558421258304025,0.9150666424911568
0.5588120359515436,0.9147539157999652
0.5592028135990621,0.9145227937170606
0.5595935912465807,0.9137012104223338
0.5599843688940993,0.9127673475167599
0.5603751465416178,0.9124412478166284
0.5607659241891364,0.911882081560235
0.5611567018366549,0.9115865992925797
0.5615474794841735,0.9112125564961476
0.5619382571316921,0.9104958586008344
0.5623290347792106,0.9102849903674244
0.5627198124267292,0.9095681635220683
0.5631105900742478,0.9093231942215854
0.5635013677217663,0.9091323607550085
0.5638921453692849,0.9084107337252567
0.5642829230168034,0.9074283238258117
0.564673700664322,0.9068949836608259
0.5650644783118406,0.9063381648308929
0.5654552559593591,0.9058921080168784
0.5658460336068777,0.9049555978525141
0.5662368112543963,0.9041769985682276
0.5666275889019148,0.9036488901534541
0.5670183665494334,0.9028151066124974
0.567409144196952,0.9027323064188071
0.5677999218444705,0.9021112829155794
0.5681906994919891,0.901269189975652
0.5685814771395076,0.9006984710738255
0.5689722547870262,0.9004656226083136
0.5693630324345448,0.9002916359921889
0.5697538100820633,0.8995023979404437
0.5701445877295819,0.8990945640185998
0.5705353653771005,0.8982059603648095
0.570926143024619,0.8979704369739812
0.5713169206721376,0.8973992420605668
0.5717076983196561,0.8969988381924899
0.5720984759671747,0.8965175629240663
0.5724892536146933,0.8959799103137839
0.5728800312622118,0.8953432590536751
0.5732708089097304,0.8951780242141291
0.573661586557249,0.8946453988849046
0.5740523642047675,0.8941822371873956
0.5744431418522861,0.8939399670001101
0.5748339194998046,0.8931048638613719
0.5752246971473232,0.8924914964658912
0.5756154747948418,0.8916924739701558
0.5760062524423603,0.8912043603349756
0.5763970300898789,0.8908603182297878
0.5767878077373975,0.8905477608376245
0.577178585384916,0.8903109091161144
0.5775693630324346,0.8896667033133309
0.5779601406799532,0.8889537315694983
0.5783509183274717,0.8888258899776339
0.5787416959749903,0.8880581058339568
0.5791324736225087,0.8873092538676247
0.5795232512700274,0.8867663424548454
0.579914028917546,0.8863512261620916
0.5803048065650644,0.8859403739383035
0.580695584212583,0.8855260914817209
0.5810863618601017,0.8847348733448285
0.5814771395076201,0.8842294661100578
0.5818679171551387,0.8842014720262792
0.5822586948026572,0.8832738000694824
0.5826494724501758,0.8829838670604361
0.5830402500976944,0.882722668959167
0.5834310277452129,0.8824860027412368
0.5838218053927315,0.8815584506664469
0.5842125830402501,0.8812861686909341
0.5846033606877686,0.8806801888852848
0.5849941383352872,0.8800827849042341
0.5853849159828057,0.8792414651902433
0.5857756936303243,0.8788663917182781
0.5861664712778429,0.8785171960733752
0.5865572489253614,0.8779290054438752
0.58694802657288,0.8773563924073344
0.5873388042203986,0.8770554604965339
0.5877295818679171,0.8764877410473467
0.5881203595154357,0.8761173029944869
0.5885111371629543,0.8753764113437317
0.5889019148104728,0.8746779378261939
0.5892926924579914,0.8744256744245278
0.5896834701055099,0.8738440710291144
0.5900742477530285,0.8736661908148673
0.5904650254005471,0.8727308631913361
0.5908558030480656,0.8723592699549716
0.5912465806955842,0.8713636148117255
0.5916373583431028,0.871029027734102
0.5920281359906213,0.8708766293384151
0.5924189136381399,0.8704769365492976
0.5928096912856584,0.8696561858984113
0.593200468933177,0.8687430523268335
0.5935912465806956,0.8682698611531641
0.5939820242282141,0.8677623791067108
0.5943728018757327,0.8674438669540085
0.5947635795232513,0.8664756838298221
0.5951543571707698,0.8662828697554832
0.5955451348182884,0.8657156800932667
0.5959359124658069,0.8650531692888076
0.5963266901133255,0.8644412152899721
0.5967174677608441,0.8640350386830805
0.5971082454083626,0.8638355810081146
0.5974990230558812,0.8632258653247425
0.5978898007033998,0.8628340501289472
0.5982805783509183,0.8623884932680335
0.5986713559984369,0.8615815306262227
0.5990621336459554,0.8612963891835758
0.599452911293474,0.8605384155047021
0.5998436889409926,0.859887569624303
0.6002344665885111,0.8595644561164806
0.6006252442360297,0.859242190343286
0.6010160218835483,0.8590046342596653
0.6014067995310668,0.8584653154881696
0.6017975771785854,0.8579326515308626
0.602188354826104,0.8573759239483068
0.6025791324736225,0.8573089376821624
0.6029699101211411,0.856708458674944
0.6033606877686596,0.8559444546110719
0.6037514654161782,0.855515108558106
0.6041422430636968,0.8549032957405557
0.6045330207112153,0.854056864250979
0.6049237983587339,0.8535101999516378
0.6053145760062525,0.8533103537394795
0.605705353653771,0.8526668562008682
0.6060961313012896,0.8519110497049868
0.6064869089488081,0.8517926703391866
0.6068776865963267,0.8511927443960958
0.6072684642438453,0.8508531337856649
0.6076592418913638,0.8504740219607916
0.6080500195388824,0.8496743513343163
0.608440797186401,0.8492994648193262
0.6088315748339195,0.8489867790207303
0.6092223524814381,0.8487664283063033
0.6096131301289566,0.8484913703872667
0.6100039077764752,0.8479372729299338
0.6103946854239938,0.8471636997091222
0.6107854630715123,0.8466095107450893
0.6111762407190309,0.8462405001799794
0.6115670183665495,0.8455090503737905
0.611957796014068,0.8453178659519553
0.6123485736615866,0.8445485381689556
0.6127393513091052,0.8442687765431188
0.6131301289566237,0.8438578269221819
0.6135209066041423,0.8434363385947441
0.6139116842516608,0.8429245864889106
0.6143024618991794,0.8421072045752357
0.614693239546698,0.8420572625809302
0.6150840171942165,0.8409187249001578
0.6154747948417351,0.8407521499032656
0.6158655724892537,0.8402343110639325
0.6162563501367722,0.8395215736239741
0.6166471277842908,0.8392935083067826
0.6170379054318093,0.8390418337883173
0.6174286830793279,0.8382818161222733
0.6178194607268465,0.8380072688810343
0.618210238374365,0.8375605954356309
0.6186010160218836,0.8374254118282713
0.6189917936694022,0.8364789770118487
0.6193825713169206,0.8363715421936767
0.6197733489644393,0.8356577206642222
0.6201641266119577,0.8354251253932602
0.6205549042594763,0.8344164825293432
0.620945681906995,0.8342838727572374
0.6213364595545134,0.8338602881597507
0.621727237202032,0.8334532400662827
0.6221180148495506,0.8329059921412548
0.6225087924970691,0.8324568710957964
0.6228995701445877,0.8318654500059385
0.6232903477921062,0.8309641387057884
0.6236811254396248,0.8305346769152708
0.6240719030871434,0.8303307603336009
0.6244626807346619,0.830009804394739
0.6248534583821805,0.8294120021169721
0.6252442360296991,0.8284192874344709
0.6256350136772176,0.8279325338503113
0.6260257913247362,0.8276252359600975
0.6264165689722548,0.8271319732656334
0.6268073466197733,0.8265172052213625
0.6271981242672919,0.8260207636084679
0.6275889019148104,0.8259666834961806
0.627979679562329,0.8249693896382964
0.6283704572098476,0.8248781223166508
0.6287612348573661,0.8242226491774485
0.6291520125048847,0.8235858825434923
0.6295427901524033,0.8233755923778203
0.6299335677999218,0.8226587748704214
0.6303243454474404,0.822287171288058
0.6307151230949589,0.821674594451208
0.6311059007424775,0.8213890817090993
0.6314966783899961,0.8209948308190467
0.6318874560375146,0.8206466156203495
0.6322782336850332,0.8196812377629542
0.6326690113325518,0.8193542687634914
0.6330597889800703,0.8192105449034442
0.6334505666275889,0.8188147071666473
0.6338413442751074,0.8184587532876006
0.634232121922626,0.817721432795051
0.6346228995701446,0.8176044331170655
0.6350136772176631,0.8172860542513578
0.6354044548651817,0.8171344627025544
0.6357952325127003,0.8168353781670913
0.6361860101602188,0.8160312114283941
0.6365767878077374,0.8154431531969051
0.636967565455256,0.8148705120661149
0.6373583431027745,0.8146588038062583
0.6377491207502931,0.8142635117802509
0.6381398983978116,0.8127952299049034
0.6385306760453302,0.8126056686439503
0.6389214536928488,0.8122307324805605
0.6393122313403673,0.8120173943835401
0.6397030089878859,0.8113536090768138
0.6400937866354045,0.8107048401475007
0.640484564282923,0.810342999340302
0.6408753419304416,0.8101291477170537
0.6412661195779601,0.8097290875014443
0.6416568972254787,0.808891401533406
0.6420476748729973,0.8083609811383234
0.6424384525205158,0.8082134799634412
0.6428292301680344,0.8070294953078642
0.643220007815553,0.8068209678472749
0.6436107854630715,0.8066465898433934
0.6440015631105901,0.8062893421108074
0.6443923407581086,0.805938560412252
0.6447831184056272,0.805276271333107
0.6451738960531458,0.8048332445226575
0.6455646737006643,0.8038875795871474
0.6459554513481829,0.8037580453901421
0.6463462289957015,0.8029715872885783
0.64673700664322,0.8023759708627692
0.6471277842907386,0.8020298607471792
0.6475185619382572,0.8015815842540559
0.6479093395857757,0.8010936645941038
0.6483001172332943,0.8006195649965177
0.6486908948808128,0.8003058135474442
0.6490816725283314,0.7999227502478854
0.64947245017585,0.7994942929197328
0.6498632278233685,0.7990954273170774
0.6502540054708871,0.7983895169708803
0.6506447831184057,0.7982335370285571
0.6510355607659242,0.7976688823911595
0.6514263384134428,0.7973106780778194
0.6518171160609613,0.7971909312258328
0.6522078937084799,0.7966010968629621
0.6525986713559985,0.7963335543759189
0.652989449003517,0.7953544718359347
0.6533802266510356,0.7945995889059905
0.6537710042985542,0.7943741672287042
0.6541617819460727,0.7940548303336186
0.6545525595935913,0.793205508956844
0.6549433372411098,0.7929382805591483
0.6553341148886284,0.7922288032199286
0.655724892536147,0.7920940362163633
0.6561156701836655,0.7912342568790657
0.6565064478311841,0.7909569638800994
0.6568972254787027,0.7906021196341729
0.6572880031262212,0.7902568746604082
0.6576787807737398,0.7897453103516152
0.6580695584212582,0.7893043898876719
0.6584603360687769,0.7889830667839374
0.6588511137162955,0.7882272472638658
0.659241891363814,0.7876258209350807
0.6596326690113326,0.7868679806723058
0.6600234466588512,0.7866096981531178
0.6604142243063696,0.7860075179586696
0.6608050019538882,0.785624648964311
0.6611957796014069,0.7853314856682162
0.6615865572489253,0.7848162415467993
0.661977334896444,0.7843326174972421
0.6623681125439624,0.7840803827631743
0.662758890191481,0.7837667412670731
0.6631496678389996,0.7837220314811636
0.6635404454865181,0.7831894713426498
0.6639312231340367,0.782781605166023
0.6643220007815553,0.7819324827172627
0.6647127784290738,0.7815794533868148
0.6651035560765924,0.7813311000182442
0.6654943337241109,0.7804621190666448
0.6658851113716295,0.780041764156964
0.6662758890191481,0.7792173740728185
0.6666666666666666,0.7791485873018784
0.6670574443141852,0.7784651867294659
0.6674482219617038,0.7780488247603915
0.6678389996092223,0.7777216607153763
0.6682297772567409,0.7770568567570649
0.6686205549042594,0.7769287612572169
0.669011332551778,0.7764448233518592
0.6694021101992966,0.7760282272732886
0.6697928878468151,0.7757364816472139
0.6701836654943337,0.7749079209889543
0.6705744431418523,0.7746777551299937
0.6709652207893708,0.7737722262169627
0.6713559984368894,0.7733288505065538
0.671746776084408,0.7732161041816458
0.6721375537319265,0.7727378676033375
0.6725283313794451,0.7719521425691352
0.6729191090269636,0.7714449718939668
0.6733098866744822,0.7711507716554398
0.6737006643220008,0.7709243839161337
0.6740914419695193,0.7704603935611138
0.6744822196170379,0.7701741822622575
0.6748729972645565,0.769778458082862
0.675263774912075,0.7695680273844847
0.6756545525595936,0.7692584490979519
0.6760453302071121,0.7683324084622744
0.6764361078546307,0.7678879497925083
0.6768268855021493,0.7674021865008973
0.6772176631496678,0.7667990959045367
0.6776084407971864,0.7661265619064656
0.677999218444705,0.7658037598683312
0.6783899960922235,0.7655951995667007
0.6787807737397421,0.765181323841393
0.6791715513872606,0.7648444774871533
0.6795623290347792,0.7643113424244747
0.6799531066822978,0.763529347197179
0.6803438843298163,0.7633693890380991
0.6807346619773349,0.7627789550872733
0.6811254396248535,0.7626190130980637
0.681516217272372,0.7623606306401368
0.6819069949198906,0.7620533887379463
0.6822977725674091,0.7616378707618057
0.6826885502149277,0.7611601613061422
0.6830793278624463,0.7606779218233669
0.6834701055099648,0.7604681805421222
0.6838608831574834,0.7595012249180918
0.684251660805002,0.7590940992385057
0.6846424384525205,0.7588105207396201
0.6850332161000391,0.7580385228745826
0.6854239937475577,0.7577563755962412
0.6858147713950762,0.7570616482507291
0.6862055490425948,0.7568031475392347
0.6865963266901133,0.7559361709738562
0.6869871043376319,0.7557762178681839
0.6873778819851505,0.755470561586137
0.687768659632669,0.7548285069776225
0.6881594372801876,0.7544597825630763
0.6885502149277062,0.7542587061414635
0.6889409925752247,0.7537187242321562
0.6893317702227433,0.7532968732342004
0.6897225478702618,0.75312449930578
0.6901133255177804,0.7526213370504369
0.690504103165299,0.7517028526268631
0.6908948808128175,0.7515153896191484
0.6912856584603361,0.7507117508105965
0.6916764361078547,0.750439648914605
0.6920672137553732,0.7499734025552928
0.6924579914028918,0.7497994763554778
0.6928487690504103,0.7495052608317896
0.6932395466979289,0.7489255559468664
0.6936303243454475,0.7480988398544847
0.694021101992966,0.7475846409593736
0.6944118796404846,0.7474009731878914
0.6948026572880032,0.7468480645809283
0.6951934349355217,0.7465921833576906
0.6955842125830403,0.7462952989831697
0.6959749902305589,0.745547503926236
0.6963657678780774,0.7449576354169026
0.696756545525596,0.7444197015758954
0.6971473231731145,0.7437940313516739
0.6975381008206331,0.7436551498296394
0.6979288784681517,0.743188843191802
0.6983196561156702,0.7429205278121238
0.6987104337631888,0.7426559800188285
0.6991012114107074,0.7418055103165045
0.6994919890582258,0.7417590987748334
0.6998827667057445,0.7414883183478324
0.7002735443532629,0.7409773498517848
0.7006643220007815,0.7407310728743465
0.7010550996483002,0.7396701969355646
0.7014458772958186,0.7396029417845212
0.7018366549433372,0.7389621763762543
0.7022274325908558,0.7383288159191929
0.7026182102383743,0.737953371059517
0.7030089878858929,0.7374842075977116
0.7033997655334114,0.7372828616227146
0.70379054318093,0.7369750055410081
0.7041813208284486,0.7363182227494666
0.7045720984759671,0.735855819505862
0.7049628761234857,0.7349907546813793
0.7053536537710043,0.7345587166632856
0.7057444314185228,0.7341621792534703
0.7061352090660414,0.7338529696477242
0.70652598671356,0.7330411137485646
0.7069167643610785,0.7327300339565476
0.7073075420085971,0.7323201706384658
0.7076983196561156,0.7320497396886484
0.7080890973036342,0.7316319818316211
0.7084798749511528,0.7315007329095615
0.7088706525986713,0.7310968861801619
0.7092614302461899,0.7302301435426451
0.7096522078937085,0.7301653864466076
0.710042985541227,0.729537647844248
0.7104337631887456,0.7290745380077998
0.7108245408362641,0.728907781663104
0.7112153184837827,0.7283426630553586
0.7116060961313013,0.7282242246046858
0.7119968737788198,0.7277468529611647
0.7123876514263384,0.7274317769131606
0.712778429073857,0.7270378104536824
0.7131692067213755,0.7268247303205927
0.7135599843688941,0.7262271064520831
0.7139507620164126,0.7257159589133414
0.7143415396639312,0.7251256104957775
0.7147323173114498,0.7245145723891784
0.7151230949589683,0.7239701121107324
0.7155138726064869,0.7237627768438476
0.7159046502540055,0.7234529225436127
0.716295427901524,0.7229633137454722
0.7166862055490426,0.7228116856036756
0.7170769831965611,0.7223715749630539
0.7174677608440797,0.7216944296240063
0.7178585384915983,0.7213653581021596
0.7182493161391168,0.7207442030583094
0.7186400937866354,0.7203751832141908
0.719030871434154,0.720020208453118
0.7194216490816725,0.7196578267671586
0.7198124267291911,0.7190239525074444
0.7202032043767097,0.7187044034512954
0.7205939820242282,0.7183630852655887
0.7209847596717468,0.7173433818437205
0.7213755373192653,0.7172335435943777
0.7217663149667839,0.7167949713244919
0.7221570926143025,0.7165853859087358
0.722547870261821,0.716343071991878
0.7229386479093396,0.7152468294039777
0.7233294255568582,0.7148342782513825
0.7237202032043767,0.7145981612233663
0.7241109808518953,0.7139594738438522
0.7245017584994138,0.7137807449329772
0.7248925361469324,0.7132024129820751
0.725283313794451,0.712851599396702
0.7256740914419695,0.7127786119008876
0.7260648690894881,0.7119710675052402
0.7264556467370067,0.7118039369488341
0.7268464243845252,0.7115163141133655
0.7272372020320438,0.7109739947338425
0.7276279796795623,0.710900553551897
0.7280187573270809,0.710545479380183
0.7284095349745995,0.7098824826759585
0.728800312622118,0.7095055158266147
0.7291910902696366,0.7090481485856109
0.7295818679171552,0.7083033210151894
0.7299726455646737,0.7079019029963243
0.7303634232121923,0.7074049142608462
0.7307542008597109,0.7070998361698817
0.7311449785072294,0.7063791972448794
0.731535756154748,0.7061361985048602
0.7319265338022665,0.7057529090657292
0.7323173114497851,0.7055464650260515
0.7327080890973037,0.7049665781987283
0.7330988667448222,0.7042679468838359
0.7334896443923408,0.7037612640730794
0.7338804220398594,0.7032523052410976
0.7342711996873779,0.7029727478983115
0.7346619773348965,0.7026050327527231
0.735052754982415,0.7025190345832827
0.7354435326299336,0.7019843368786365
0.7358343102774522,0.7017653301066631
0.7362250879249707,0.7013522780678372
0.7366158655724893,0.7004762440341235
0.7370066432200079,0.699857766055464
0.7373974208675264,0.6996974568772835
0.737788198515045,0.6993693785204521
0.7381789761625634,0.6988968757061583
0.738569753810082,0.6986232699840065
0.7389605314576007,0.6979050071911362
0.7393513091051191,0.697389883239312
0.7397420867526378,0.6968188373810089
0.7401328644001564,0.6962723437980527
0.7405236420476748,0.695823320709206
0.7409144196951934,0.6956270231449502
0.741305197342712,0.6952237322078894
0.7416959749902305,0.6950237071566036
0.7420867526377491,0.6946448905355466
0.7424775302852676,0.6941035880490347
0.7428683079327862,0.6935703156846004
0.7432590855803048,0.6933775419949262
0.7436498632278233,0.6929273775496045
0.7440406408753419,0.6924899882953247
0.7444314185228605,0.6922528994681549
0.744822196170379,0.6921067978828784
0.7452129738178976,0.6914596366226691
0.7456037514654161,0.690874582857967
0.7459945291129347,0.6903273886978415
0.7463853067604533,0.6899320786687445
0.7467760844079718,0.6894077222587442
0.7471668620554904,0.6891644565285301
0.747557639703009,0.6885429271462916
0.7479484173505275,0.6882463661902327
0.7483391949980461,0.6880228580322001
0.7487299726455646,0.6876222461585831
0.7491207502930832,0.6873003488724514
0.7495115279406018,0.6869260388752172
0.7499023055881203,0.686289642134054
0.7502930832356389,0.6860125080325324
0.7506838608831575,0.6856267572134226
0.751074638530676,0.6852746092295768
0.7514654161781946,0.6840278239494847
0.7518561938257131,0.6837862597753904
0.7522469714732317,0.6836134321698158
0.7526377491207503,0.6830180681608838
0.7530285267682688,0.6827139616521537
0.7534193044157874,0.6820557512738485
0.753810082063306,0.6818977541773106
0.7542008597108245,0.6816592786391293
0.7545916373583431,0.6807092901447739
0.7549824150058617,0.6804631727970387
0.7553731926533802,0.679902231493027
0.7557639703008988,0.6793769102025873
0.7561547479484173,0.678937788092069
0.7565455255959359,0.6786226632329424
0.7569363032434545,0.6781877289172816
0.757327080890973,0.6779305679294804
0.7577178585384916,0.6773632046041556
0.7581086361860102,0.6772785324467837
0.7584994138335287,0.6763883949466712
0.7588901914810473,0.6759670873418697
0.7592809691285658,0.6757460315038899
0.7596717467760844,0.6753688593130868
0.760062524423603,0.6748337964167672
0.7604533020711215,0.6744161889213149
0.7608440797186401,0.6742046104804619
0.7612348573661587,0.6740742465705737
0.7616256350136772,0.6734915796702432
0.7620164126611958,0.6733574550344756
0.7624071903087143,0.6727998720754484
0.7627979679562329,0.6723343445079191
0.7631887456037515,0.6719256515248958
0.76357952325127,0.6711688942534989
0.7639703008987886,0.6708367844702674
0.7643610785463072,0.6707149475515489
0.7647518561938257,0.6704317999122181
0.7651426338413443,0.670066693574399
0.7655334114888629,0.6696549520181976
0.7659241891363814,0.6693091734645822
0.7663149667839,0.6688336195834884
0.7667057444314185,0.668099059758007
0.7670965220789371,0.6678242540071035
0.7674872997264557,0.6675696215765966
0.7678780773739742,0.6668215595729049
0.7682688550214928,0.6661654331605426
0.7686596326690114,0.6659895331115072
0.7690504103165299,0.6654459272059783
0.7694411879640485,0.6651574844862764
0.769831965611567,0.6648508000482715
0.7702227432590856,0.6643607543294048
0.7706135209066042,0.6640349957289758
0.7710042985541227,0.6637163202739716
0.7713950762016413,0.6630145347316336
0.7717858538491599,0.6624085695848411
0.7721766314966784,0.6621307854284487
0.772567409144197,0.6619414345931783
0.7729581867917155,0.6618098197625178
0.7733489644392341,0.6612207802318274
0.7737397420867527,0.6611352446109074
0.7741305197342712,0.6602086603835501
0.7745212973817898,0.6597648787817718
0.7749120750293084,0.6592008950574721
0.7753028526768269,0.6587553672692507
0.7756936303243455,0.6584805024189182
0.776084407971864,0.6581343599643574
0.7764751856193826,0.6579399950788845
0.7768659632669012,0.657393052790572
0.7772567409144197,0.6568913529323689
0.7776475185619383,0.6564785630254669
0.7780382962094569,0.6562420672535497
0.7784290738569754,0.6556376056699547
0.778819851504494,0.6551091993970876
0.7792106291520126,0.6545171105821516
0.779601406799531,0.654405555992679
0.7799921844470497,0.6539653702071553
0.7803829620945681,0.6536229689849961
0.7807737397420867,0.6529937895745092
0.7811645173896054,0.6528132880263801
0.7815552950371238,0.6523890692097495
0.7819460726846424,0.6517551177457196
0.782336850332161,0.651726188225098
0.7827276279796795,0.6510461149625008
0.7831184056271981,0.6508104978502917
0.7835091832747166,0.650609484856722
0.7838999609222352,0.6501107546944535
0.7842907385697538,0.6495548112934242
0.7846815162172723,0.6490881178614327
0.7850722938647909,0.6487256462345106
0.7854630715123095,0.6485876458255743
0.785853849159828,0.6484223408241832
0.7862446268073466,0.6480387304549632
0.7866354044548651,0.6470734637509776
0.7870261821023837,0.6468265862617585
0.7874169597499023,0.6467380892608843
0.7878077373974208,0.645955853638765
0.7881985150449394,0.6456554591269924
0.788589292692458,0.6453192588990845
0.7889800703399765,0.644919627422951
0.7893708479874951,0.6444265856102984
0.7897616256350137,0.6439607933613789
0.7901524032825322,0.6436162947603331
0.7905431809300508,0.6425219820269239
0.7909339585775693,0.6421067531708067
0.7913247362250879,0.6419052879511102
0.7917155138726065,0.641459956118594
0.792106291520125,0.6412122836697144
0.7924970691676436,0.6410377972018774
0.7928878468151622,0.6405211321512868
0.7932786244626807,0.6401650223418665
0.7936694021101993,0.6399981047656591
0.7940601797577178,0.6398383983491336
0.7944509574052364,0.6396058852707439
0.794841735052755,0.6388976672218755
0.7952325127002735,0.6385189251693748
0.7956232903477921,0.638207644931515
0.7960140679953107,0.6378649166146495
0.7964048456428292,0.637491678242592
0.7967956232903478,0.6370510948811383
0.7971864009378663,0.6364715747140993
0.7975771785853849,0.636141443751028
0.7979679562329035,0.6360386814494526
0.798358733880422,0.6352069027654864
0.7987495115279406,0.6345081063761534
0.7991402891754592,0.634411080282523
0.7995310668229777,0.6335489843168023
0.7999218444704963,0.633273990703755
0.8003126221180149,0.6328271931378878
0.8007033997655334,0.6324121626944134
0.801094177413052,0.6320091694653716
0.8014849550605705,0.6319561684626972
0.8018757327080891,0.6313207595816367
0.8022665103556077,0.630755732583835
0.8026572880031262,0.6305070791729234
0.8030480656506448,0.6299414037889555
0.8034388432981634,0.629400230294859
0.8038296209456819,0.6291515973149068
0.8042203985932005,0.6286520368844478
0.804611176240719,0.6284597763740413
0.8050019538882376,0.6280752659150356
0.8053927315357562,0.6277650729437018
0.8057835091832747,0.626999136629676
0.8061742868307933,0.6265587322531773
0.8065650644783119,0.6262706241095364
0.8069558421258304,0.6258979017258415
0.807346619773349,0.6256902273837717
0.8077373974208675,0.6251374545572174
0.8081281750683861,0.6248560808494154
0.8085189527159047,0.6245405843499936
0.8089097303634232,0.6236769754778512
0.8093005080109418,0.6233665607443714
0.8096912856584604,0.6227808845296902
0.8100820633059789,0.6224359255555494
0.8104728409534975,0.6223795991208235
0.810863618601016,0.6216490220581505
0.8112543962485346,0.6215499676198065
0.8116451738960532,0.6211517441304446
0.8120359515435717,0.6211054113831775
0.8124267291910903,0.6207883375534825
0.8128175068386089,0.6202966701711862
0.8132082844861274,0.6198305975563405
0.813599062133646,0.618959433268354
0.8139898397811646,0.6188893093451991
0.8143806174286831,0.6184856097096236
0.8147713950762017,0.6179418742451341
0.8151621727237202,0.6176065296439106
0.8155529503712388,0.6174895582628922
0.8159437280187574,0.6168794191442041
0.8163345056662759,0.6166357276087368
0.8167252833137945,0.6161963751407484
0.8171160609613131,0.6157102431966142
0.8175068386088316,0.6154072701118104
0.8178976162563502,0.6148123249309357
0.8182883939038686,0.6143680826244738
0.8186791715513873,0.614129477969872
0.8190699491989059,0.6136480935353389
0.8194607268464243,0.6132522960687364
0.819851504493943,0.6129405301030542
0.8202422821414616,0.6125246972851865
0.82063305978898,0.6118869905474333
0.8210238374364986,0.6112288448978986
0.8214146150840171,0.6109685526581932
0.8218053927315357,0.6105264525906904
0.8221961703790543,0.6099424295435081
0.8225869480265728,0.6095766219685889
0.8229777256740914,0.6094641901237835
0.82336850332161,0.6088498941724669
0.8237592809691285,0.6085199499832254
0.8241500586166471,0.6081663812369984
0.8245408362641657,0.6075514224485312
0.8249316139116842,0.6072967493047371
0.8253223915592028,0.6068111674622055
0.8257131692067213,0.6066406612195692
0.8261039468542399,0.6062578379838081
0.8264947245017585,0.6060849225350303
0.826885502149277,0.6053743731809204
0.8272762797967956,0.6050703134040017
0.8276670574443142,0.6046423968371114
0.8280578350918327,0.6041412622321526
0.8284486127393513,0.6039414362077252
0.8288393903868698,0.6035450170469138
0.8292301680343884,0.6030975290646055
0.829620945681907,0.6030668556359521
0.8300117233294255,0.6023014988216806
0.8304025009769441,0.6016143970379704
0.8307932786244627,0.6013507055173856
0.8311840562719812,0.6011765017480596
0.8315748339194998,0.6004614826488804
0.8319656115670183,0.60007044863938
0.8323563892145369,0.5996169278692866
0.8327471668620555,0.5988705063006609
0.833137944509574,0.5984735619453807
0.8335287221570926,0.5983941721723949
0.8339194998046112,0.5976963047564678
0.8343102774521297,0.5976619981990344
0.8347010550996483,0.5970746912960019
0.8350918327471668,0.5969201885667417
0.8354826103946854,0.5966489300459529
0.835873388042204,0.5959313949664002
0.8362641656897225,0.5953793669471377
0.8366549433372411,0.5949825021338769
0.8370457209847597,0.5947445536062804
0.8374364986322782,0.5943893648093845
0.8378272762797968,0.5938723610067439
0.8382180539273154,0.5929720888487819
0.8386088315748339,0.5929536103465561
0.8389996092223525,0.5925421269435485
0.839390386869871,0.5914735844466974
0.8397811645173896,0.5913049683134357
0.8401719421649082,0.591009053829405
0.8405627198124267,0.5906371580218643
0.8409534974599453,0.5899669613312182
0.8413442751074639,0.5897583269539837
0.8417350527549824,0.5893056981846578
0.842125830402501,0.5890585892679655
0.8425166080500195,0.5883528318030147
0.8429073856975381,0.5880048639324
0.8432981633450567,0.5878638342289905
0.8436889409925752,0.5876712804233939
0.8440797186400938,0.5871125609842611
0.8444704962876124,0.5870213858295743
0.8448612739351309,0.586691585847922
0.8452520515826495,0.5860196779274541
0.845642829230168,0.5857260693593056
0.8460336068776866,0.5854775568689667
0.8464243845252052,0.5848664435333448
0.8468151621727237,0.5844906866883457
0.8472059398202423,0.5841789522502938
0.8475967174677609,0.5838295347838651
0.8479874951152794,0.5833326206181026
0.848378272762798,0.5828654023161864
0.8487690504103166,0.5822116963692295
0.8491598280578351,0.581851112374471
0.8495506057053537,0.5817724902786392
0.8499413833528722,0.5813230066469351
0.8503321610003908,0.5811448593156919
0.8507229386479094,0.580360460379959
0.8511137162954279,0.5801507996242623
0.8515044939429465,0.5798029148038447
0.8518952715904651,0.5794851648009708
0.8522860492379836,0.5785721067270923
0.8526768268855022,0.5783833210328164
0.8530676045330207,0.577939350095759
0.8534583821805393,0.5775532759398285
0.8538491598280579,0.5774596105562525
0.8542399374755764,0.5768961328380479
0.854630715123095,0.5765314278733934
0.8550214927706136,0.5763021572863946
0.8554122704181321,0.5757490020243102
0.8558030480656507,0.5753802689422713
0.8561938257131692,0.5747833691571225
0.8565846033606878,0.5745673200069706
0.8569753810082064,0.574282579590051
0.8573661586557249,0.5738920264484855
0.8577569363032435,0.573245681714611
0.8581477139507621,0.5730413680964147
0.8585384915982806,0.5727820458293035
0.8589292692457992,0.5718524308197136
0.8593200468933178,0.5714846983205861
0.8597108245408362,0.5712540567428296
0.8601016021883549,0.5710379958531773
0.8604923798358733,0.5702376677056545
0.860883157483392,0.5698054754329644
0.8612739351309106,0.5696470445810401
0.861664712778429,0.5690251620018361
0.8620554904259476,0.5688819719822659
0.8624462680734662,0.5687967206470063
0.8628370457209847,0.567971535820554
0.8632278233685033,0.5677574797422782
0.8636186010160218,0.5674723945856138
0.8640093786635404,0.5666303356685085
0.864400156311059,0.5664509085835042
0.8647909339585775,0.5657364381055967
0.8651817116060961,0.5654411419713229
0.8655724892536147,0.5652012587895755
0.8659632669011332,0.5648970852975649
0.8663540445486518,0.5647132949262897
0.8667448221961703,0.5641547083826213
0.8671355998436889,0.5636069360340384
0.8675263774912075,0.5634179816479149
0.867917155138726,0.5632173444258842
0.8683079327862446,0.5622325163282966
0.8686987104337632,0.5616797250672427
0.8690894880812817,0.5611850122722373
0.8694802657288003,0.5610681976401346
0.8698710433763188,0.5608237834929664
0.8702618210238374,0.5601791244835146
0.870652598671356,0.5595512839498361
0.8710433763188745,0.5592922711496278
0.8714341539663931,0.5589814723271334
0.8718249316139117,0.5586153883379665
0.8722157092614302,0.5582413105397687
0.8726064869089488,0.5579787416566312
0.8729972645564674,0.55774586396713
0.8733880422039859,0.5574684854227299
0.8737788198515045,0.5566764147360928
0.874169597499023,0.556133859470913
0.8745603751465416,0.555840369151361
0.8749511527940602,0.5556418080044481
0.8753419304415787,0.5551261752861569
0.8757327080890973,0.5543098388966888
0.8761234857366159,0.5541635816468324
0.8765142633841344,0.553759625705598
0.876905041031653,0.5530803991014297
0.8772958186791715,0.5526949441436952
0.8776865963266901,0.552304675280417
0.8780773739742087,0.5521566800243914
0.8784681516217272,0.5518178836336219
0.8788589292692458,0.5510648662643283
0.8792497069167644,0.5503526552372965
0.8796404845642829,0.5500445132387471
0.8800312622118015,0.5496787273367054
0.88042203985932,0.5495203270792505
0.8808128175068386,0.5493351172891643
0.8812035951543572,0.5487804500714581
0.8815943728018757,0.5483214617395255
0.8819851504493943,0.5478520892040497
0.8823759280969129,0.547312917676227
0.8827667057444314,0.5470723551665083
0.88315748339195,0.5466226700898882
0.8835482610394686,0.5461763590801565
0.8839390386869871,0.5457883982952358
0.8843298163345057,0.5453726064443284
0.8847205939820242,0.5452337745891236
0.8851113716295428,0.5444384755576182
0.8855021492770614,0.544255734275223
0.8858929269245799,0.5439244455542184
0.8862837045720985,0.5435080306349137
0.8866744822196171,0.5428590483918195
0.8870652598671356,0.5425430288012901
0.8874560375146542,0.5424558282984782
0.8878468151621727,0.5415417235336564
0.8882375928096913,0.5412179495497487
0.8886283704572099,0.5409624210420269
0.8890191481047284,0.540503566287741
0.889409925752247,0.5400013089333718
0.8898007033997656,0.539858277609216
0.8901914810472841,0.5394689391222792
0.8905822586948027,0.5391478667823019
0.8909730363423212,0.5385842839916068
0.8913638139898398,0.537933411973144
0.8917545916373584,0.5377020945429023
0.8921453692848769,0.5375195216069178
0.8925361469323955,0.5368426148630701
0.8929269245799141,0.5365750907992851
0.8933177022274326,0.5358958848357301
0.8937084798749512,0.5355534266794625
0.8940992575224697,0.53475080374024
0.8944900351699883,0.5346573208634225
0.8948808128175069,0.5341805469774524
0.8952715904650254,0.5340415905174127
0.895662368112544,0.5334954341840599
0.8960531457600626,0.5332613898217389
0.8964439234075811,0.5328384292845312
0.8968347010550997,0.5323654201465502
0.8972254787026183,0.5320258632043655
0.8976162563501368,0.5315036050881297
0.8980070339976554,0.5313019757014836
0.8983978116451738,0.5305177570216558
0.8987885892926925,0.5300322888527922
0.8991793669402111,0.5296699000874513
0.8995701445877295,0.529274633699476
0.8999609222352482,0.5289469797246998
0.9003516998827668,0.5282768535140254
0.9007424775302852,0.5278262429315502
0.9011332551778038,0.5274489431156743
0.9015240328253223,0.5270365135837949
0.9019148104728409,0.5267369965971935
0.9023055881203595,0.5266239748570192
0.902696365767878,0.5264233672321064
0.9030871434153966,0.525555917369754
0.9034779210629152,0.5248648502394517
0.9038686987104337,0.5242785956046444
0.9042594763579523,0.5241995432461009
0.9046502540054708,0.5238439480166562
0.9050410316529894,0.5236064316696842
0.905431809300508,0.5230308197679017
0.9058225869480265,0.522493535822336
0.9062133645955451,0.5222644064267699
0.9066041422430637,0.5220860225530976
0.9069949198905822,0.5213084835027006
0.9073856975381008,0.521182400108404
0.9077764751856194,0.5205065090498269
0.9081672528331379,0.520133750590596
0.9085580304806565,0.5196556341678464
0.908948808128175,0.5194120113856772
0.9093395857756936,0.518946157994555
0.9097303634232122,0.5187686570348421
0.9101211410707307,0.5181288409557551
0.9105119187182493,0.5176784555439097
0.9109026963657679,0.5168329084432987
0.9112934740132864,0.5163489127936194
0.911684251660805,0.5162992284181619
0.9120750293083235,0.5156470261528331
0.9124658069558421,0.5151683699846927
0.9128565846033607,0.5146099709227023
0.9132473622508792,0.5144622824594286
0.9136381398983978,0.5140505071991855
0.9140289175459164,0.5139495062033029
0.9144196951934349,0.5135937600243476
0.9148104728409535,0.5127110889443087
0.915201250488472,0.5124696664223257
0.9155920281359906,0.5120718020838687
0.9159828057835092,0.5116164641129013
0.9163735834310277,0.5110597649529911
0.9167643610785463,0.5103285619046938
0.9171551387260649,0.5102589857024469
0.9175459163735834,0.5096999704291415
0.917936694021102,0.5094298880801189
0.9183274716686206,0.5089227462755271
0.9187182493161391,0.5082021524769484
0.9191090269636577,0.5078562277849696
0.9194998046111762,0.507539428592265
0.9198905822586948,0.5072482788285307
0.9202813599062134,0.5065452052726235
0.9206721375537319,0.5064851614844554
0.9210629152012505,0.5058354906189247
0.9214536928487691,0.5055862640926205
0.9218444704962876,0.5048696114317843
0.9222352481438062,0.5045541991822861
0.9226260257913247,0.5041403025845359
0.9230168034388433,0.5038114229846576
0.9234075810863619,0.5036757801056939
0.9237983587338804,0.5030116527956239
0.924189136381399,0.5023118203136354
0.9245799140289176,0.5020451127234896
0.9249706916764361,0.5016385918520423
0.9253614693239547,0.5009921797529252
0.9257522469714732,0.5003450158020357
0.9261430246189918,0.4999993250485171
0.9265338022665104,0.4996738462708783
0.9269245799140289,0.498985135835191
0.9273153575615475,0.49840336470388324
0.9277061352090661,0.49810074179984976
0.9280969128565846,0.4978981027136764
0.9284876905041032,0.4972263068498206
0.9288784681516217,0.4967948730785607
0.9292692457991403,0.4961179873006965
0.9296600234466589,0.496038875785995
0.9300508010941774,0.49539230876327695
0.930441578741696,0.49479934426968797
0.9308323563892146,0.49436033188578227
0.9312231340367331,0.49399925719678534
0.9316139116842517,0.4936096117024414
0.9320046893317703,0.493408548572352
0.9323954669792888,0.49336338756977677
0.9327862446268074,0.4924482560162946
0.9331770222743259,0.4920664046762737
0.9335677999218445,0.4912392943694153
0.9339585775693631,0.4908699400971011
0.9343493552168816,0.49059208633296203
0.9347401328644002,0.48995535734005874
0.9351309105119188,0.48913074117445793
0.9355216881594373,0.48901080918313933
0.9359124658069559,0.4887829534917457
0.9363032434544744,0.4884035151407037
0.936694021101993,0.4878530510743134
0.9370847987495116,0.487118802496857
0.93747557639703,0.486588961581065
0.9378663540445487,0.4863367732664034
0.9382571316920673,0.4857192447527198
0.9386479093395858,0.4853097701827679
0.9390386869871044,0.4847387269325439
0.9394294646346228,0.4843610993816554
0.9398202422821414,0.48429705252021066
0.94021101992966,0.48410605999653655
0.9406017975771785,0.4831748576090744
0.9409925752246971,0.48277326767873463
0.9413833528722158,0.4821919842874585
0.9417741305197342,0.4818779459257808
0.9421649081672528,0.48144119508097405
0.9425556858147714,0.4808557339999563
0.9429464634622899,0.4805952555332624
0.9433372411098085,0.480440489704672
0.943728018757327,0.4795518242434674
0.9441187964048456,0.47887267533707717
0.9445095740523642,0.4786708811908309
0.9449003516998827,0.47815055870939105
0.9452911293474013,0.47718437627512433
0.9456819069949199,0.4769943951089941
0.9460726846424384,0.4762275717535044
0.946463462289957,0.47579167391685634
0.9468542399374755,0.4756527719701857
0.9472450175849941,0.4749296937908092
0.9476357952325127,0.4744536089241377
0.9480265728800312,0.47353407979015216
0.9484173505275498,0.47318900696546135
0.9488081281750684,0.47274046834927175
0.9491989058225869,0.47247527230974795
0.9495896834701055,0.47180503773059185
0.949980461117624,0.471355862069861
0.9503712387651426,0.47094221855651847
0.9507620164126612,0.47027948346456483
0.9511527940601797,0.4698784379813414
0.9515435717076983,0.4694736118366454
0.9519343493552169,0.4688529309306659
0.9523251270027354,0.46812888084287174
0.952715904650254,0.46796282208528167
0.9531066822977726,0.4677734974282671
0.9534974599452911,0.46683784126828204
0.9538882375928097,0.4662829636230462
0.9542790152403282,0.4660365419595285
0.9546697928878468,0.46509705355552733
0.9550605705353654,0.4644590449100563
0.9554513481828839,0.46431171484988326
0.9558421258304025,0.4639932858183549
0.9562329034779211,0.4634014642545688
0.9566236811254396,0.46289584635584985
0.9570144587729582,0.4623060758288391
0.9574052364204767,0.4614119091220315
0.9577960140679953,0.46095495154025806
0.9581867917155139,0.4605032547503944
0.9585775693630324,0.459889596848223
0.958968347010551,0.45919057216850384
0.9593591246580696,0.458875325136067
0.9597499023055881,0.45837764399644687
0.9601406799531067,0.4575261148158558
0.9605314576006252,0.45703961991451547
0.9609222352481438,0.4562119661325611
0.9613130128956624,0.45557750491218624
0.9617037905431809,0.4554183472115241
0.9620945681906995,0.4551175116831498
0.9624853458382181,0.45399067589992853
0.9628761234857366,0.4536148171073003
0.9632669011332552,0.4527672800900808
0.9636576787807737,0.45233893200330627
0.9640484564282923,0.45197240401396666
0.9644392340758109,0.4509509380504013
0.9648300117233294,0.4506953572050589
0.965220789370848,0.45027390406802675
0.9656115670183666,0.4496213195668586
0.9660023446658851,0.4492355935431658
0.9663931223134037,0.44904301566211124
0.9667838999609223,0.44764682194447225
0.9671746776084408,0.4469848310798985
0.9675654552559594,0.4465487533906865
0.9679562329034779,0.4460598552348243
0.9683470105509965,0.44576037153310966
0.9687377881985151,0.4447299396654933
0.9691285658460336,0.4446371491663604
0.9695193434935522,0.4438573007905096
0.9699101211410708,0.4428136601883375
0.9703008987885893,0.44258330509511207
0.9706916764361079,0.44170214628371796
0.9710824540836264,0.4412429173639717
0.971473231731145,0.4406682466029983
0.9718640093786636,0.4397047097070741
0.9722547870261821,0.43940836647773784
0.9726455646737007,0.43902020049086277
0.9730363423212193,0.4385259618173661
0.9734271199687378,0.43788960828595835
0.9738178976162564,0.43702388130734454
0.9742086752637749,0.43658798323851405
0.9745994529112935,0.4356884953578121
0.9749902305588121,0.434682216854751
0.9753810082063306,0.4344098479462236
0.9757717858538492,0.433178433604706
0.9761625635013678,0.4325988858172463
0.9765533411488863,0.4322252996692651
0.9769441187964049,0.43187842269667964
0.9773348964439235,0.43097261645544
0.977725674091442,0.42978397079062336
0.9781164517389606,0.42861567063056294
0.978507229386479,0.4277162723547072
0.9788980070339977,0.42654165386481846
0.9792887846815163,0.42577983058560953
0.9796795623290347,0.4243629257297719
0.9800703399765534,0.4234173431949813
0.980461117624072,0.4227760329464547
0.9808518952715904,0.4222798907134339
0.981242672919109,0.4214867185217273
0.9816334505666275,0.42050018835396313
0.9820242282141461,0.4197707242336508
0.9824150058616647,0.4192165407564057
0.9828057835091832,0.41905269510754395
0.9831965611567018,0.41731870648074126
0.9835873388042204,0.4165242473467519
0.9839781164517389,0.4151655336801924
0.9843688940992575,0.41358921796476555
0.984759671746776,0.41239568015154615
0.9851504493942946,0.411576360912802
0.9855412270418132,0.4105582982292892
0.9859320046893317,0.4083241952549605
0.9863227823368503,0.40746816395914337
0.9867135599843689,0.4058079855988214
0.9871043376318874,0.4038631402303689
0.987495115279406,0.40287001803795264
0.9878858929269245,0.4021490312649617
0.9882766705744431,0.40099886290827796
0.9886674482219617,0.3989502006683467
0.9890582258694802,0.39844615353708884
0.9894490035169988,0.3955456991701801
0.9898397811645174,0.3946063815372494
0.9902305588120359,0.39057512485496176
0.9906213364595545,0.38898852994537997
0.9910121141070731,0.38554401689331164
0.9914028917545916,0.3840446905312866
0.9917936694021102,0.3814152331827592
0.9921844470496287,0.37797873974942037
0.9925752246971473,0.372600994331012
0.9929660023446659,0.37132251757360435
0.9933567799921844,0.3649043990288022
0.993747557639703,0.36265603130228263
0.9941383352872216,0.3604800564877752
0.9945291129347401,0.35380866885873646
0.9949198905822587,0.3511901341024976
0.9953106682297772,0.34289090948394096
0.9957014458772958,0.34103475200101213
0.9960922235248144,0.33483921788543025
0.9964830011723329,0.33171358084278363
0.9968737788198515,0.32597945965442143
0.9972645564673701,0.3169154940230669
0.9976553341148886,0.3077169966810315
0.9980461117624072,0.3038508740794528
0.9984368894099257,0.29629656756663153
0.9988276670574443,0.28387588510228484
0.9992184447049629,0.27288205426168577
0.9996092223524814,0.24127919745588156
1.0,0.2308385082176571


==> Figure/rebuttal_data/HybridNorm_data.csv <==
normalized_rank,normalized_eigenvalues
0.0,67.16152199867578
0.00039077764751856197,56.98335720497422
0.0007815552950371239,48.827617538821315
0.0011723329425556857,40.04767922411783
0.0015631105900742479,36.868723625768936
0.0019538882375928096,36.57460944513141
0.0023446658851113715,35.11875664112502
0.0027354435326299334,34.40427461260444
0.0031262211801484957,33.721638478615816
0.0035169988276670576,32.831476939222746
0.003907776475185619,31.96374951198704
0.0042985541227041815,31.956194949802153
0.004689331770222743,31.647886292396056
0.005080109417741305,31.174350746428996
0.005470887065259867,30.921429280311937
0.005861664712778429,30.40955034817346
0.0062524423602969914,29.880020573354166
0.006643220007815553,29.478716614557815
0.007033997655334115,29.23990160499093
0.007424775302852677,29.0466337047779
0.007815552950371238,28.861023399731668
0.008206330597889801,28.734748953851277
0.008597108245408363,28.32624566005099
0.008987885892926924,27.840722720720787
0.009378663540445486,27.660847407229415
0.009769441187964049,27.46165549976824
0.01016021883548261,27.297792578803165
0.010550996483001172,27.083361225371963
0.010941774130519734,26.89417628810798
0.011332551778038297,26.632015618333565
0.011723329425556858,26.397730638505557
0.01211410707307542,26.14344213664146
0.012504884720593983,25.856486819886825
0.012895662368112544,25.832947515195485
0.013286440015631106,25.573278949076546
0.013677217663149667,25.32499016758812
0.01406799531066823,25.23220794066974
0.014458772958186792,25.14029961377121
0.014849550605705353,24.91713552104465
0.015240328253223915,24.755428670572666
0.015631105900742476,24.429916621892467
0.016021883548261038,24.36883570180662
0.016412661195779603,24.229400011220914
0.016803438843298164,24.00394389328938
0.017194216490816726,23.79047028214186
0.017584994138335287,23.6245802701889
0.01797577178585385,23.46984880499635
0.01836654943337241,23.26963483815204
0.01875732708089097,23.16908343392897
0.019148104728409537,22.971551951306513
0.019538882375928098,22.831081094779442
0.01992966002344666,22.69945375070386
0.02032043767096522,22.553379899566558
0.020711215318483783,22.320186714032268
0.021101992966002344,22.242420680214195
0.021492770613520906,21.849142907262355
0.021883548261039467,21.810268377407247
0.022274325908558032,21.636385452494533
0.022665103556076593,21.428903897414298
0.023055881203595155,21.298132147478853
0.023446658851113716,21.08901049664702
0.023837436498632278,21.025418380823826
0.02422821414615084,20.923142631684946
0.0246189917936694,20.778223048898635
0.025009769441187966,20.613536549122
0.025400547088706527,20.57216820051173
0.02579132473622509,20.53543861525906
0.02618210238374365,20.35738654337657
0.02657288003126221,20.144960869452312
0.026963657678780773,20.053914211707173
0.027354435326299335,19.864798408068975
0.027745212973817896,19.72386564638594
0.02813599062133646,19.701166917934056
0.028526768268855023,19.53894515744592
0.028917545916373584,19.377019656964634
0.029308323563892145,19.330132385611968
0.029699101211410707,19.278480296563632
0.03008987885892927,19.16992713870747
0.03048065650644783,18.9756917932657
0.03087143415396639,18.885485481101167
0.03126221180148495,18.711224843103068
0.031652989449003514,18.62249331663726
0.032043767096522076,18.40879946159675
0.032434544744040644,18.382855026710622
0.032825322391559206,18.278749485318386
0.03321610003907777,18.21988802346743
0.03360687768659633,18.027171296101205
0.03399765533411489,17.9437762552758
0.03438843298163345,17.850173637177264
0.03477921062915201,17.78404173353244
0.035169988276670575,17.720613421328686
0.035560765924189136,17.64456793905215
0.0359515435717077,17.59181344732726
0.03634232121922626,17.43040294170455
0.03673309886674482,17.255147008392537
0.03712387651426338,17.158367650864967
0.03751465416178194,17.0677625662982
0.037905431809300505,16.98500210657658
0.03829620945681907,16.880732197930303
0.038686987104337635,16.820188576773955
0.039077764751856196,16.725069115712245
0.03946854239937476,16.664565522443464
0.03985932004689332,16.497889008276207
0.04025009769441188,16.392490667814684
0.04064087534193044,16.321209032774252
0.041031652989449004,16.229375389585744
0.041422430636967565,16.115564919455725
0.04181320828448613,16.06594383420186
0.04220398593200469,16.00369846932562
0.04259476357952325,15.903008724268409
0.04298554122704181,15.842415470055126
0.04337631887456037,15.651230387750136
0.043767096522078934,15.54654788974736
0.0441578741695975,15.417042290620584
0.044548651817116064,15.326947721334689
0.044939429464634625,15.253268348263123
0.04533020711215319,15.175431168509773
0.04572098475967175,15.133889931515402
0.04611176240719031,15.095911814921239
0.04650254005470887,15.02523232590233
0.04689331770222743,14.83975565742509
0.047284095349745994,14.780419460497546
0.047674872997264556,14.695414164987733
0.04806565064478312,14.553967411398704
0.04845642829230168,14.503907296261636
0.04884720593982024,14.442115831114778
0.0492379835873388,14.267917988219903
0.04962876123485736,14.226642943688468
0.05001953888237593,14.076904947918743
0.05041031652989449,14.002294678491275
0.050801094177413054,13.954164818083353
0.051191871824931616,13.840051505267366
0.05158264947245018,13.806306089163327
0.05197342711996874,13.62643586166015
0.0523642047674873,13.597361340630322
0.05275498241500586,13.459374519905124
0.05314576006252442,13.447111625722936
0.053536537710042985,13.392767948272702
0.053927315357561546,13.184573587971567
0.05431809300508011,13.118279279815646
0.05470887065259867,13.062631912075556
0.05509964830011723,12.999534517717771
0.05549042594763579,12.888268507685346
0.055881203595154354,12.850526383955964
0.05627198124267292,12.693377962555774
0.056662758890191484,12.602561119644056
0.057053536537710045,12.515534925375366
0.05744431418522861,12.483927611669365
0.05783509183274717,12.348561278711129
0.05822586948026573,12.27776866036585
0.05861664712778429,12.217120008264493
0.05900742477530285,12.184394236938147
0.059398202422821414,12.074370808030453
0.059788980070339975,12.00209512939467
0.06017975771785854,11.942014434121937
0.0605705353653771,11.802957271675737
0.06096131301289566,11.689217694870129
0.06135209066041422,11.657416384512201
0.06174286830793278,11.524933939051465
0.06213364595545135,11.428710421089951
0.0625244236029699,11.314960582961524
0.06291520125048847,11.212568319514785
0.06330597889800703,11.174919312713413
0.06369675654552559,11.114125302149782
0.06408753419304415,11.049731382494024
0.06447831184056271,10.955635971289992
0.06486908948808129,10.90150714768316
0.06525986713559985,10.824430000512955
0.06565064478311841,10.637521192716257
0.06604142243063697,10.623437632853802
0.06643220007815553,10.589015452490077
0.0668229777256741,10.480527515092135
0.06721375537319266,10.462323075889593
0.06760453302071122,10.311844348947584
0.06799531066822978,10.212973011385655
0.06838608831574834,10.18225216630116
0.0687768659632669,10.06935667603338
0.06916764361078546,10.024085224775213
0.06955842125830403,9.916565486865432
0.06994919890582259,9.836867470542447
0.07033997655334115,9.752110565723298
0.07073075420085971,9.680197258594557
0.07112153184837827,9.579422116890578
0.07151230949589683,9.56332117006687
0.0719030871434154,9.544704295895544
0.07229386479093396,9.521137949610766
0.07268464243845252,9.374420002127462
0.07307542008597108,9.320914853007267
0.07346619773348964,9.275445317345408
0.0738569753810082,9.151001968256248
0.07424775302852676,9.085175133736149
0.07463853067604533,9.056337489024932
0.07502930832356389,8.944870761693041
0.07542008597108245,8.838527115679199
0.07581086361860101,8.743730164882402
0.07620164126611957,8.671560332639501
0.07659241891363815,8.640402089159416
0.07698319656115671,8.573088734770817
0.07737397420867527,8.527220087269317
0.07776475185619383,8.500099877969596
0.07815552950371239,8.42327742218377
0.07854630715123095,8.365625664339252
0.07893708479874952,8.274474124862717
0.07932786244626808,8.24806767048312
0.07971864009378664,8.236885347148785
0.0801094177413052,8.12813774088497
0.08050019538882376,8.067913120240627
0.08089097303634232,8.020955097735618
0.08128175068386088,7.922292238325123
0.08167252833137945,7.8881940596955
0.08206330597889801,7.8681273239961484
0.08245408362641657,7.826859221722396
0.08284486127393513,7.739327799566212
0.08323563892145369,7.67967411239878
0.08362641656897225,7.613069189220518
0.08401719421649081,7.568024135932795
0.08440797186400938,7.516616523972835
0.08479874951152794,7.492101988732766
0.0851895271590465,7.438581973384288
0.08558030480656506,7.420787786575013
0.08597108245408362,7.375813204796141
0.08636186010160218,7.338301962575183
0.08675263774912075,7.252132575220891
0.0871434153966393,7.24071711891486
0.08753419304415787,7.137014278151534
0.08792497069167643,7.124142084220134
0.088315748339195,7.06578100464598
0.08870652598671357,7.04186188900966
0.08909730363423213,7.016406721705014
0.08948808128175069,6.959004669500883
0.08987885892926925,6.9273960834974995
0.09026963657678781,6.895929564483992
0.09066041422430637,6.8448372005782225
0.09105119187182494,6.8263515714161
0.0914419695193435,6.797075369816414
0.09183274716686206,6.748895681940022
0.09222352481438062,6.722071016143775
0.09261430246189918,6.65876441316395
0.09300508010941774,6.6241759096815995
0.0933958577569363,6.585372345319664
0.09378663540445487,6.563789194925088
0.09417741305197343,6.540385474096986
0.09456819069949199,6.4889978955182865
0.09495896834701055,6.477715046992567
0.09534974599452911,6.4506480311742695
0.09574052364204767,6.427879265266131
0.09613130128956623,6.378135472368915
0.0965220789370848,6.368878881891213
0.09691285658460336,6.348466024433576
0.09730363423212192,6.2960687908407955
0.09769441187964048,6.2809039030222955
0.09808518952715904,6.2603238582314455
0.0984759671746776,6.230169583655796
0.09886674482219616,6.186936433362292
0.09925752246971473,6.148544119687749
0.09964830011723329,6.1229140871256424
0.10003907776475186,6.098766780013368
0.10042985541227042,6.092133849480723
0.10082063305978899,6.064219434042474
0.10121141070730755,6.0262394661498835
0.10160218835482611,6.006741499712919
0.10199296600234467,5.992843529542948
0.10238374364986323,5.942017697953734
0.1027745212973818,5.940677585574455
0.10316529894490035,5.9312915972144955
0.10355607659241892,5.880623303596338
0.10394685423993748,5.855877119612727
0.10433763188745604,5.841186090528233
0.1047284095349746,5.81778198604315
0.10511918718249316,5.785738998618759
0.10550996483001172,5.776414797544522
0.10590074247753029,5.749147861703927
0.10629152012504885,5.727061731804234
0.10668229777256741,5.690859044011104
0.10707307542008597,5.671685946957749
0.10746385306760453,5.650096698180414
0.10785463071512309,5.639393334564291
0.10824540836264165,5.616188099623858
0.10863618601016022,5.608778564758799
0.10902696365767878,5.594387036321373
0.10941774130519734,5.558862735333327
0.1098085189527159,5.5429042078951145
0.11019929660023446,5.530417697389698
0.11059007424775302,5.506060029209135
0.11098085189527158,5.482678967973409
0.11137162954279015,5.450509650328255
0.11176240719030871,5.431073643650319
0.11215318483782728,5.421785648310509
0.11254396248534584,5.4052111593838035
0.1129347401328644,5.393961958355664
0.11332551778038297,5.3770251684782675
0.11371629542790153,5.35672380307067
0.11410707307542009,5.3362074623601545
0.11449785072293865,5.302341135476158
0.11488862837045721,5.293849602861288
0.11527940601797577,5.281929485465214
0.11567018366549434,5.246174165234824
0.1160609613130129,5.241366978563192
0.11645173896053146,5.211515074892918
0.11684251660805002,5.201307508119698
0.11723329425556858,5.191109610397486
0.11762407190308714,5.166664746356524
0.1180148495506057,5.153684597245984
0.11840562719812427,5.141635929576008
0.11879640484564283,5.130388964574129
0.11918718249316139,5.121530015201634
0.11957796014067995,5.089191722243345
0.11996873778819851,5.065920118201765
0.12035951543571707,5.057338108949225
0.12075029308323564,5.037998307529276
0.1211410707307542,5.035514740086816
0.12153184837827276,5.015704187553761
0.12192262602579132,5.008708089567675
0.12231340367330988,4.989135789250313
0.12270418132082844,4.969759075999113
0.123094958968347,4.948523259658195
0.12348573661586557,4.932258097918982
0.12387651426338414,4.924272172362854
0.1242672919109027,4.908341763906949
0.12465806955842126,4.8974429431634245
0.1250488472059398,4.881121680550753
0.1254396248534584,4.862984661762248
0.12583040250097693,4.853559548971401
0.1262211801484955,4.839133812348153
0.12661195779601406,4.819065636615787
0.12700273544353263,4.792412835575804
0.12739351309105118,4.78187528762881
0.12778429073856976,4.764581019036754
0.1281750683860883,4.758344776292377
0.12856584603360688,4.726524114010008
0.12895662368112543,4.714384447343789
0.129347401328644,4.699996403102661
0.12973817897616258,4.689467712886967
0.13012895662368112,4.665063203900563
0.1305197342711997,4.6567813747888
0.13091051191871825,4.641912034099955
0.13130128956623682,4.621752029907912
0.13169206721375537,4.614190433407506
0.13208284486127395,4.591592922321444
0.1324736225087925,4.58224475944422
0.13286440015631107,4.566986467691403
0.13325517780382962,4.558908904949819
0.1336459554513482,4.541161175505394
0.13403673309886674,4.528056757506359
0.13442751074638531,4.517213604325042
0.13481828839390386,4.50930927350301
0.13520906604142244,4.505442945942177
0.13559984368894099,4.485957868194568
0.13599062133645956,4.470028377414853
0.1363813989839781,4.453308915838217
0.13677217663149668,4.449224914702743
0.13716295427901523,4.434579205903287
0.1375537319265338,4.429988462289537
0.13794450957405235,4.420582930424119
0.13833528722157093,4.413164414190098
0.13872606486908948,4.385046781421058
0.13911684251660805,4.378895962357118
0.1395076201641266,4.364955846929623
0.13989839781164518,4.356051551939462
0.14028917545916372,4.353829627995839
0.1406799531066823,4.336353365013612
0.14107073075420085,4.3255503765379775
0.14146150840171942,4.3243801659447065
0.141852286049238,4.307346651495993
0.14224306369675654,4.295191147972833
0.14263384134427512,4.2865534570494646
0.14302461899179367,4.259587496263058
0.14341539663931224,4.251859309288941
0.1438061742868308,4.242236772582938
0.14419695193434937,4.227153244925693
0.1445877295818679,4.223182947895138
0.1449785072293865,4.212498138183763
0.14536928487690504,4.195977315418963
0.1457600625244236,4.18998038507634
0.14615084017194216,4.176066061611597
0.14654161781946073,4.170197612466703
0.14693239546697928,4.1434888795560605
0.14732317311449786,4.134176105634449
0.1477139507620164,4.132456236300721
0.14810472840953498,4.124955310611909
0.14849550605705353,4.107660534855575
0.1488862837045721,4.102613483210884
0.14927706135209065,4.084641093891805
0.14966783899960923,4.075881537358458
0.15005861664712777,4.071990227995736
0.15044939429464635,4.059603099567843
0.1508401719421649,4.05159368916541
0.15123094958968347,4.042915050322019
0.15162172723720202,4.038077060167298
0.1520125048847206,4.027486428336759
0.15240328253223914,4.007508618376712
0.15279406017975772,4.00178277858993
0.1531848378272763,3.9804759162283267
0.15357561547479484,3.974149753905012
0.15396639312231342,3.969113572607305
0.15435717076983196,3.9523998615391855
0.15474794841735054,3.9451442373644867
0.1551387260648691,3.9365393454144324
0.15552950371238766,3.927270590466753
0.1559202813599062,3.91377859159456
0.15631105900742479,3.9102391494031687
0.15670183665494333,3.9011512635839387
0.1570926143024619,3.8922695669616765
0.15748339194998046,3.891246202841274
0.15787416959749903,3.875763693836823
0.15826494724501758,3.858876310869924
0.15865572489253615,3.8500952604536867
0.1590465025400547,3.8470460060835707
0.15943728018757328,3.842203745863608
0.15982805783509182,3.8318126048083907
0.1602188354826104,3.820362094174137
0.16060961313012895,3.815868162054014
0.16100039077764752,3.80467074186044
0.16139116842516607,3.799044581810151
0.16178194607268465,3.7842233891792776
0.1621727237202032,3.7745904006654216
0.16256350136772177,3.760864525217833
0.16295427901524032,3.7507044076014724
0.1633450566627589,3.7487653409652695
0.16373583431027744,3.741873171586306
0.16412661195779601,3.7315801604870305
0.16451738960531456,3.7286666743329917
0.16490816725283314,3.716161327747197
0.1652989449003517,3.7095141393819198
0.16568972254787026,3.698024675948235
0.16608050019538884,3.6955943715804174
0.16647127784290738,3.690880413918678
0.16686205549042596,3.6836466845572473
0.1672528331379445,3.670901894872924
0.16764361078546308,3.668914801592994
0.16803438843298163,3.6488676771937927
0.1684251660805002,3.6454702171334867
0.16881594372801875,3.6415014843077835
0.16920672137553733,3.634399520877091
0.16959749902305588,3.6225115162572545
0.16998827667057445,3.613702426139856
0.170379054318093,3.6118787635771614
0.17076983196561157,3.5973425743438936
0.17116060961313012,3.591159787459661
0.1715513872606487,3.586353386434784
0.17194216490816724,3.582066437217109
0.17233294255568582,3.5730893572201277
0.17272372020320437,3.5575904448895055
0.17311449785072294,3.5539020992073427
0.1735052754982415,3.5448080220050597
0.17389605314576007,3.5394239377943295
0.1742868307932786,3.534040766267671
0.1746776084407972,3.5255999729024436
0.17506838608831574,3.517862811840867
0.1754591637358343,3.5158472539448176
0.17584994138335286,3.5025835562914107
0.17624071903087143,3.495859851579406
0.17663149667839,3.4822485886849313
0.17702227432590856,3.4800236621089398
0.17741305197342713,3.467903769149198
0.17780382962094568,3.4622377441005776
0.17819460726846426,3.452409203383755
0.1785853849159828,3.4477165093334032
0.17897616256350138,3.4396039903798865
0.17936694021101993,3.4321231662701646
0.1797577178585385,3.4232289146042367
0.18014849550605705,3.41732146927342
0.18053927315357562,3.410027094688555
0.18093005080109417,3.4066456410256003
0.18132082844861275,3.3999020683266874
0.1817116060961313,3.395052612395788
0.18210238374364987,3.389353175801907
0.18249316139116842,3.378242494924754
0.182883939038687,3.370146164235943
0.18327471668620554,3.365985439074593
0.18366549433372412,3.360036314749983
0.18405627198124266,3.353999194386418
0.18444704962876124,3.3427544950531094
0.1848378272762798,3.336873156225564
0.18522860492379836,3.33340566400145
0.1856193825713169,3.318356833960624
0.18601016021883549,3.3155577754528878
0.18640093786635403,3.3051466408297734
0.1867917155138726,3.302075253843478
0.18718249316139116,3.299281019802992
0.18757327080890973,3.286924020100729
0.18796404845642828,3.283438844414682
0.18835482610394685,3.2823814243236513
0.18874560375146543,3.2706765243445544
0.18913638139898398,3.2666373556329025
0.18952715904650255,3.2596501796825375
0.1899179366940211,3.2558639546533814
0.19030871434153968,3.2517381165082258
0.19069949198905822,3.2478010832933966
0.1910902696365768,3.2324574713780017
0.19148104728409535,3.2302701024311378
0.19187182493161392,3.223354240116785
0.19226260257913247,3.2167336064631327
0.19265338022665104,3.210839587599946
0.1930441578741696,3.204819771081513
0.19343493552168817,3.199943753714835
0.19382571316920671,3.1931491977649316
0.1942164908167253,3.192857420807629
0.19460726846424384,3.1696724515791916
0.1949980461117624,3.168348907145324
0.19538882375928096,3.1631917163273866
0.19577960140679954,3.15555453968651
0.19617037905431808,3.1465092580445124
0.19656115670183666,3.144469314738973
0.1969519343493552,3.1400355228545944
0.19734271199687378,3.1350055632750977
0.19773348964439233,3.1274730585865784
0.1981242672919109,3.117572645868432
0.19851504493942945,3.1150511252538684
0.19890582258694803,3.112105146560219
0.19929660023446658,3.1019286939164967
0.19968737788198515,3.0994643856612467
0.20007815552950373,3.097530927476559
0.20046893317702227,3.095005999192778
0.20085971082454085,3.0848035256607207
0.2012504884720594,3.0783721341833745
0.20164126611957797,3.0758672180824695
0.20203204376709652,3.0652400004449416
0.2024228214146151,3.0561385452153975
0.20281359906213364,3.0489833381490046
0.20320437670965222,3.043509000657068
0.20359515435717077,3.0391394603770188
0.20398593200468934,3.0332092072115717
0.2043767096522079,3.0251673248391877
0.20476748729972646,3.0218850651337674
0.205158264947245,3.012385561422856
0.2055490425947636,3.007333835250493
0.20593982024228213,2.996369248940149
0.2063305978898007,2.9919168781520034
0.20672137553731926,2.990387963364189
0.20711215318483783,2.9887136963812853
0.20750293083235638,2.9808334804153924
0.20789370847987496,2.980437961047338
0.2082844861273935,2.967169297660297
0.20867526377491208,2.964936553042208
0.20906604142243063,2.9591593239195797
0.2094568190699492,2.9560849728182403
0.20984759671746775,2.9534844430316802
0.21023837436498632,2.946091244209881
0.21062915201250487,2.944987627464256
0.21101992966002345,2.9377554320604857
0.211410707307542,2.933362549438169
0.21180148495506057,2.9288655692003878
0.21219226260257915,2.9221781082108405
0.2125830402500977,2.9137718261416445
0.21297381789761627,2.9071394924696494
0.21336459554513482,2.9060788344628303
0.2137553731926534,2.9007813842389636
0.21414615084017194,2.8993130257301263
0.21453692848769051,2.8944233698610415
0.21492770613520906,2.8858369654027847
0.21531848378272764,2.8829978523931374
0.21570926143024619,2.876451916116249
0.21610003907776476,2.8734741858065154
0.2164908167252833,2.8699303146945305
0.21688159437280188,2.8617866754186183
0.21727237202032043,2.8572661030367987
0.217663149667839,2.845771766934992
0.21805392731535755,2.8394174389048823
0.21844470496287613,2.8386209054718736
0.21883548261039468,2.83616396417132
0.21922626025791325,2.8265016809678456
0.2196170379054318,2.821997761151958
0.22000781555295038,2.818755724619538
0.22039859320046892,2.8173609226107694
0.2207893708479875,2.810856942491328
0.22118014849550605,2.8066182635491668
0.22157092614302462,2.8014410560613805
0.22196170379054317,2.7995176127121515
0.22235248143806174,2.7904822731801655
0.2227432590855803,2.7870617643296396
0.22313403673309887,2.779134282361294
0.22352481438061741,2.7751322228678066
0.223915592028136,2.763054072110466
0.22430636967565457,2.7616658032683894
0.2246971473231731,2.7602433067590195
0.2250879249706917,2.750881373496494
0.22547870261821024,2.750193226776119
0.2258694802657288,2.744891001370835
0.22626025791324736,2.7400859008727716
0.22665103556076593,2.7361466036650643
0.22704181320828448,2.733239349410244
0.22743259085580306,2.7270364857577643
0.2278233685033216,2.7212510113597435
0.22821414615084018,2.7162416652503514
0.22860492379835873,2.7114393914968575
0.2289957014458773,2.70872868827142
0.22938647909339585,2.704353325285999
0.22977725674091443,2.700556479860878
0.23016803438843297,2.6910351739562124
0.23055881203595155,2.689433080895864
0.2309495896834701,2.6835623527820935
0.23134036733098867,2.682215185004953
0.23173114497850722,2.676698602960166
0.2321219226260258,2.6668631173745716
0.23251270027354434,2.6657223764992284
0.23290347792106292,2.658233108989487
0.23329425556858147,2.6540137461297078
0.23368503321610004,2.648627978312522
0.2340758108636186,2.647862066984243
0.23446658851113716,2.641700814274934
0.2348573661586557,2.6385657037176373
0.2352481438061743,2.6352202565234357
0.23563892145369286,2.6320120520160635
0.2360296991012114,2.6251644728355377
0.23642047674872999,2.6214104941403087
0.23681125439624853,2.6166854350199475
0.2372020320437671,2.6104268080645316
0.23759280969128566,2.6086955627061776
0.23798358733880423,2.6046980021846338
0.23837436498632278,2.598295983486077
0.23876514263384135,2.5958318593433045
0.2391559202813599,2.5922976572765846
0.23954669792887848,2.586128764609813
0.23993747557639702,2.5839053831006273
0.2403282532239156,2.580131550457114
0.24071903087143415,2.5779108476652937
0.24110980851895272,2.5664538084612776
0.24150058616647127,2.5598841914988615
0.24189136381398985,2.5579325678864886
0.2422821414615084,2.5529798666115058
0.24267291910902697,2.55098342304348
0.24306369675654552,2.5456773017156045
0.2434544744040641,2.540947321103375
0.24384525205158264,2.5356924672014287
0.24423602969910121,2.5326954160207618
0.24462680734661976,2.529302739557852
0.24501758499413834,2.526247559418033
0.24540836264165689,2.5252238212700076
0.24579914028917546,2.5203914145371975
0.246189917936694,2.5167096122043837
0.24658069558421258,2.5107034805138695
0.24697147323173113,2.5069500218802396
0.2473622508792497,2.49848136052684
0.24775302852676828,2.4952373383917488
0.24814380617428683,2.4911511636853936
0.2485345838218054,2.4893763266583426
0.24892536146932395,2.4885523338379167
0.24931613911684253,2.4832476408050153
0.24970691676436108,2.4805910601775993
0.2500976944118796,2.4774381689926663
0.2504884720593982,2.466635918448252
0.2508792497069168,2.4640512988267425
0.2512700273544353,2.459510460137182
0.25166080500195387,2.4589490988251037
0.25205158264947247,2.4544301260809593
0.252442360296991,2.4518914599671264
0.25283313794450957,2.4465540942230652
0.2532239155920281,2.4439655382399073
0.2536146932395467,2.4366266333158078
0.25400547088706527,2.435571368600857
0.2543962485345838,2.4308706144577092
0.25478702618210236,2.429865404232037
0.25517780382962096,2.419996115368513
0.2555685814771395,2.417203324933303
0.25595935912465806,2.413100241463371
0.2563501367721766,2.410929659629497
0.2567409144196952,2.406757041361166
0.25713169206721376,2.4065510886342647
0.2575224697147323,2.398677216735096
0.25791324736225085,2.3941065837098243
0.25830402500976946,2.3886725449690105
0.258694802657288,2.3865170136184877
0.25908558030480655,2.383375587826308
0.25947635795232515,2.379571698878743
0.2598671355998437,2.3773306167273285
0.26025791324736225,2.3718244393240666
0.2606486908948808,2.3669796890515022
0.2610394685423994,2.3655535401071575
0.26143024618991795,2.3629448289305777
0.2618210238374365,2.359859102063884
0.26221180148495504,2.3507604527974713
0.26260257913247365,2.3478989818360763
0.2629933567799922,2.344051207322816
0.26338413442751074,2.342263104467185
0.2637749120750293,2.340579940615015
0.2641656897225479,2.330722413028432
0.26455646737006644,2.330055296891984
0.264947245017585,2.3250203398709135
0.26533802266510353,2.3229947330220484
0.26572880031262214,2.3185967023515004
0.2661195779601407,2.3171313413402523
0.26651035560765923,2.3109756759021494
0.2669011332551778,2.304281767657441
0.2672919109026964,2.303644097947716
0.26768268855021493,2.300479909826821
0.2680734661977335,2.297450250068421
0.268464243845252,2.2951886981159384
0.26885502149277063,2.2919783289163775
0.2692457991402892,2.289445397783483
0.2696365767878077,2.28288870608256
0.27002735443532627,2.2789055980705997
0.2704181320828449,2.276631220874613
0.2708089097303634,2.274489759984863
0.27119968737788197,2.2725949785927746
0.2715904650254006,2.2659151343119093
0.2719812426729191,2.261729390421318
0.27237202032043767,2.258348673623631
0.2727627979679562,2.2557445054827365
0.2731535756154748,2.248145436613224
0.27354435326299337,2.2456187533355574
0.2739351309105119,2.243940019931005
0.27432590855803046,2.2396501305899226
0.27471668620554907,2.2385637507065264
0.2751074638530676,2.2354143128813218
0.27549824150058616,2.232557558730535
0.2758890191481047,2.2294069094966655
0.2762797967956233,2.224902994228547
0.27667057444314186,2.2200483196551217
0.2770613520906604,2.2141038600886302
0.27745212973817895,2.2125722080645795
0.27784290738569756,2.2113666939855214
0.2782336850332161,2.209464676470608
0.27862446268073465,2.205962068553752
0.2790152403282532,2.203455475094413
0.2794060179757718,2.197384791036048
0.27979679562329035,2.194015936147474
0.2801875732708089,2.1896187548962085
0.28057835091832745,2.186171032648165
0.28096912856584605,2.182947013144338
0.2813599062133646,2.1826958171006163
0.28175068386088314,2.1789737627260446
0.2821414615084017,2.1779042841643075
0.2825322391559203,2.1747231745565094
0.28292301680343884,2.1686525458204637
0.2833137944509574,2.1654847704276015
0.283704572098476,2.1594435638506977
0.28409534974599454,2.156881546501642
0.2844861273935131,2.1519284734176556
0.28487690504103164,2.146976701360618
0.28526768268855024,2.146485391945355
0.2856584603360688,2.144914640129438
0.28604923798358733,2.1415073594153466
0.2864400156311059,2.139272036558216
0.2868307932786245,2.137045877609301
0.28722157092614303,2.1318226636512674
0.2876123485736616,2.1296371754614354
0.28800312622118013,2.126387101445605
0.28839390386869873,2.121002423614043
0.2887846815162173,2.120200852701794
0.2891754591637358,2.1181418733901385
0.2895662368112544,2.112592522202096
0.289957014458773,2.1086690811077684
0.2903477921062915,2.107313163279387
0.29073856975381007,2.1048680445407073
0.2911293474013286,2.101795400098103
0.2915201250488472,2.096471163386193
0.29191090269636577,2.0941396990195917
0.2923016803438843,2.09004616690072
0.29269245799140287,2.0893782587343748
0.29308323563892147,2.088622426358752
0.29347401328644,2.0823482633448536
0.29386479093395856,2.0799617145296185
0.29425556858147717,2.074240033566945
0.2946463462289957,2.0708242666606984
0.29503712387651426,2.0698116321653357
0.2954279015240328,2.068504326049942
0.2958186791715514,2.05835568304868
0.29620945681906996,2.057671890362613
0.2966002344665885,2.057292666137826
0.29699101211410706,2.053919483973598
0.29738178976162566,2.0479514806240453
0.2977725674091442,2.046861385367608
0.29816334505666275,2.0432041387624116
0.2985541227041813,2.0402261227035576
0.2989449003516999,2.0378122093811357
0.29933567799921845,2.035782343801535
0.299726455646737,2.029237744023911
0.30011723329425555,2.0283807726786596
0.30050801094177415,2.0260311196985548
0.3008987885892927,2.0239364829888773
0.30128956623681125,2.018542308304233
0.3016803438843298,2.0130765038531155
0.3020711215318484,2.010531761341254
0.30246189917936694,2.009537789402111
0.3028526768268855,2.0065546782360273
0.30324345447440404,2.005399690826168
0.30363423212192264,2.002695035210087
0.3040250097694412,1.9980646144827987
0.30441578741695974,1.9955722449529363
0.3048065650644783,1.9918666525846362
0.3051973427119969,1.9877090987782269
0.30558812035951544,1.9852937293849715
0.305978898007034,1.9817844779254636
0.3063696756545526,1.9811091923722235
0.30676045330207113,1.976284282849018
0.3071512309495897,1.9755133225901358
0.30754200859710823,1.974206693734583
0.30793278624462683,1.9697739920819843
0.3083235638921454,1.9695565941997215
0.30871434153966393,1.9642459644760928
0.3091051191871825,1.960317142707035
0.3094958968347011,1.956412870860788
0.3098866744822196,1.954259784727198
0.3102774521297382,1.9492660859630526
0.3106682297772567,1.9475435162631054
0.3110590074247753,1.9429987086302498
0.31144978507229387,1.9400711343737973
0.3118405627198124,1.9352330456664275
0.31223134036733097,1.9338486124752134
0.31262211801484957,1.9330583155366974
0.3130128956623681,1.9288670572731181
0.31340367330988667,1.9276759593267294
0.3137944509574052,1.922599578557517
0.3141852286049238,1.9205737577092143
0.31457600625244236,1.9187636176762783
0.3149667838999609,1.9160376108286261
0.31535756154747946,1.915254574465547
0.31574833919499806,1.9123510210741876
0.3161391168425166,1.9110411826368565
0.31652989449003516,1.9080773451018955
0.3169206721375537,1.9033836481433202
0.3173114497850723,1.901828778292891
0.31770222743259086,1.899743010693396
0.3180930050801094,1.895600501143317
0.318483782727628,1.8945690030941227
0.31887456037514655,1.891918047670806
0.3192653380226651,1.8876563450816706
0.31965611567018365,1.88711948054609
0.32004689331770225,1.8853263501156834
0.3204376709652208,1.8797086252771888
0.32082844861273935,1.878211033779648
0.3212192262602579,1.8771210408869472
0.3216100039077765,1.872172944658065
0.32200078155529505,1.869455095350825
0.3223915592028136,1.868065805707333
0.32278233685033214,1.8670742801167233
0.32317311449785074,1.8614236667345532
0.3235638921453693,1.8582717234968464
0.32395466979288784,1.8559283553649417
0.3243454474404064,1.8535681452582757
0.324736225087925,1.8509178367828236
0.32512700273544354,1.8485349264210718
0.3255177803829621,1.84259585177741
0.32590855803048063,1.8391769290672202
0.32629933567799924,1.838009483232779
0.3266901133255178,1.8357021751678042
0.32708089097303633,1.833689867046863
0.3274716686205549,1.8322119240103383
0.3278624462680735,1.8287888635146343
0.32825322391559203,1.8256011707143487
0.3286440015631106,1.8233418342893015
0.3290347792106291,1.818453446255354
0.32942555685814773,1.8146666992610188
0.3298163345056663,1.8125047266571728
0.3302071121531848,1.8121810750174203
0.3305978898007034,1.8086128769504815
0.330988667448222,1.804909126806877
0.3313794450957405,1.8015752847975728
0.33177022274325907,1.800675547979693
0.33216100039077767,1.7975659153085557
0.3325517780382962,1.793639535699787
0.33294255568581477,1.7900808141286988
0.3333333333333333,1.7886037754495152
0.3337241109808519,1.7874798951844393
0.33411488862837047,1.7857820292913515
0.334505666275889,1.7834900517986563
0.33489644392340756,1.780485702218172
0.33528722157092616,1.7782829455883602
0.3356779992184447,1.7740419540682852
0.33606877686596326,1.7736301325527029
0.3364595545134818,1.7710163492700006
0.3368503321610004,1.7693133960860703
0.33724110980851896,1.766017704072591
0.3376318874560375,1.765357894915422
0.33802266510355605,1.7621434389113801
0.33841344275107466,1.7588067771461033
0.3388042203985932,1.753824204448989
0.33919499804611175,1.7533045920405672
0.3395857756936303,1.7517773899058475
0.3399765533411489,1.7488240289518855
0.34036733098866745,1.7460494262070783
0.340758108636186,1.7441394379716
0.34114888628370454,1.7416182332704653
0.34153966393122315,1.7407559035829576
0.3419304415787417,1.7394989130377314
0.34232121922626024,1.7355745550082842
0.34271199687377885,1.7333447719808595
0.3431027745212974,1.73060148869933
0.34349355216881594,1.7276665391004722
0.3438843298163345,1.7265581849060152
0.3442751074638531,1.7219342662467954
0.34466588511137164,1.7207982992219497
0.3450566627588902,1.7177813538315396
0.34544744040640873,1.7146660660613013
0.34583821805392734,1.7123238914914412
0.3462289957014459,1.70891272601436
0.34661977334896443,1.707732360918426
0.347010550996483,1.7038934465784608
0.3474013286440016,1.7014416718941618
0.34779210629152013,1.6988067588830642
0.3481828839390387,1.6974822936294096
0.3485736615865572,1.694557173949764
0.34896443923407583,1.6931628882901688
0.3493552168815944,1.6897433179311145
0.3497459945291129,1.687481752945618
0.35013677217663147,1.686508006909048
0.3505275498241501,1.6847131317874455
0.3509183274716686,1.6823035596859932
0.35130910511918717,1.6800703809276238
0.3516998827667057,1.677121186212677
0.3520906604142243,1.6759768044075845
0.35248143806174287,1.6749338707897525
0.3528722157092614,1.6711496690018717
0.35326299335678,1.6674429798208985
0.35365377100429857,1.6631843466290541
0.3540445486518171,1.6614591455991983
0.35443532629933566,1.6590860021667522
0.35482610394685427,1.6580250892752137
0.3552168815943728,1.6561292868680795
0.35560765924189136,1.6542864410693032
0.3559984368894099,1.6513324732555874
0.3563892145369285,1.6500045489353563
0.35677999218444706,1.6448790413909875
0.3571707698319656,1.6422470403202396
0.35756154747948415,1.6416641542919745
0.35795232512700276,1.6399346613273769
0.3583431027745213,1.636987163064466
0.35873388042203985,1.6350326461088929
0.3591246580695584,1.6287823823258951
0.359515435717077,1.6262893991889298
0.35990621336459555,1.625769809240326
0.3602969910121141,1.6238567619170805
0.36068776865963265,1.6199447545383832
0.36107854630715125,1.6163519155704742
0.3614693239546698,1.6149253835951527
0.36186010160218834,1.6126498909474423
0.3622508792497069,1.6116764531750634
0.3626416568972255,1.6094700249374843
0.36303243454474404,1.6082631700291634
0.3634232121922626,1.6071421091177154
0.36381398983978114,1.6010998620221222
0.36420476748729974,1.6002984682818382
0.3645955451348183,1.5990552235940132
0.36498632278233684,1.5956683270486942
0.36537710042985544,1.594247500162485
0.365767878077374,1.5893046665491675
0.36615865572489253,1.588140402912255
0.3665494333724111,1.5847538259980378
0.3669402110199297,1.5825669342710442
0.36733098866744823,1.5805969763499559
0.3677217663149668,1.5786599999754811
0.36811254396248533,1.576267279169708
0.36850332161000393,1.575838858381592
0.3688940992575225,1.5735759197914676
0.369284876905041,1.5716921339929466
0.3696756545525596,1.5695019459565074
0.3700664322000782,1.567784763129489
0.3704572098475967,1.5652844947231723
0.37084798749511527,1.5624358037114487
0.3712387651426338,1.5605934299009616
0.3716295427901524,1.5586056874859917
0.37202032043767097,1.5551788818637269
0.3724110980851895,1.55359714325926
0.37280187573270807,1.5516971699876718
0.37319265338022667,1.5496791550285116
0.3735834310277452,1.5473195963981452
0.37397420867526376,1.545177957523039
0.3743649863227823,1.5433564964183593
0.3747557639703009,1.5422321796468124
0.37514654161781946,1.53794400768607
0.375537319265338,1.537116170155546
0.37592809691285656,1.5365630729562154
0.37631887456037516,1.5336981564621464
0.3767096522078937,1.5323391826180865
0.37710042985541226,1.5303391864751572
0.37749120750293086,1.5282249987845937
0.3778819851504494,1.5257532587087668
0.37827276279796795,1.522526352492827
0.3786635404454865,1.521516498672241
0.3790543180930051,1.5197286959813803
0.37944509574052365,1.5152287617079572
0.3798358733880422,1.514432886746881
0.38022665103556075,1.5130975351536122
0.38061742868307935,1.5109140565202681
0.3810082063305979,1.509028099783053
0.38139898397811645,1.5071108672571356
0.381789761625635,1.5029583598600766
0.3821805392731536,1.500494568669828
0.38257131692067214,1.5002644126376912
0.3829620945681907,1.4976497498563188
0.38335287221570924,1.4947487504351493
0.38374364986322784,1.4942434282153452
0.3841344275107464,1.4902235901867447
0.38452520515826494,1.4890655148823173
0.3849159828057835,1.4873665256260848
0.3853067604533021,1.4846572079756015
0.38569753810082064,1.4826697449684554
0.3860883157483392,1.4810275315159984
0.38647909339585773,1.4796861808773167
0.38686987104337633,1.4766320392450085
0.3872606486908949,1.4746083621951098
0.38765142633841343,1.4735788045122842
0.388042203985932,1.4728279628709422
0.3884329816334506,1.4684466347898142
0.38882375928096913,1.4677418924807328
0.3892145369284877,1.4669450945039024
0.3896053145760063,1.464015721043016
0.3899960922235248,1.4611918222165252
0.3903868698710434,1.4600563241286637
0.3907776475185619,1.4586725806411882
0.3911684251660805,1.455455305972255
0.39155920281359907,1.4545736547739787
0.3919499804611176,1.4537148432326852
0.39234075810863617,1.4502411128304484
0.39273153575615477,1.4484871599512545
0.3931223134036733,1.4464611781140657
0.39351309105119187,1.4448020223824396
0.3939038686987104,1.4438777032145491
0.394294646346229,1.4417203773708613
0.39468542399374756,1.4402603582176798
0.3950762016412661,1.4394591778419543
0.39546697928878466,1.4365979717488597
0.39585775693630326,1.4357398522198497
0.3962485345838218,1.434035735513216
0.39663931223134036,1.4314840161714286
0.3970300898788589,1.4295108258591633
0.3974208675263775,1.4281824814800168
0.39781164517389606,1.425425321828144
0.3982024228214146,1.424346182810965
0.39859320046893315,1.4193984052540538
0.39898397811645175,1.4188905608624651
0.3993747557639703,1.4169099433965953
0.39976553341148885,1.414610198854285
0.40015631105900745,1.413351565285886
0.400547088706526,1.4090807245866672
0.40093786635404455,1.4076117481675026
0.4013286440015631,1.4068234711608971
0.4017194216490817,1.4050140492490915
0.40211019929660025,1.4043066906267951
0.4025009769441188,1.4031539826049295
0.40289175459163734,1.4007056538224483
0.40328253223915594,1.3986283533290569
0.4036733098866745,1.3948981076346054
0.40406408753419304,1.3934031674648482
0.4044548651817116,1.3913014166816873
0.4048456428292302,1.38807237873632
0.40523642047674874,1.3859407616657466
0.4056271981242673,1.382893612010026
0.40601797577178583,1.3806249055671513
0.40640875341930444,1.3799371278447246
0.406799531066823,1.3772938453805597
0.40719030871434153,1.37634639645109
0.4075810863618601,1.374179946194304
0.4079718640093787,1.3729883298437802
0.40836264165689723,1.372243637207798
0.4087534193044158,1.3697040539569094
0.4091441969519343,1.3659495720153456
0.40953497459945293,1.3645629248279767
0.4099257522469715,1.3627956068635074
0.41031652989449,1.3611843804554529
0.41070730754200857,1.3595947866770373
0.4110980851895272,1.3580752314203823
0.4114888628370457,1.356003507184333
0.41187964048456427,1.3520970239245675
0.41227041813208287,1.3506653210311086
0.4126611957796014,1.349347991582309
0.41305197342711997,1.349114962868385
0.4134427510746385,1.348341259633697
0.4138335287221571,1.3437783175803186
0.41422430636967567,1.3424741396354385
0.4146150840171942,1.3411992744935473
0.41500586166471276,1.3397877555583775
0.41539663931223136,1.3376755505203768
0.4157874169597499,1.3362101548455616
0.41617819460726846,1.334432214886162
0.416568972254787,1.33187109334012
0.4169597499023056,1.330282643277892
0.41735052754982416,1.3282263509470449
0.4177413051973427,1.3264770358616957
0.41813208284486125,1.3248859152300916
0.41852286049237986,1.3242813850975732
0.4189136381398984,1.3228812900874134
0.41930441578741695,1.320397241693385
0.4196951934349355,1.318134281016188
0.4200859710824541,1.317362669492984
0.42047674872997265,1.3161379464287537
0.4208675263774912,1.3159541878678334
0.42125830402500974,1.3133650150611837
0.42164908167252835,1.3091930239365288
0.4220398593200469,1.3074401360806271
0.42243063696756544,1.3051446466345928
0.422821414615084,1.3049464039710257
0.4232121922626026,1.3036724644436284
0.42360296991012114,1.302088847843127
0.4239937475576397,1.2994487414673097
0.4243845252051583,1.2973257867206387
0.42477530285267684,1.2956220615684182
0.4251660805001954,1.2952982445907506
0.42555685814771393,1.2940456551840622
0.42594763579523254,1.2915802396866563
0.4263384134427511,1.2902378024537569
0.42672919109026963,1.2872856787879987
0.4271199687377882,1.2862376182665272
0.4275107463853068,1.2841086298401732
0.42790152403282533,1.2829715045691958
0.4282923016803439,1.2797340623899909
0.4286830793278624,1.278802964991997
0.42907385697538103,1.277323987937968
0.4294646346228996,1.2752674281445209
0.4298554122704181,1.273103118880811
0.43024618991793667,1.2709234406172278
0.4306369675654553,1.269883594989386
0.4310277452129738,1.2684607044641325
0.43141852286049237,1.2670271629790735
0.4318093005080109,1.2659806373578861
0.4322000781555295,1.2630702361507307
0.43259085580304807,1.2620137699822485
0.4329816334505666,1.2607547664576797
0.43337241109808516,1.2586030453790136
0.43376318874560377,1.2572754231968508
0.4341539663931223,1.2552407494307534
0.43454474404064086,1.2542150612233196
0.4349355216881594,1.2518108077850845
0.435326299335678,1.250974422078333
0.43571707698319656,1.248260825983775
0.4361078546307151,1.2472639769514255
0.4364986322782337,1.2451456146006445
0.43688940992575226,1.242650991585434
0.4372801875732708,1.2420538322438102
0.43767096522078935,1.2392987314597372
0.43806174286830796,1.2378284095667182
0.4384525205158265,1.2370558849532798
0.43884329816334505,1.2347250366607567
0.4392340758108636,1.2329176925376777
0.4396248534583822,1.2314077915586235
0.44001563110590075,1.2311277168574883
0.4404064087534193,1.2279348454017747
0.44079718640093785,1.226143499801745
0.44118796404845645,1.2242091153215136
0.441578741695975,1.2219163897369814
0.44196951934349354,1.220711023766538
0.4423602969910121,1.2195609045300226
0.4427510746385307,1.2185159400916221
0.44314185228604924,1.215620176370555
0.4435326299335678,1.2154312516176453
0.44392340758108634,1.213587738690283
0.44431418522860494,1.2106282404369668
0.4447049628761235,1.2096796725490955
0.44509574052364204,1.2073479362654562
0.4454865181711606,1.206944702661154
0.4458772958186792,1.2026210792800298
0.44626807346619773,1.2020545263878075
0.4466588511137163,1.200041823731923
0.44704962876123483,1.198305585924203
0.44744040640875343,1.1964327950543865
0.447831184056272,1.1947792789885041
0.44822196170379053,1.1927053398547611
0.44861273935130913,1.191926168314426
0.4490035169988277,1.1908713513193951
0.4493942946463462,1.1905598256803243
0.4497850722938648,1.189697358477392
0.4501758499413834,1.1868087623438945
0.4505666275889019,1.1863226046631659
0.45095740523642047,1.1825409090903725
0.451348182883939,1.1821825014782192
0.4517389605314576,1.1795155411777023
0.45212973817897617,1.1780867487246418
0.4525205158264947,1.1758103224950858
0.45291129347401327,1.1746111074992123
0.45330207112153187,1.172206820954238
0.4536928487690504,1.1708891054969663
0.45408362641656896,1.1695537456992502
0.4544744040640875,1.166509858083454
0.4548651817116061,1.1653022885545794
0.45525595935912466,1.163033964216624
0.4556467370066432,1.1616363452523868
0.45603751465416176,1.1611246852585886
0.45642829230168036,1.1593907039737856
0.4568190699491989,1.158355358116831
0.45720984759671746,1.1570972935383927
0.457600625244236,1.154700008890855
0.4579914028917546,1.1518544707417933
0.45838218053927315,1.1509369245098224
0.4587729581867917,1.1491887897195172
0.4591637358343103,1.1467883494606579
0.45955451348182885,1.146361578016078
0.4599452911293474,1.1443414123988866
0.46033606877686595,1.1412942028707935
0.46072684642438455,1.1407155934836442
0.4611176240719031,1.139002279527146
0.46150840171942165,1.137844598678025
0.4618991793669402,1.1371205317517108
0.4622899570144588,1.1362598905636736
0.46268073466197734,1.1350780276052643
0.4630715123094959,1.1340112159277715
0.46346228995701444,1.13307967636711
0.46385306760453304,1.1302097306966261
0.4642438452520516,1.1289418422033848
0.46463462289957014,1.1281507013326912
0.4650254005470887,1.1269626744508132
0.4654161781946073,1.1258261743824987
0.46580695584212584,1.1235040040112807
0.4661977334896444,1.121554868810326
0.46658851113716293,1.1191502555204764
0.46697928878468153,1.1176477233978979
0.4673700664322001,1.11715171712527
0.46776084407971863,1.1154640006729548
0.4681516217272372,1.1144919394689172
0.4685423993747558,1.1122551365159115
0.46893317702227433,1.1114241612565645
0.4693239546697929,1.1108085208345169
0.4697147323173114,1.108735594459063
0.47010550996483,1.1083498207774964
0.4704962876123486,1.1062081564871247
0.4708870652598671,1.1046750314771538
0.4712778429073857,1.1028615872297676
0.47166862055490427,1.1012411013984278
0.4720593982024228,1.1003627971609158
0.47245017584994137,1.0989105878667305
0.47284095349745997,1.0972664397899778
0.4732317311449785,1.0965880286597711
0.47362250879249707,1.0952306866710686
0.4740132864400156,1.093374849389173
0.4744040640875342,1.0929529497193027
0.47479484173505276,1.0913071732852142
0.4751856193825713,1.089817657947896
0.47557639703008986,1.0890233707279973
0.47596717467760846,1.0868173323401549
0.476357952325127,1.0847903175399556
0.47674872997264556,1.0838347040252083
0.4771395076201641,1.0803702085781501
0.4775302852676827,1.07980987986138
0.47792106291520126,1.078363482989621
0.4783118405627198,1.0779293181419511
0.47870261821023835,1.0759253846391998
0.47909339585775695,1.0750107110151828
0.4794841735052755,1.074219352004182
0.47987495115279405,1.0719305157723533
0.4802657288003126,1.0716571556119932
0.4806565064478312,1.0695044973493846
0.48104728409534975,1.0670921714224355
0.4814380617428683,1.064855686318777
0.48182883939038684,1.0647134041332293
0.48221961703790545,1.0614060632721904
0.482610394685424,1.0609954314196408
0.48300117233294254,1.059466177920048
0.48339194998046114,1.0563073248513057
0.4837827276279797,1.0552562352471948
0.48417350527549824,1.0544282052525993
0.4845642829230168,1.053142162475075
0.4849550605705354,1.0525098298596822
0.48534583821805394,1.0515492545948935
0.4857366158655725,1.0484849615283693
0.48612739351309103,1.0472167395385927
0.48651817116060964,1.0454161567140614
0.4869089488081282,1.0441540608110376
0.48729972645564673,1.0434002649846235
0.4876905041031653,1.0419248885055576
0.4880812817506839,1.0411947760945675
0.48847205939820243,1.0400335353997041
0.488862837045721,1.0381778025803123
0.4892536146932395,1.0369314605983926
0.48964439234075813,1.03514336023544
0.4900351699882767,1.0347231477160532
0.4904259476357952,1.0333321294162605
0.49081672528331377,1.0319977351671021
0.4912075029308324,1.0308763335657676
0.4915982805783509,1.0281222371422902
0.49198905822586947,1.0268788447943251
0.492379835873388,1.0257548458473222
0.4927706135209066,1.025255013172043
0.49316139116842517,1.0217992476245437
0.4935521688159437,1.0197611864752096
0.49394294646346226,1.0193674569596594
0.49433372411098087,1.0175177456219695
0.4947245017584994,1.0157989217648602
0.49511527940601796,1.0141805113890618
0.49550605705353656,1.0132122694722685
0.4958968347010551,1.011828591912404
0.49628761234857366,1.0105839330981776
0.4966783899960922,1.01017068229169
0.4970691676436108,1.0085520292606582
0.49745994529112936,1.0070908893189556
0.4978507229386479,1.006261135634474
0.49824150058616645,1.0050099262943322
0.49863227823368506,1.0027424863077783
0.4990230558812036,1.0023557955330546
0.49941383352872215,1.0015371214360929
0.4998046111762407,1.0002547815289469
0.5001953888237592,0.9997452184710531
0.5005861664712778,0.9979488114970291
0.5009769441187965,0.9958316573020121
0.5013677217663149,0.9945705218229796
0.5017584994138335,0.994000249409958
0.502149277061352,0.9926268469094957
0.5025400547088706,0.989848982887594
0.5029308323563892,0.9891222069401016
0.5033216100039077,0.9882105908464728
0.5037123876514263,0.9871281013886669
0.5041031652989449,0.9852551441858604
0.5044939429464634,0.9842346365295153
0.504884720593982,0.9837880553799279
0.5052754982415005,0.9821270872323012
0.5056662758890191,0.9798390080568503
0.5060570535365377,0.9782248443199416
0.5064478311840562,0.9775030332893742
0.5068386088315748,0.9767853141470786
0.5072293864790934,0.9749789388085293
0.5076201641266119,0.9738559961815514
0.5080109417741305,0.9735655377884089
0.5084017194216491,0.9718745411646407
0.5087924970691676,0.9691143375088385
0.5091832747166862,0.968986548777624
0.5095740523642047,0.9668643024282635
0.5099648300117233,0.9658470327890614
0.5103556076592419,0.9650482743109806
0.5107463853067604,0.9634009937387109
0.511137162954279,0.9623834163363078
0.5115279406017976,0.9609037590889926
0.5119187182493161,0.9597667561265383
0.5123094958968347,0.9582605082446839
0.5127002735443532,0.9568601159337504
0.5130910511918718,0.9558574027630787
0.5134818288393904,0.9552576851300141
0.5138726064869089,0.9535982646214631
0.5142633841344275,0.9524507512644604
0.5146541617819461,0.9515332064406675
0.5150449394294646,0.9503680924540545
0.5154357170769832,0.9486952439900423
0.5158264947245017,0.9472439315433417
0.5162172723720203,0.9459416568557497
0.5166080500195389,0.9455450776095853
0.5169988276670574,0.9443794071809374
0.517389605314576,0.9436982138028618
0.5177803829620946,0.9419162764852156
0.5181711606096131,0.941476070905057
0.5185619382571317,0.9412942148409212
0.5189527159046503,0.9394464609682072
0.5193434935521688,0.9368405026445417
0.5197342711996874,0.9366048159572711
0.5201250488472059,0.9360539411890211
0.5205158264947245,0.9347981362696908
0.5209066041422431,0.9342107301698807
0.5212973817897616,0.9321297676235792
0.5216881594372802,0.930994712653461
0.5220789370847988,0.9284818526085202
0.5224697147323173,0.9269829058100707
0.5228604923798359,0.9263424240976613
0.5232512700273544,0.9259047729675258
0.523642047674873,0.9246178507880509
0.5240328253223916,0.9225696827994565
0.5244236029699101,0.9218622456726161
0.5248143806174287,0.9196494627600548
0.5252051582649473,0.9192521281204178
0.5255959359124658,0.91753296792704
0.5259867135599844,0.9164286979553027
0.5263774912075029,0.9148937338162672
0.5267682688550215,0.9137674977219066
0.5271590465025401,0.9125950571738991
0.5275498241500586,0.9115060546922503
0.5279406017975772,0.9105710865547356
0.5283313794450958,0.9092951571101087
0.5287221570926143,0.907965979751468
0.5291129347401329,0.9068366535955678
0.5295037123876515,0.9063381860457417
0.52989449003517,0.9049895131245133
0.5302852676826886,0.9023492025282852
0.5306760453302071,0.901620985146339
0.5310668229777257,0.900926128342477
0.5314576006252443,0.8994449114532771
0.5318483782727628,0.8983203979640402
0.5322391559202814,0.8980247255794565
0.5326299335678,0.8963234518923595
0.5330207112153185,0.8960798385755763
0.5334114888628371,0.8938085220653487
0.5338022665103556,0.8932226565405538
0.5341930441578742,0.8924888668164285
0.5345838218053928,0.8905367151089001
0.5349745994529113,0.8888479349947604
0.5353653771004299,0.8874585468480503
0.5357561547479485,0.8869014863078988
0.536146932395467,0.8861989406646475
0.5365377100429856,0.8854326245064837
0.536928487690504,0.8833662061667389
0.5373192653380227,0.8826974275367714
0.5377100429855413,0.8813206144700672
0.5381008206330598,0.8797166883638156
0.5384915982805784,0.877967311956769
0.538882375928097,0.8777907652735405
0.5392731535756154,0.8769477280161598
0.539663931223134,0.8750375408262631
0.5400547088706525,0.873350496059377
0.5404454865181711,0.871781444849579
0.5408362641656898,0.8712381702171829
0.5412270418132082,0.8703153463299048
0.5416178194607268,0.8687448995839867
0.5420085971082454,0.8672539814515745
0.5423993747557639,0.8670351687906253
0.5427901524032825,0.8646946071190489
0.5431809300508011,0.8633269037143385
0.5435717076983196,0.8631006234105589
0.5439624853458382,0.8623675445833703
0.5443532629933567,0.8607939032379409
0.5447440406408753,0.8589781551902105
0.5451348182883939,0.8585142206312865
0.5455255959359124,0.8581023961369946
0.545916373583431,0.8560004586330053
0.5463071512309496,0.854879940019996
0.5466979288784681,0.8539067302217893
0.5470887065259867,0.8524724386633821
0.5474794841735052,0.85063882997593
0.5478702618210238,0.8495720614309387
0.5482610394685424,0.8488112761329144
0.5486518171160609,0.8476384898653626
0.5490425947635795,0.8474121798465377
0.5494333724110981,0.84567359229724
0.5498241500586166,0.8452333267136156
0.5502149277061352,0.8440185806935758
0.5506057053536537,0.8428154333548902
0.5509964830011723,0.8419768559261518
0.5513872606486909,0.8412688395952624
0.5517780382962094,0.8403940502865159
0.552168815943728,0.8384461453922636
0.5525595935912466,0.8373214258999796
0.5529503712387651,0.8365081154753422
0.5533411488862837,0.8359312632157606
0.5537319265338023,0.8345891057072897
0.5541227041813208,0.8319828801007025
0.5545134818288394,0.8311063698813822
0.5549042594763579,0.830220709334381
0.5552950371238765,0.8300429662464154
0.5556858147713951,0.8284227524420315
0.5560765924189136,0.827803309112779
0.5564673700664322,0.8259036422708359
0.5568581477139508,0.8252630032749773
0.5572489253614693,0.8244148248110625
0.5576397030089879,0.82238948438068
0.5580304806565064,0.8214879168837004
0.558421258304025,0.8207817626436961
0.5588120359515436,0.8200632159232791
0.5592028135990621,0.8184384772425759
0.5595935912465807,0.8178433130836642
0.5599843688940993,0.8173642109164692
0.5603751465416178,0.8164523981025361
0.5607659241891364,0.8144901076291485
0.5611567018366549,0.8131826479896854
0.5615474794841735,0.811351894607203
0.5619382571316921,0.8110148113698694
0.5623290347792106,0.8098613864714791
0.5627198124267292,0.808729839813067
0.5631105900742478,0.8070279070895822
0.5635013677217663,0.8067800652044554
0.5638921453692849,0.805186535163917
0.5642829230168034,0.8044181456755795
0.564673700664322,0.8039928816041485
0.5650644783118406,0.8030206735006823
0.5654552559593591,0.8010857453084217
0.5658460336068777,0.800123199708053
0.5662368112543963,0.7984300511083103
0.5666275889019148,0.7976189149430445
0.5670183665494334,0.7969454650486776
0.567409144196952,0.7964876349236872
0.5677999218444705,0.7948595261533533
0.5681906994919891,0.7931421528558574
0.5685814771395076,0.7920137892095903
0.5689722547870262,0.7902796487576383
0.5693630324345448,0.7890947170081162
0.5697538100820633,0.7884398290836082
0.5701445877295819,0.7880957148925128
0.5705353653771005,0.7867971713065519
0.570926143024619,0.7858690759779159
0.5713169206721376,0.7840997906950915
0.5717076983196561,0.7836088569660737
0.5720984759671747,0.7827147944101764
0.5724892536146933,0.7818997054224617
0.5728800312622118,0.7808277145150437
0.5732708089097304,0.779371507480461
0.573661586557249,0.778175281958809
0.5740523642047675,0.7779240940312928
0.5744431418522861,0.7771260772459323
0.5748339194998046,0.7762650722213885
0.5752246971473232,0.7750388003530774
0.5756154747948418,0.774746702454546
0.5760062524423603,0.7738285436036748
0.5763970300898789,0.7721744881101784
0.5767878077373975,0.7709144987222806
0.577178585384916,0.7695924717484276
0.5775693630324346,0.7691307163811948
0.5779601406799532,0.768818019537022
0.5783509183274717,0.7677975418908488
0.5787416959749903,0.7667822953570623
0.5791324736225087,0.7660263966926164
0.5795232512700274,0.7642132005749056
0.579914028917546,0.7635087904041892
0.5803048065650644,0.7629030374260438
0.580695584212583,0.7619572632213466
0.5810863618601017,0.7614681903693123
0.5814771395076201,0.758732387215694
0.5818679171551387,0.7581067278636948
0.5822586948026572,0.7569785520967481
0.5826494724501758,0.7564299973277292
0.5830402500976944,0.7549520643074459
0.5834310277452129,0.7548822270552638
0.5838218053927315,0.7535764586562841
0.5842125830402501,0.7527592975782484
0.5846033606877686,0.7520463163857717
0.5849941383352872,0.7513116796505657
0.5853849159828057,0.7503681359283833
0.5857756936303243,0.7498941115020433
0.5861664712778429,0.7487691822477003
0.5865572489253614,0.7481714966028962
0.58694802657288,0.7472999462803463
0.5873388042203986,0.7465865005174119
0.5877295818679171,0.7456217020092812
0.5881203595154357,0.7444627045456271
0.5885111371629543,0.7432587582164155
0.5889019148104728,0.7427034618467213
0.5892926924579914,0.7417569222136666
0.5896834701055099,0.7408065592819897
0.5900742477530285,0.7394711923542563
0.5904650254005471,0.7385027565435001
0.5908558030480656,0.7361710243487858
0.5912465806955842,0.7352917937141237
0.5916373583431028,0.7347795147041912
0.5920281359906213,0.7337976910378345
0.5924189136381399,0.7329207222276465
0.5928096912856584,0.7322613148218308
0.593200468933177,0.73100506148601
0.5935912465806956,0.7304757108664193
0.5939820242282141,0.729543894636709
0.5943728018757327,0.728914038317543
0.5947635795232513,0.7275290051317663
0.5951543571707698,0.7259732765656993
0.5955451348182884,0.7255831420807693
0.5959359124658069,0.7249499877974857
0.5963266901133255,0.7244622578501223
0.5967174677608441,0.7241173592190541
0.5971082454083626,0.722278680062681
0.5974990230558812,0.7216160511853089
0.5978898007033998,0.7209034975341504
0.5982805783509183,0.7203047458911306
0.5986713559984369,0.7184170684450037
0.5990621336459554,0.7178565486133263
0.599452911293474,0.7176135278481789
0.5998436889409926,0.7170701795790597
0.6002344665885111,0.7159980199663983
0.6006252442360297,0.7147507337800677
0.6010160218835483,0.7146081407504172
0.6014067995310668,0.7135806988872019
0.6017975771785854,0.712521936711001
0.602188354826104,0.7115649534270992
0.6025791324736225,0.7108282611362602
0.6029699101211411,0.7091639365697591
0.6033606877686596,0.7077189884933831
0.6037514654161782,0.707259463344811
0.6041422430636968,0.7069532543756419
0.6045330207112153,0.7062996374286491
0.6049237983587339,0.7058238979430893
0.6053145760062525,0.7041997548906699
0.605705353653771,0.7033873758475152
0.6060961313012896,0.7019120224667899
0.6064869089488081,0.7012870866464871
0.6068776865963267,0.6988862727320222
0.6072684642438453,0.6979118721793152
0.6076592418913638,0.697448635923712
0.6080500195388824,0.6969341946465492
0.608440797186401,0.6958087390769504
0.6088315748339195,0.6948120915812636
0.6092223524814381,0.6940547254876493
0.6096131301289566,0.693540928643843
0.6100039077764752,0.6930100113177283
0.6103946854239938,0.6916144292919654
0.6107854630715123,0.6903583747702629
0.6111762407190309,0.6898597117650663
0.6115670183665495,0.6886176749635622
0.611957796014068,0.688073245281527
0.6123485736615866,0.6874406154377204
0.6127393513091052,0.6863091332848814
0.6131301289566237,0.6851766603232211
0.6135209066041423,0.6838338342614068
0.6139116842516608,0.6829483349360915
0.6143024618991794,0.6821003357457245
0.614693239546698,0.6814493747742149
0.6150840171942165,0.679796182549517
0.6154747948417351,0.6783205552592371
0.6158655724892537,0.6778955970255247
0.6162563501367722,0.6775760661426378
0.6166471277842908,0.6765308486888415
0.6170379054318093,0.6752217801976254
0.6174286830793279,0.6743910449968218
0.6178194607268465,0.6735414989420864
0.618210238374365,0.6722147695995635
0.6186010160218836,0.6714210775694722
0.6189917936694022,0.6712207900107137
0.6193825713169206,0.6709853158208052
0.6197733489644393,0.6705343194604935
0.6201641266119577,0.6684391800508716
0.6205549042594763,0.6679294221785236
0.620945681906995,0.6672905284695906
0.6213364595545134,0.6666597427101608
0.621727237202032,0.6658526371090625
0.6221180148495506,0.664581534515097
0.6225087924970691,0.6634914595294571
0.6228995701445877,0.6630586278604442
0.6232903477921062,0.661976514548602
0.6236811254396248,0.6616776066826361
0.6240719030871434,0.6607558992259766
0.6244626807346619,0.6597744727184724
0.6248534583821805,0.6589672881222669
0.6252442360296991,0.6583058584764838
0.6256350136772176,0.65801267133091
0.6260257913247362,0.6568749894273912
0.6264165689722548,0.6558754952934711
0.6268073466197733,0.6546762745368999
0.6271981242672919,0.6535709647790781
0.6275889019148104,0.6531818397362436
0.627979679562329,0.6524993888488284
0.6283704572098476,0.6517984946819827
0.6287612348573661,0.6505357945755837
0.6291520125048847,0.6491058742994913
0.6295427901524033,0.648734364133877
0.6299335677999218,0.6483793435823286
0.6303243454474404,0.6476110931312217
0.6307151230949589,0.6466467949610871
0.6311059007424775,0.6456365764518972
0.6314966783899961,0.6443151975926846
0.6318874560375146,0.6433644859769426
0.6322782336850332,0.6431741424487677
0.6326690113325518,0.6425561381219885
0.6330597889800703,0.6421078786271398
0.6334505666275889,0.6410941515367473
0.6338413442751074,0.6404957654310393
0.634232121922626,0.6401786225719004
0.6346228995701446,0.6393107525085215
0.6350136772176631,0.6384451846516489
0.6354044548651817,0.6371490948051757
0.6357952325127003,0.6365630607933469
0.6361860101602188,0.6356491442435181
0.6365767878077374,0.6348516978813622
0.636967565455256,0.633596127087989
0.6373583431027745,0.6328679836663594
0.6377491207502931,0.6311189967232886
0.6381398983978116,0.6310373018702361
0.6385306760453302,0.6303443152304185
0.6389214536928488,0.6301264836063064
0.6393122313403673,0.6290233171527205
0.6397030089878859,0.628869490639751
0.6400937866354045,0.6277403941229954
0.640484564282923,0.6268967797640698
0.6408753419304416,0.6265586084691556
0.6412661195779601,0.6257028610325995
0.6416568972254787,0.6248377271969221
0.6420476748729973,0.6241100419617317
0.6424384525205158,0.6225420426190837
0.6428292301680344,0.6213283550027635
0.643220007815553,0.6210342628095303
0.6436107854630715,0.6201330891953316
0.6440015631105901,0.6189604255507554
0.6443923407581086,0.6183485700010976
0.6447831184056272,0.6179070594718619
0.6451738960531458,0.6174866526240071
0.6455646737006643,0.6170990133427929
0.6459554513481829,0.6163326890948492
0.6463462289957015,0.6157917913048554
0.64673700664322,0.6144724310571481
0.6471277842907386,0.6142332262662284
0.6475185619382572,0.6132961451344262
0.6479093395857757,0.6126064410448434
0.6483001172332943,0.6116743058241871
0.6486908948808128,0.6104357761146181
0.6490816725283314,0.6099043649617756
0.64947245017585,0.6093596492733371
0.6498632278233685,0.60869313675305
0.6502540054708871,0.6076205518465534
0.6506447831184057,0.6070561752370058
0.6510355607659242,0.6065798698709614
0.6514263384134428,0.6055541636980531
0.6518171160609613,0.6045753504241589
0.6522078937084799,0.6034479776475152
0.6525986713559985,0.603190660572229
0.652989449003517,0.6025384367247792
0.6533802266510356,0.6011474087901318
0.6537710042985542,0.6007416394824824
0.6541617819460727,0.6004953787648167
0.6545525595935913,0.5993751197203443
0.6549433372411098,0.5981516986778209
0.6553341148886284,0.5979532558643188
0.655724892536147,0.5972580946949124
0.6561156701836655,0.5968334770885227
0.6565064478311841,0.595771621573507
0.6568972254787027,0.5948593895399273
0.6572880031262212,0.5943775709632906
0.6576787807737398,0.5935799297261396
0.6580695584212582,0.5929753885563844
0.6584603360687769,0.5927009804374577
0.6588511137162955,0.5921535232005459
0.659241891363814,0.591666493279803
0.6596326690113326,0.5901749694893915
0.6600234466588512,0.5890989547729238
0.6604142243063696,0.5881498950800923
0.6608050019538882,0.5875036416076374
0.6611957796014069,0.586986373394696
0.6615865572489253,0.5865448244680662
0.661977334896444,0.5852140551212571
0.6623681125439624,0.5850545374940636
0.662758890191481,0.5841057881762888
0.6631496678389996,0.5832829682905012
0.6635404454865181,0.5815185111342731
0.6639312231340367,0.5811757478078817
0.6643220007815553,0.5808077099691515
0.6647127784290738,0.5800040208156092
0.6651035560765924,0.5795739243668628
0.6654943337241109,0.5782627354859348
0.6658851113716295,0.5779841421682524
0.6662758890191481,0.5777456756542885
0.6666666666666666,0.5771214204950913
0.6670574443141852,0.5762290886013709
0.6674482219617038,0.5755443647037255
0.6678389996092223,0.5749549337569332
0.6682297772567409,0.574341025967853
0.6686205549042594,0.5735616411964284
0.669011332551778,0.5722278539421278
0.6694021101992966,0.5712487221826726
0.6697928878468151,0.5705863735102157
0.6701836654943337,0.5696369139252342
0.6705744431418523,0.5692699405966306
0.6709652207893708,0.5685660604030636
0.6713559984368894,0.567642688293612
0.671746776084408,0.5675797877675585
0.6721375537319265,0.5663653769818603
0.6725283313794451,0.5651891364580036
0.6729191090269636,0.5650089009983349
0.6733098866744822,0.5644776064077215
0.6737006643220008,0.5635604073206977
0.6740914419695193,0.5625761251117074
0.6744822196170379,0.5616571054163936
0.6748729972645565,0.5612332324066639
0.675263774912075,0.5609757106430137
0.6756545525595936,0.5601446366782742
0.6760453302071121,0.5593214322264125
0.6764361078546307,0.5589372402565712
0.6768268855021493,0.5581642886691265
0.6772176631496678,0.5575948870799831
0.6776084407971864,0.5569502266385594
0.677999218444705,0.5560240742165172
0.6783899960922235,0.5556058420533874
0.6787807737397421,0.554585487717195
0.6791715513872606,0.5542494567091955
0.6795623290347792,0.5538968642067568
0.6799531066822978,0.5523189871717766
0.6803438843298163,0.551971507983223
0.6807346619773349,0.5511126044800991
0.6811254396248535,0.5503380297013762
0.681516217272372,0.5493923839327776
0.6819069949198906,0.5492768953146575
0.6822977725674091,0.5490587504431422
0.6826885502149277,0.5482925879477674
0.6830793278624463,0.547260959568702
0.6834701055099648,0.5469278811444778
0.6838608831574834,0.5462484290084842
0.684251660805002,0.5452220050471644
0.6846424384525205,0.5447288368045875
0.6850332161000391,0.5441898273917442
0.6854239937475577,0.5437764269519225
0.6858147713950762,0.543185516291446
0.6862055490425948,0.542566723170727
0.6865963266901133,0.541659024776045
0.6869871043376319,0.5406695759650142
0.6873778819851505,0.5401299858584578
0.687768659632669,0.5398346461461538
0.6881594372801876,0.5394364466436511
0.6885502149277062,0.537983583741015
0.6889409925752247,0.5374213264966256
0.6893317702227433,0.5365841919616926
0.6897225478702618,0.5362537035728855
0.6901133255177804,0.5355304991604533
0.690504103165299,0.5353171106837845
0.6908948808128175,0.5339266375899981
0.6912856584603361,0.5337085823739967
0.6916764361078547,0.5330368500314506
0.6920672137553732,0.5323808848170365
0.6924579914028918,0.5315032884780247
0.6928487690504103,0.531364648462259
0.6932395466979289,0.5305755559544644
0.6936303243454475,0.529908593864641
0.694021101992966,0.5291371199307793
0.6944118796404846,0.5285878610057486
0.6948026572880032,0.5277398433434783
0.6951934349355217,0.5268994413190146
0.6955842125830403,0.526570555694341
0.6959749902305589,0.5260534133696019
0.6963657678780774,0.5251221735066237
0.696756545525596,0.524755115724671
0.6971473231731145,0.5239961647217276
0.6975381008206331,0.5228963486500212
0.6979288784681517,0.5223803643713423
0.6983196561156702,0.5221751019570264
0.6987104337631888,0.5211353081168254
0.6991012114107074,0.5208339126026953
0.6994919890582258,0.5202226980965651
0.6998827667057445,0.5190490789673184
0.7002735443532629,0.51852079090475
0.7006643220007815,0.517986828634796
0.7010550996483002,0.5175378259118967
0.7014458772958186,0.5168151077122625
0.7018366549433372,0.5164298482327153
0.7022274325908558,0.5150707942860338
0.7026182102383743,0.5146952740812663
0.7030089878858929,0.5139613748385093
0.7033997655334114,0.5136668555160698
0.70379054318093,0.5126968542687285
0.7041813208284486,0.512195813687562
0.7045720984759671,0.5112043285029422
0.7049628761234857,0.5108869007405041
0.7053536537710043,0.5105517274102447
0.7057444314185228,0.5098902067004332
0.7061352090660414,0.5095798403658726
0.70652598671356,0.5093092969937004
0.7069167643610785,0.5086285730616054
0.7073075420085971,0.5079158163214968
0.7076983196561156,0.5065111881874078
0.7080890973036342,0.5061495440273495
0.7084798749511528,0.5050577960309803
0.7088706525986713,0.5047238718548108
0.7092614302461899,0.5042059504724257
0.7096522078937085,0.5038192403886422
0.710042985541227,0.5030307716797933
0.7104337631887456,0.5025090871804236
0.7108245408362641,0.5023328758116538
0.7112153184837827,0.5013748585130281
0.7116060961313013,0.5010409609860281
0.7119968737788198,0.5004114347248518
0.7123876514263384,0.5000317821288297
0.712778429073857,0.4999084509898887
0.7131692067213755,0.49907049818182114
0.7135599843688941,0.4986122945986502
0.7139507620164126,0.49793852445398706
0.7143415396639312,0.4969011712511339
0.7147323173114498,0.4965233775381473
0.7151230949589683,0.49560751048643903
0.7155138726064869,0.495081424817488
0.7159046502540055,0.49440494950386105
0.716295427901524,0.49399326676173766
0.7166862055490426,0.49384749389003885
0.7170769831965611,0.49282365039652415
0.7174677608440797,0.49220180262596996
0.7178585384915983,0.49203317046290884
0.7182493161391168,0.4917199041777182
0.7186400937866354,0.4909426092713615
0.719030871434154,0.4904870647706714
0.7194216490816725,0.4899595023097216
0.7198124267291911,0.48894672670623757
0.7202032043767097,0.48855314506990555
0.7205939820242282,0.48765463352187277
0.7209847596717468,0.48682521093371595
0.7213755373192653,0.48664951015319613
0.7217663149667839,0.48557107505394587
0.7221570926143025,0.4850079692296624
0.722547870261821,0.48466114779001124
0.7229386479093396,0.48427604778443717
0.7233294255568582,0.48356036094645455
0.7237202032043767,0.4831590454954113
0.7241109808518953,0.48259810284360805
0.7245017584994138,0.4817327217889155
0.7248925361469324,0.4813428676360938
0.725283313794451,0.48108113800570623
0.7256740914419695,0.479900973993663
0.7260648690894881,0.47940465467773036
0.7264556467370067,0.4791173433162968
0.7268464243845252,0.4782964505236236
0.7272372020320438,0.47794213534077346
0.7276279796795623,0.4775139314194766
0.7280187573270809,0.4762467741942967
0.7284095349745995,0.47581901339585675
0.728800312622118,0.4747651703508479
0.7291910902696366,0.47411486660733054
0.7295818679171552,0.4738100955517546
0.7299726455646737,0.47313040881023993
0.7303634232121923,0.4726150767890987
0.7307542008597109,0.4723872799509468
0.7311449785072294,0.4722888136800611
0.731535756154748,0.4717203000412918
0.7319265338022665,0.47142218660103713
0.7323173114497851,0.4706529496234699
0.7327080890973037,0.4698522177405989
0.7330988667448222,0.4692309179592974
0.7334896443923408,0.4689001234510834
0.7338804220398594,0.46857193306632433
0.7342711996873779,0.4676358003387976
0.7346619773348965,0.4673186711430148
0.735052754982415,0.4660534516846841
0.7354435326299336,0.4659123674608684
0.7358343102774522,0.4652296746163746
0.7362250879249707,0.46484637165202153
0.7366158655724893,0.46421654287349606
0.7370066432200079,0.4633556897814719
0.7373974208675264,0.4631982645922252
0.737788198515045,0.46286037204913
0.7381789761625634,0.4612290296012706
0.738569753810082,0.46078195083253093
0.7389605314576007,0.46035456911773925
0.7393513091051191,0.45957247012785724
0.7397420867526378,0.4594637251845397
0.7401328644001564,0.4586409054290446
0.7405236420476748,0.45808564829230486
0.7409144196951934,0.45741358180528446
0.741305197342712,0.45707793591239704
0.7416959749902305,0.4564181979819419
0.7420867526377491,0.45578596784989944
0.7424775302852676,0.45544768927332907
0.7428683079327862,0.4547295731903988
0.7432590855803048,0.45404049712754546
0.7436498632278233,0.4538494238230836
0.7440406408753419,0.4535058563972576
0.7444314185228605,0.45270798624306957
0.744822196170379,0.4524685150953792
0.7452129738178976,0.45191432099042966
0.7456037514654161,0.45151302673275867
0.7459945291129347,0.45108905124150345
0.7463853067604533,0.45070128683865934
0.7467760844079718,0.44989041817401354
0.7471668620554904,0.44972382944964545
0.747557639703009,0.44919521178131844
0.7479484173505275,0.4486534382761928
0.7483391949980461,0.44761551108188735
0.7487299726455646,0.44661983977939834
0.7491207502930832,0.4463481086077162
0.7495115279406018,0.4462745989374471
0.7499023055881203,0.4456576366089638
0.7502930832356389,0.44537576590560096
0.7506838608831575,0.4443606821008578
0.751074638530676,0.4439997103908206
0.7514654161781946,0.44324904213223404
0.7518561938257131,0.4430170073381425
0.7522469714732317,0.4418670045456256
0.7526377491207503,0.44157372111986815
0.7530285267682688,0.44128299363899975
0.7534193044157874,0.440916287772047
0.753810082063306,0.4400662104914772
0.7542008597108245,0.44001756022751437
0.7545916373583431,0.43900761084160833
0.7549824150058617,0.43859030672836813
0.7553731926533802,0.43831694721931486
0.7557639703008988,0.4373085629010158
0.7561547479484173,0.43711684565136916
0.7565455255959359,0.4363889597566976
0.7569363032434545,0.4355691767776518
0.757327080890973,0.43533866766969975
0.7577178585384916,0.43515048240628107
0.7581086361860102,0.43461547045919546
0.7584994138335287,0.4338015487180549
0.7588901914810473,0.433311894475001
0.7592809691285658,0.43241075170154936
0.7596717467760844,0.4320396399529734
0.760062524423603,0.4316995085069805
0.7604533020711215,0.43120691630001207
0.7608440797186401,0.4310446413411975
0.7612348573661587,0.4306116448228128
0.7616256350136772,0.43001175645616185
0.7620164126611958,0.42960343128341716
0.7624071903087143,0.4292656533870726
0.7627979679562329,0.4286468132980245
0.7631887456037515,0.42782668935433393
0.76357952325127,0.4272752079211542
0.7639703008987886,0.4265827154742788
0.7643610785463072,0.4265165708593332
0.7647518561938257,0.42580150788136834
0.7651426338413443,0.42557718921151305
0.7655334114888629,0.42503148056310397
0.7659241891363814,0.4245859518480055
0.7663149667839,0.4241634737035164
0.7667057444314185,0.42348913351710515
0.7670965220789371,0.4231906160038144
0.7674872997264557,0.4220575021103447
0.7678780773739742,0.4218741640757403
0.7682688550214928,0.42106653919605697
0.7686596326690114,0.4208084087741613
0.7690504103165299,0.42017233186735137
0.7694411879640485,0.41941197506071853
0.769831965611567,0.41914262961700693
0.7702227432590856,0.4185611942174546
0.7706135209066042,0.41810416178079046
0.7710042985541227,0.4176474614620874
0.7713950762016413,0.41717217775527504
0.7717858538491599,0.41666477620338627
0.7721766314966784,0.4164826237550891
0.772567409144197,0.41614829049656393
0.7729581867917155,0.41583496742381393
0.7733489644392341,0.41539044885766285
0.7737397420867527,0.4148733188590411
0.7741305197342712,0.41417843802821097
0.7745212973817898,0.4138176213827396
0.7749120750293084,0.4131099967613575
0.7753028526768269,0.4125237289724455
0.7756936303243455,0.41204978227797673
0.776084407971864,0.4118147112134667
0.7764751856193826,0.4115882275776307
0.7768659632669012,0.4109169113910792
0.7772567409144197,0.41063751577887814
0.7776475185619383,0.4104035309403165
0.7780382962094569,0.40988281336988
0.7784290738569754,0.40918994944473475
0.778819851504494,0.4089172879221891
0.7792106291520126,0.4085896771021933
0.779601406799531,0.407901493661347
0.7799921844470497,0.407156318038325
0.7803829620945681,0.4064668604430752
0.7807737397420867,0.40626598721465224
0.7811645173896054,0.40571307619140323
0.7815552950371238,0.40533758908537026
0.7819460726846424,0.40524935891791813
0.782336850332161,0.4046758304726411
0.7827276279796795,0.4043006974424583
0.7831184056271981,0.40396060270577405
0.7835091832747166,0.40349393351753315
0.7838999609222352,0.4032600017686622
0.7842907385697538,0.40247221329964944
0.7846815162172723,0.40203026037075273
0.7850722938647909,0.4009258544458788
0.7854630715123095,0.40039255927393014
0.785853849159828,0.40019999858710015
0.7862446268073466,0.40002354201583357
0.7866354044548651,0.3994845583103703
0.7870261821023837,0.39901996557967834
0.7874169597499023,0.39880148679251015
0.7878077373974208,0.3984289483937939
0.7881985150449394,0.39820224552285527
0.788589292692458,0.39772202433591736
0.7889800703399765,0.39759877484850265
0.7893708479874951,0.396260589450847
0.7897616256350137,0.39621236348246247
0.7901524032825322,0.3953456045569316
0.7905431809300508,0.39515584324312375
0.7909339585775693,0.39477443133146156
0.7913247362250879,0.39415620837988585
0.7917155138726065,0.39366606697479367
0.792106291520125,0.3932045009139936
0.7924970691676436,0.3928982358208777
0.7928878468151622,0.39246831559371687
0.7932786244626807,0.39223802838623456
0.7936694021101993,0.3914613862904879
0.7940601797577178,0.3911129528128721
0.7944509574052364,0.39102304154465045
0.794841735052755,0.3902415990110918
0.7952325127002735,0.3894277396853799
0.7956232903477921,0.3890779768166656
0.7960140679953107,0.38824436665292733
0.7964048456428292,0.3881537841059594
0.7967956232903478,0.3875378247974348
0.7971864009378663,0.387399365898901
0.7975771785853849,0.38692175552277946
0.7979679562329035,0.3865129723302836
0.798358733880422,0.3861947894285641
0.7987495115279406,0.38610425052962116
0.7991402891754592,0.38562852704072387
0.7995310668229777,0.38526575847180594
0.7999218444704963,0.38447145640093183
0.8003126221180149,0.3837945070305
0.8007033997655334,0.3833775019635272
0.801094177413052,0.3830952810844669
0.8014849550605705,0.38255652999689904
0.8018757327080891,0.3823663955064554
0.8022665103556077,0.3815849878118384
0.8026572880031262,0.38087392099532885
0.8030480656506448,0.3806656915266204
0.8034388432981634,0.3804778880216797
0.8038296209456819,0.38014385819801294
0.8042203985932005,0.37995214551879186
0.804611176240719,0.3791815160980937
0.8050019538882376,0.37850634032495173
0.8053927315357562,0.3781158290699331
0.8057835091832747,0.3778783296752222
0.8061742868307933,0.37762187927283736
0.8065650644783119,0.3771723904386189
0.8069558421258304,0.37666034694879486
0.807346619773349,0.37612260874752257
0.8077373974208675,0.37559539137227976
0.8081281750683861,0.3754246846470743
0.8085189527159047,0.3748104110673996
0.8089097303634232,0.37429766063735476
0.8093005080109418,0.3737734456907029
0.8096912856584604,0.3732354209318417
0.8100820633059789,0.3728940371622726
0.8104728409534975,0.3721521144557258
0.810863618601016,0.3719353763881862
0.8112543962485346,0.37133805361841543
0.8116451738960532,0.37108271724821956
0.8120359515435717,0.37065552758534337
0.8124267291910903,0.3697803527526764
0.8128175068386089,0.3696303332901854
0.8132082844861274,0.36932398237730196
0.813599062133646,0.36888116466601417
0.8139898397811646,0.3682778701426474
0.8143806174286831,0.3680903485349129
0.8147713950762017,0.36780178380338646
0.8151621727237202,0.36723583389185116
0.8155529503712388,0.36686049507006563
0.8159437280187574,0.36665093408723803
0.8163345056662759,0.3663475429869575
0.8167252833137945,0.3660959924680478
0.8171160609613131,0.3657124503556396
0.8175068386088316,0.3653126682216922
0.8178976162563502,0.3647854668855525
0.8182883939038686,0.36403241295408345
0.8186791715513873,0.36368696282646007
0.8190699491989059,0.36290578799141654
0.8194607268464243,0.3627481651645727
0.819851504493943,0.36226246576221804
0.8202422821414616,0.36165040077003613
0.82063305978898,0.36129150136678445
0.8210238374364986,0.3607567380039101
0.8214146150840171,0.3606757521657548
0.8218053927315357,0.3601376471612459
0.8221961703790543,0.3599107900395381
0.8225869480265728,0.3598257043071799
0.8229777256740914,0.35896441015262315
0.82336850332161,0.3586233772132899
0.8237592809691285,0.3581057813193572
0.8241500586166471,0.35800675203051063
0.8245408362641657,0.3573442393075127
0.8249316139116842,0.35682840246660624
0.8253223915592028,0.3562885309968324
0.8257131692067213,0.3559987574041948
0.8261039468542399,0.35539206210638513
0.8264947245017585,0.3550708957653076
0.826885502149277,0.3548406116811355
0.8272762797967956,0.35424952071036503
0.8276670574443142,0.35405230464210213
0.8280578350918327,0.35367043199874126
0.8284486127393513,0.35318494792396965
0.8288393903868698,0.3529880746146867
0.8292301680343884,0.3526548703314912
0.829620945681907,0.3518573142485799
0.8300117233294255,0.3515400620823591
0.8304025009769441,0.35140154247758076
0.8307932786244627,0.35116124471765653
0.8311840562719812,0.35079923704776594
0.8315748339194998,0.350537854913427
0.8319656115670183,0.3498552523910623
0.8323563892145369,0.3489802797749929
0.8327471668620555,0.34875135997367057
0.833137944509574,0.3485997559825228
0.8335287221570926,0.34782394116186166
0.8339194998046112,0.34766211248600176
0.8343102774521297,0.34714271616361625
0.8347010550996483,0.3468938660691687
0.8350918327471668,0.34661212227755944
0.8354826103946854,0.3462588740235993
0.835873388042204,0.3459896000635081
0.8362641656897225,0.34558516656312516
0.8366549433372411,0.34507814436990536
0.8370457209847597,0.34464804153814727
0.8374364986322782,0.3440915448690576
0.8378272762797968,0.34382467931620275
0.8382180539273154,0.3435280224752384
0.8386088315748339,0.3433170216373236
0.8389996092223525,0.34270018553113973
0.839390386869871,0.3421904294946341
0.8397811645173896,0.3420809904917072
0.8401719421649082,0.34165811707491356
0.8405627198124267,0.3414210644724692
0.8409534974599453,0.3411028468449627
0.8413442751074639,0.34082259430380346
0.8417350527549824,0.3399150296000655
0.842125830402501,0.33941756008034274
0.8425166080500195,0.3387474323722223
0.8429073856975381,0.3386352384119036
0.8432981633450567,0.3383954706547319
0.8436889409925752,0.3379505642080406
0.8440797186400938,0.3370438733979908
0.8444704962876124,0.3369678137966028
0.8448612739351309,0.3361131740570208
0.8452520515826495,0.3360274160281369
0.845642829230168,0.33587126690971436
0.8460336068776866,0.3355806484198466
0.8464243845252052,0.3349611041273938
0.8468151621727237,0.33480595742385155
0.8472059398202423,0.334498922894423
0.8475967174677609,0.33425920463520015
0.8479874951152794,0.3339002339476144
0.848378272762798,0.33353326170029773
0.8487690504103166,0.33331349923026354
0.8491598280578351,0.33314160508366397
0.8495506057053537,0.3323883250400745
0.8499413833528722,0.3321539271504418
0.8503321610003908,0.3317772360784725
0.8507229386479094,0.33162198981774305
0.8511137162954279,0.331361365935309
0.8515044939429465,0.33111625962035873
0.8518952715904651,0.3309119679533684
0.8522860492379836,0.33068935779896313
0.8526768268855022,0.3301670452392924
0.8530676045330207,0.32947832140607847
0.8534583821805393,0.32921867292600665
0.8538491598280579,0.32880999099206587
0.8542399374755764,0.3282411329244493
0.854630715123095,0.32747832683416467
0.8550214927706136,0.32735694769870227
0.8554122704181321,0.32674392932492974
0.8558030480656507,0.3262715483519371
0.8561938257131692,0.32604978782167643
0.8565846033606878,0.3253274174511275
0.8569753810082064,0.3252695134562585
0.8573661586557249,0.3250043632934017
0.8577569363032435,0.32468878138533663
0.8581477139507621,0.32431001903220835
0.8585384915982806,0.32404229450418764
0.8589292692457992,0.3239121762138153
0.8593200468933178,0.3234110368854107
0.8597108245408362,0.32317627602799576
0.8601016021883549,0.32261443306176396
0.8604923798358733,0.3220729940589606
0.860883157483392,0.32179981381689066
0.8612739351309106,0.32164016523866384
0.861664712778429,0.3212677772574891
0.8620554904259476,0.32107325997166947
0.8624462680734662,0.32079182662430855
0.8628370457209847,0.32031502477318663
0.8632278233685033,0.31971096063042825
0.8636186010160218,0.31928234310804027
0.8640093786635404,0.31898943569191573
0.864400156311059,0.31883633180356197
0.8647909339585775,0.3184149708087186
0.8651817116060961,0.3179904041496576
0.8655724892536147,0.3178035662155397
0.8659632669011332,0.31761058021925964
0.8663540445486518,0.31723781751247204
0.8667448221961703,0.31673456428598595
0.8671355998436889,0.31637949868687537
0.8675263774912075,0.31587677969483025
0.867917155138726,0.3157654058207826
0.8683079327862446,0.3152399394839383
0.8686987104337632,0.31477050871953394
0.8690894880812817,0.31439722913765916
0.8694802657288003,0.31399302648134425
0.8698710433763188,0.31394217005773983
0.8702618210238374,0.31351597474288606
0.870652598671356,0.31313767559601974
0.8710433763188745,0.3128755225583733
0.8714341539663931,0.3122842538448886
0.8718249316139117,0.31190042502992643
0.8722157092614302,0.31181474044280805
0.8726064869089488,0.3114097751614938
0.8729972645564674,0.3113084015073697
0.8733880422039859,0.310760245367051
0.8737788198515045,0.310064634016192
0.874169597499023,0.30999077701550326
0.8745603751465416,0.30957638456954734
0.8749511527940602,0.3092345916308161
0.8753419304415787,0.30887437154122704
0.8757327080890973,0.3086241700996597
0.8761234857366159,0.3085141033898763
0.8765142633841344,0.30769102590028485
0.876905041031653,0.3076221946312059
0.8772958186791715,0.30702917927192314
0.8776865963266901,0.3065334786746213
0.8780773739742087,0.3060916429282905
0.8784681516217272,0.30572257240484063
0.8788589292692458,0.3053144239348843
0.8792497069167644,0.30512119718846015
0.8796404845642829,0.3047602065276637
0.8800312622118015,0.30448845646185096
0.88042203985932,0.3040721541116037
0.8808128175068386,0.3036323772408957
0.8812035951543572,0.3035425218612118
0.8815943728018757,0.30295219991071665
0.8819851504493943,0.3027253216990979
0.8823759280969129,0.30261729922725134
0.8827667057444314,0.30234142891090315
0.88315748339195,0.3018800556521597
0.8835482610394686,0.3014387614078377
0.8839390386869871,0.30101319611603744
0.8843298163345057,0.30047991687029885
0.8847205939820242,0.3002262637406462
0.8851113716295428,0.30011843085610596
0.8855021492770614,0.29986551613806994
0.8858929269245799,0.2991089011410558
0.8862837045720985,0.2988209267092013
0.8866744822196171,0.2986161340014842
0.8870652598671356,0.298414468782407
0.8874560375146542,0.2976701032897439
0.8878468151621727,0.29721755440301867
0.8882375928096913,0.2971567464284195
0.8886283704572099,0.29698323336392823
0.8890191481047284,0.29639128701803474
0.889409925752247,0.29614233051112837
0.8898007033997656,0.2957662124270469
0.8901914810472841,0.29554950791679585
0.8905822586948027,0.2952477299447183
0.8909730363423212,0.2945973529281099
0.8913638139898398,0.29447540285620444
0.8917545916373584,0.2940499379020791
0.8921453692848769,0.2937506233674214
0.8925361469323955,0.29334874913463954
0.8929269245799141,0.2930428174586422
0.8933177022274326,0.29257664941425154
0.8937084798749512,0.2924697387007134
0.8940992575224697,0.292344705666599
0.8944900351699883,0.2918776196115314
0.8948808128175069,0.2915835340680763
0.8952715904650254,0.29146484358214947
0.895662368112544,0.29108441805305
0.8960531457600626,0.2904375455545135
0.8964439234075811,0.29017352726627305
0.8968347010550997,0.28992800558151116
0.8972254787026183,0.28982853103623013
0.8976162563501368,0.28914346286457815
0.8980070339976554,0.2889485477277317
0.8983978116451738,0.28880539577273645
0.8987885892926925,0.2883571886657584
0.8991793669402111,0.2881691060368035
0.8995701445877295,0.28738743755904195
0.8999609222352482,0.28729556835634407
0.9003516998827668,0.2869934740314739
0.9007424775302852,0.2867590584214135
0.9011332551778038,0.2865921492217254
0.9015240328253223,0.2859576637855997
0.9019148104728409,0.28584766753618346
0.9023055881203595,0.28527354843685154
0.902696365767878,0.2847614810611114
0.9030871434153966,0.28465146375399625
0.9034779210629152,0.2843067255854152
0.9038686987104337,0.2836984163010914
0.9042594763579523,0.2835947555734321
0.9046502540054708,0.2834173988098537
0.9050410316529894,0.2830417367406206
0.905431809300508,0.28275265493721025
0.9058225869480265,0.2824814163096213
0.9062133645955451,0.282231429614941
0.9066041422430637,0.2815953223802268
0.9069949198905822,0.28122215049309174
0.9073856975381008,0.2809990981819973
0.9077764751856194,0.2806897063918152
0.9081672528331379,0.28031581227766017
0.9085580304806565,0.28016008254624036
0.908948808128175,0.27991035912148043
0.9093395857756936,0.2796046138680226
0.9097303634232122,0.2789575390733481
0.9101211410707307,0.27887139399924116
0.9105119187182493,0.2784870584391918
0.9109026963657679,0.278297049547735
0.9112934740132864,0.2777366667229014
0.911684251660805,0.27744458789906806
0.9120750293083235,0.2771163000392269
0.9124658069558421,0.27689348945349546
0.9128565846033607,0.27625350312561653
0.9132473622508792,0.2759811839366861
0.9136381398983978,0.2758315264602698
0.9140289175459164,0.27550842740696596
0.9144196951934349,0.27522234012456903
0.9148104728409535,0.27491667183871443
0.915201250488472,0.2747852296042119
0.9155920281359906,0.2744706116467686
0.9159828057835092,0.2743045679418785
0.9163735834310277,0.27366811461657814
0.9167643610785463,0.2733029919158303
0.9171551387260649,0.2730485275804892
0.9175459163735834,0.27284036171295944
0.917936694021102,0.2724988312254199
0.9183274716686206,0.2721905782698149
0.9187182493161391,0.2720702440962275
0.9191090269636577,0.27168458558629177
0.9194998046111762,0.2712394296678092
0.9198905822586948,0.27101254471437564
0.9202813599062134,0.2704336083680824
0.9206721375537319,0.270124751968052
0.9210629152012505,0.26967327703388183
0.9214536928487691,0.269370907229602
0.9218444704962876,0.2692085298915516
0.9222352481438062,0.2687579723531659
0.9226260257913247,0.26864860369539006
0.9230168034388433,0.2684573422467794
0.9234075810863619,0.26800157408049474
0.9237983587338804,0.26783496980039745
0.924189136381399,0.26766292600506647
0.9245799140289176,0.26725545842149695
0.9249706916764361,0.26699362479190414
0.9253614693239547,0.2665566884285257
0.9257522469714732,0.26623000574100114
0.9261430246189918,0.26609048930459694
0.9265338022665104,0.26580073275146443
0.9269245799140289,0.26490653441891787
0.9273153575615475,0.2648104181526162
0.9277061352090661,0.26442472855605686
0.9280969128565846,0.2642116233267835
0.9284876905041032,0.26407170627131976
0.9288784681516217,0.26403102891864005
0.9292692457991403,0.2635438673417091
0.9296600234466589,0.2633301252469088
0.9300508010941774,0.26290086675378355
0.930441578741696,0.26282542259701785
0.9308323563892146,0.26240557974192275
0.9312231340367331,0.26204012927001924
0.9316139116842517,0.261776707083669
0.9320046893317703,0.2613553999592966
0.9323954669792888,0.2613040080455646
0.9327862446268074,0.261086346905029
0.9331770222743259,0.2607101677088806
0.9335677999218445,0.2602501325823838
0.9339585775693631,0.2601138449120366
0.9343493552168816,0.25968620006458665
0.9347401328644002,0.259453002749942
0.9351309105119188,0.2589600637926121
0.9355216881594373,0.25848285161797663
0.9359124658069559,0.2582072500861054
0.9363032434544744,0.25794063315264587
0.936694021101993,0.257526748219119
0.9370847987495116,0.2572176519528652
0.93747557639703,0.2567191455881004
0.9378663540445487,0.2565430202846452
0.9382571316920673,0.2564937146064691
0.9386479093395858,0.25596784407578066
0.9390386869871044,0.255458119989365
0.9394294646346228,0.25509909754331156
0.9398202422821414,0.2549023821374592
0.94021101992966,0.25443660064553864
0.9406017975771785,0.2542521827444663
0.9409925752246971,0.2538019805645549
0.9413833528722158,0.25371483977577514
0.9417741305197342,0.2529924870920901
0.9421649081672528,0.2527725027830868
0.9425556858147714,0.25261962104758484
0.9429464634622899,0.25207542003246364
0.9433372411098085,0.251853598261132
0.943728018757327,0.2514725299358753
0.9441187964048456,0.25135858120505045
0.9445095740523642,0.2508855582277905
0.9449003516998827,0.2508515416129821
0.9452911293474013,0.25043027539977925
0.9456819069949199,0.25018393618351126
0.9460726846424384,0.2499059182240454
0.946463462289957,0.24967789805969617
0.9468542399374755,0.24909292700429733
0.9472450175849941,0.24868263877415533
0.9476357952325127,0.24852423521474526
0.9480265728800312,0.24811448777436768
0.9484173505275498,0.2480075475693675
0.9488081281750684,0.24780669390054813
0.9491989058225869,0.24763067145549508
0.9495896834701055,0.24694596281642672
0.949980461117624,0.24622575664165516
0.9503712387651426,0.24609801904727005
0.9507620164126612,0.2458187410180302
0.9511527940601797,0.2456510589465633
0.9515435717076983,0.24546005404177035
0.9519343493552169,0.2449670575050822
0.9523251270027354,0.24450575548917722
0.952715904650254,0.24417893458907144
0.9531066822977726,0.2438561918755372
0.9534974599452911,0.24341560069969323
0.9538882375928097,0.24288646430787825
0.9542790152403282,0.2426315349696493
0.9546697928878468,0.24225525004682927
0.9550605705353654,0.24210180010844934
0.9554513481828839,0.2419259997983301
0.9558421258304025,0.24151963275016
0.9562329034779211,0.2410281428170097
0.9566236811254396,0.2409233503797261
0.9570144587729582,0.24066171185008192
0.9574052364204767,0.24053861609190455
0.9577960140679953,0.24018853341148197
0.9581867917155139,0.2400356376827322
0.9585775693630324,0.23939512015478226
0.958968347010551,0.23924417316612678
0.9593591246580696,0.23918406557657884
0.9597499023055881,0.23869929212230095
0.9601406799531067,0.23800456672046477
0.9605314576006252,0.23765071622584333
0.9609222352481438,0.23743829410496892
0.9613130128956624,0.2370934360126033
0.9617037905431809,0.23664670002791777
0.9620945681906995,0.23625009929226912
0.9624853458382181,0.23622073445717368
0.9628761234857366,0.23601236174505305
0.9632669011332552,0.2356559580342463
0.9636576787807737,0.23516345847579928
0.9640484564282923,0.23480855244963528
0.9644392340758109,0.23471575787241544
0.9648300117233294,0.23419010828209072
0.965220789370848,0.23382636617240096
0.9656115670183666,0.23354671291113685
0.9660023446658851,0.23339770217599073
0.9663931223134037,0.23295110533135738
0.9667838999609223,0.23286854071324173
0.9671746776084408,0.23246674677980655
0.9675654552559594,0.23236235792554275
0.9679562329034779,0.23171212805615765
0.9683470105509965,0.23132326932697783
0.9687377881985151,0.23106822151706077
0.9691285658460336,0.23084200265905958
0.9695193434935522,0.23052944792452046
0.9699101211410708,0.23034573115141901
0.9703008987885893,0.22992350310449478
0.9706916764361079,0.22969391415446372
0.9710824540836264,0.2288400763883179
0.971473231731145,0.228752736969579
0.9718640093786636,0.22822575343441698
0.9722547870261821,0.22777072787022676
0.9726455646737007,0.22745693385587118
0.9730363423212193,0.22727247563490593
0.9734271199687378,0.2272143070309718
0.9738178976162564,0.22671754805890143
0.9742086752637749,0.22631813905754286
0.9745994529112935,0.22616827417998595
0.9749902305588121,0.22586198774751762
0.9753810082063306,0.22556481391062327
0.9757717858538492,0.22495302472911458
0.9761625635013678,0.2247722714220443
0.9765533411488863,0.22452073201674083
0.9769441187964049,0.22401434504588066
0.9773348964439235,0.22380025088114286
0.977725674091442,0.2232899712341842
0.9781164517389606,0.22304007266610112
0.978507229386479,0.22256597216566842
0.9788980070339977,0.22212919501155892
0.9792887846815163,0.22199278942409947
0.9796795623290347,0.2215993700316206
0.9800703399765534,0.22117080372096729
0.980461117624072,0.2205237006400866
0.9808518952715904,0.22037486289569397
0.981242672919109,0.2202021027958851
0.9816334505666275,0.21944101724160867
0.9820242282141461,0.21938108691899486
0.9824150058616647,0.2190798358089208
0.9828057835091832,0.21891369671577782
0.9831965611567018,0.218691773367304
0.9835873388042204,0.21821308259575023
0.9839781164517389,0.21772057976707807
0.9843688940992575,0.21741821831418795
0.984759671746776,0.21682638006686786
0.9851504493942946,0.21657477917540524
0.9855412270418132,0.2161731189896487
0.9859320046893317,0.21564604163670723
0.9863227823368503,0.2154708033542508
0.9867135599843689,0.21517758931938144
0.9871043376318874,0.21457349367000236
0.987495115279406,0.2143430928396353
0.9878858929269245,0.21405741728397942
0.9882766705744431,0.2133412232350335
0.9886674482219617,0.21264312674860836
0.9890582258694802,0.21228896737556413
0.9894490035169988,0.21198105441404258
0.9898397811645174,0.21184297137009278
0.9902305588120359,0.21122646612375096
0.9906213364595545,0.21094464006330077
0.9910121141070731,0.21038396778700785
0.9914028917545916,0.20950929776230415
0.9917936694021102,0.20941253562366566
0.9921844470496287,0.20935002305657846
0.9925752246971473,0.2086154780079736
0.9929660023446659,0.2076565350035219
0.9933567799921844,0.20737930673557234
0.993747557639703,0.207265461367946
0.9941383352872216,0.20691295017976727
0.9945291129347401,0.20643071024829912
0.9949198905822587,0.20580829849779284
0.9953106682297772,0.20551796238269399
0.9957014458772958,0.20499455993566035
0.9960922235248144,0.20482678955805406
0.9964830011723329,0.20441656955212695
0.9968737788198515,0.20312376953130235
0.9972645564673701,0.20230840311676077
0.9976553341148886,0.2021091296927398
0.9980461117624072,0.2012432278128916
0.9984368894099257,0.20109349177086433
0.9988276670574443,0.2003990427122998
0.9992184447049629,0.19869418905114886
0.9996092223524814,0.1972801622746126
1.0,0.19500172304882482


==> Figure/rebuttal_data/MixLN_data.csv <==
normalized_rank,normalized_eigenvalues
0.0,14.457344765378425
0.00039077764751856197,11.431930158131477
0.0007815552950371239,9.966223311715234
0.0011723329425556857,8.45464984741144
0.0015631105900742479,7.668656205884705
0.0019538882375928096,7.437140110743325
0.0023446658851113715,6.905228795283255
0.0027354435326299334,6.765889641859183
0.0031262211801484957,6.538905741624815
0.0035169988276670576,6.241097107961131
0.003907776475185619,6.194442883176045
0.0042985541227041815,6.04168486546857
0.004689331770222743,5.7581987405163515
0.005080109417741305,5.697998054354926
0.005470887065259867,5.607219963355014
0.005861664712778429,5.569958019274824
0.0062524423602969914,5.410106426118884
0.006643220007815553,5.309229995323988
0.007033997655334115,5.207790055815577
0.007424775302852677,5.1891002692181045
0.007815552950371238,5.153742474993493
0.008206330597889801,5.047802520838586
0.008597108245408363,4.998410301810464
0.008987885892926924,4.98286586461226
0.009378663540445486,4.896604325705899
0.009769441187964049,4.835089705686902
0.01016021883548261,4.792645504490664
0.010550996483001172,4.759984562638439
0.010941774130519734,4.661077659269291
0.011332551778038297,4.628258332951185
0.011723329425556858,4.523309060891602
0.01211410707307542,4.474285706823455
0.012504884720593983,4.448561542263966
0.012895662368112544,4.409524781901589
0.013286440015631106,4.390873760578464
0.013677217663149667,4.325017463811073
0.01406799531066823,4.314144115419238
0.014458772958186792,4.277599840636149
0.014849550605705353,4.226949008501906
0.015240328253223915,4.186597552557808
0.015631105900742476,4.150606785209187
0.016021883548261038,4.122309405722247
0.016412661195779603,4.099905122204519
0.016803438843298164,4.0248178710049105
0.017194216490816726,3.99602576062068
0.017584994138335287,3.984271405054505
0.01797577178585385,3.9578364033397038
0.01836654943337241,3.910652122742718
0.01875732708089097,3.8803214213827015
0.019148104728409537,3.8564027940537895
0.019538882375928098,3.8086987814413114
0.01992966002344666,3.792566767309976
0.02032043767096522,3.758249711621442
0.020711215318483783,3.7274985064626653
0.021101992966002344,3.708261712925346
0.021492770613520906,3.7021564674337553
0.021883548261039467,3.6696527712883507
0.022274325908558032,3.6478460551209606
0.022665103556076593,3.6131582635972572
0.023055881203595155,3.563058776522799
0.023446658851113716,3.5608052817759837
0.023837436498632278,3.543610376802502
0.02422821414615084,3.5290958567558146
0.0246189917936694,3.5160301633317026
0.025009769441187966,3.497526971129617
0.025400547088706527,3.4672382566928284
0.02579132473622509,3.448056512555799
0.02618210238374365,3.4261085527006636
0.02657288003126221,3.4201247202150293
0.026963657678780773,3.3964194820361002
0.027354435326299335,3.3632219605154474
0.027745212973817896,3.3522452947093155
0.02813599062133646,3.3337989239730828
0.028526768268855023,3.3046955499638306
0.028917545916373584,3.296384873312782
0.029308323563892145,3.2840977328081187
0.029699101211410707,3.254207570658861
0.03008987885892927,3.2518925118259743
0.03048065650644783,3.2377049902530697
0.03087143415396639,3.225657066536572
0.03126221180148495,3.214665662201502
0.031652989449003514,3.1974484928049587
0.032043767096522076,3.193192812288305
0.032434544744040644,3.178756962773652
0.032825322391559206,3.1672290145266593
0.03321610003907777,3.136860741807235
0.03360687768659633,3.1323490980817676
0.03399765533411489,3.096908541994946
0.03438843298163345,3.083450932873661
0.03477921062915201,3.0792279435718464
0.035169988276670575,3.0664270930696658
0.035560765924189136,3.055281810120297
0.0359515435717077,3.0346140562104136
0.03634232121922626,3.0320838992789723
0.03673309886674482,3.009254419287875
0.03712387651426338,3.000285252771251
0.03751465416178194,2.992825354624574
0.037905431809300505,2.9862055265848886
0.03829620945681907,2.9648350977440927
0.038686987104337635,2.9574888719356895
0.039077764751856196,2.9496027366455655
0.03946854239937476,2.939355617481743
0.03985932004689332,2.9251028142781017
0.04025009769441188,2.9122877678746475
0.04064087534193044,2.9043961270642926
0.041031652989449004,2.8949397180609546
0.041422430636967565,2.8827314881006822
0.04181320828448613,2.872214564499641
0.04220398593200469,2.8659799235325805
0.04259476357952325,2.8614980119964897
0.04298554122704181,2.8576323622918673
0.04337631887456037,2.8486511974266104
0.043767096522078934,2.829476444172146
0.0441578741695975,2.8151836647498834
0.044548651817116064,2.812080783000242
0.044939429464634625,2.8000929034914415
0.04533020711215319,2.7959839370236046
0.04572098475967175,2.7912645647680514
0.04611176240719031,2.786179591461455
0.04650254005470887,2.7749675537850966
0.04689331770222743,2.7639484001086845
0.047284095349745994,2.752127773520953
0.047674872997264556,2.7398592877478944
0.04806565064478312,2.7361647844064394
0.04845642829230168,2.7295528393876953
0.04884720593982024,2.7227738666856127
0.0492379835873388,2.7120131759272588
0.04962876123485736,2.708038933937137
0.05001953888237593,2.698541700116103
0.05041031652989449,2.6920885923497018
0.050801094177413054,2.6809264395855643
0.051191871824931616,2.6742275495222287
0.05158264947245018,2.6658267804295313
0.05197342711996874,2.662999589514657
0.0523642047674873,2.6577292488980198
0.05275498241500586,2.6511898581628497
0.05314576006252442,2.639816075899014
0.053536537710042985,2.634200750952579
0.053927315357561546,2.6320686618265747
0.05431809300508011,2.626047969850243
0.05470887065259867,2.618513151460875
0.05509964830011723,2.6090070515761274
0.05549042594763579,2.603107676234305
0.055881203595154354,2.5981214956363226
0.05627198124267292,2.5890161828059473
0.056662758890191484,2.58507343983672
0.057053536537710045,2.5802881203695494
0.05744431418522861,2.5711026776482284
0.05783509183274717,2.566402200688404
0.05822586948026573,2.5656451561694094
0.05861664712778429,2.5577437438951915
0.05900742477530285,2.5506310621295003
0.059398202422821414,2.549606095839692
0.059788980070339975,2.547580433697184
0.06017975771785854,2.533212429559902
0.0605705353653771,2.530114127730654
0.06096131301289566,2.523080199536288
0.06135209066041422,2.5173398344302274
0.06174286830793278,2.5132260957619947
0.06213364595545135,2.509023863994496
0.0625244236029699,2.5062008320298443
0.06291520125048847,2.4950795622469566
0.06330597889800703,2.4875608630323924
0.06369675654552559,2.485147690503771
0.06408753419304415,2.480287150009353
0.06447831184056271,2.4780234635363403
0.06486908948808129,2.475354523882481
0.06525986713559985,2.464410928255513
0.06565064478311841,2.463155538305756
0.06604142243063697,2.457839825611716
0.06643220007815553,2.456102089494495
0.0668229777256741,2.4519351400624774
0.06721375537319266,2.4466709425266178
0.06760453302071122,2.4462774002968413
0.06799531066822978,2.437824402101467
0.06838608831574834,2.4324969215506185
0.0687768659632669,2.4244456765855373
0.06916764361078546,2.4225044831166342
0.06955842125830403,2.4203377115331195
0.06994919890582259,2.4088382908282266
0.07033997655334115,2.407252013834014
0.07073075420085971,2.401687311238237
0.07112153184837827,2.3983775049974674
0.07151230949589683,2.394883602952311
0.0719030871434154,2.391477121282049
0.07229386479093396,2.389035851904172
0.07268464243845252,2.3825633134117266
0.07307542008597108,2.3783636039689813
0.07346619773348964,2.3721009350311184
0.0738569753810082,2.3694030789338436
0.07424775302852676,2.3665956481969492
0.07463853067604533,2.363422673895156
0.07502930832356389,2.357976315851852
0.07542008597108245,2.3545487435203274
0.07581086361860101,2.351033699003405
0.07620164126611957,2.349533639439132
0.07659241891363815,2.346609948330651
0.07698319656115671,2.3361784854859415
0.07737397420867527,2.333616282013767
0.07776475185619383,2.3315533093274183
0.07815552950371239,2.328624389835276
0.07854630715123095,2.3234907968291587
0.07893708479874952,2.323172528186938
0.07932786244626808,2.311587414749353
0.07971864009378664,2.3089130762233845
0.0801094177413052,2.304430476508043
0.08050019538882376,2.3012765457638467
0.08089097303634232,2.2962151189886537
0.08128175068386088,2.2955789382163796
0.08167252833137945,2.2892697590710727
0.08206330597889801,2.2873652666434023
0.08245408362641657,2.2832088966316384
0.08284486127393513,2.279268804037955
0.08323563892145369,2.275082800866683
0.08362641656897225,2.2724112586501164
0.08401719421649081,2.2691966915441424
0.08440797186400938,2.2675540847666045
0.08479874951152794,2.2646743876239683
0.0851895271590465,2.2579488283155364
0.08558030480656506,2.257272770439003
0.08597108245408362,2.256451030337261
0.08636186010160218,2.2533947727050747
0.08675263774912075,2.2474144652089394
0.0871434153966393,2.2435256258325667
0.08753419304415787,2.2398257953659337
0.08792497069167643,2.237444751847599
0.088315748339195,2.2324555943304785
0.08870652598671357,2.228715617975816
0.08909730363423213,2.2256970248277983
0.08948808128175069,2.221841924246298
0.08987885892926925,2.217217298414532
0.09026963657678781,2.2130726924733306
0.09066041422430637,2.2124768302623736
0.09105119187182494,2.208830258428406
0.0914419695193435,2.2069253019416992
0.09183274716686206,2.2040884613765406
0.09222352481438062,2.200143423960863
0.09261430246189918,2.1969387163335954
0.09300508010941774,2.191576165748191
0.0933958577569363,2.1899021106871035
0.09378663540445487,2.1882838472546746
0.09417741305197343,2.1843593176098612
0.09456819069949199,2.1811881171907244
0.09495896834701055,2.1777472781152722
0.09534974599452911,2.1752886888765235
0.09574052364204767,2.1723010287633175
0.09613130128956623,2.1701349425049035
0.0965220789370848,2.170021223510724
0.09691285658460336,2.161849096054122
0.09730363423212192,2.161067031211118
0.09769441187964048,2.158699342341669
0.09808518952715904,2.1566383351599017
0.0984759671746776,2.1496196896142754
0.09886674482219616,2.146193713153766
0.09925752246971473,2.14481392048543
0.09964830011723329,2.141753061748438
0.10003907776475186,2.14038307418751
0.10042985541227042,2.1362141434162023
0.10082063305978899,2.1337712666744584
0.10121141070730755,2.1268788727312065
0.10160218835482611,2.1249189186274764
0.10199296600234467,2.1224180018329593
0.10238374364986323,2.12158104275379
0.1027745212973818,2.118335819957012
0.10316529894490035,2.116562048991141
0.10355607659241892,2.1147039190806147
0.10394685423993748,2.1121724556546795
0.10433763188745604,2.107697694979991
0.1047284095349746,2.1059696840149624
0.10511918718249316,2.1038023138257826
0.10550996483001172,2.0991685722788915
0.10590074247753029,2.098162761884828
0.10629152012504885,2.0938569148540944
0.10668229777256741,2.0920952808250584
0.10707307542008597,2.088995855778221
0.10746385306760453,2.086281413326761
0.10785463071512309,2.0856739643873814
0.10824540836264165,2.08395372224396
0.10863618601016022,2.0830865302342905
0.10902696365767878,2.0792753056777022
0.10941774130519734,2.076992793465899
0.1098085189527159,2.0741198768511633
0.11019929660023446,2.068828197715473
0.11059007424775302,2.0661710721414357
0.11098085189527158,2.06412688675231
0.11137162954279015,2.0610845639446302
0.11176240719030871,2.059106062089962
0.11215318483782728,2.0578841997657094
0.11254396248534584,2.0551618110881837
0.1129347401328644,2.0505333002562818
0.11332551778038297,2.049054242850192
0.11371629542790153,2.046169459718489
0.11410707307542009,2.0450555704487563
0.11449785072293865,2.043167382027966
0.11488862837045721,2.042319539892531
0.11527940601797577,2.0373339020427252
0.11567018366549434,2.036796477384431
0.1160609613130129,2.034389386306298
0.11645173896053146,2.0296399083711885
0.11684251660805002,2.028857683646447
0.11723329425556858,2.0277886125223525
0.11762407190308714,2.0245465533701203
0.1180148495506057,2.0235549343649883
0.11840562719812427,2.0205854483049963
0.11879640484564283,2.017231782939872
0.11918718249316139,2.012118100002449
0.11957796014067995,2.0114512265303883
0.11996873778819851,2.0094314131992492
0.12035951543571707,2.008105855193123
0.12075029308323564,2.0069305603766434
0.1211410707307542,2.0044427400101377
0.12153184837827276,2.003353457433134
0.12192262602579132,2.000566431744805
0.12231340367330988,1.9992921522367268
0.12270418132082844,1.9977390727684683
0.123094958968347,1.9952099274580504
0.12348573661586557,1.9890258433638968
0.12387651426338414,1.9885392476016928
0.1242672919109027,1.98643994408933
0.12465806955842126,1.9847008438670264
0.1250488472059398,1.983239935549084
0.1254396248534584,1.980468185272278
0.12583040250097693,1.9775608338099826
0.1262211801484955,1.9744318769844669
0.12661195779601406,1.9721116420651306
0.12700273544353263,1.971492685674734
0.12739351309105118,1.968168574656233
0.12778429073856976,1.967375049961409
0.1281750683860883,1.9653563265181844
0.12856584603360688,1.9635634592200168
0.12895662368112543,1.9622174460785906
0.129347401328644,1.9600800358972295
0.12973817897616258,1.9581438696923612
0.13012895662368112,1.9548484406387592
0.1305197342711997,1.9538907528229656
0.13091051191871825,1.950423988258809
0.13130128956623682,1.9496477213468244
0.13169206721375537,1.9475755074569234
0.13208284486127395,1.944628598751739
0.1324736225087925,1.9424927354506072
0.13286440015631107,1.9384225850050016
0.13325517780382962,1.9363671868311003
0.1336459554513482,1.934851415455619
0.13403673309886674,1.9339267697258253
0.13442751074638531,1.9330732150701426
0.13481828839390386,1.932049063501325
0.13520906604142244,1.929487779666605
0.13559984368894099,1.9266458209146478
0.13599062133645956,1.9250433354768675
0.1363813989839781,1.921373845132796
0.13677217663149668,1.9199838706316301
0.13716295427901523,1.9172779899749264
0.1375537319265338,1.915457684466438
0.13794450957405235,1.9141597768328962
0.13833528722157093,1.9126673896764406
0.13872606486908948,1.9097796510464806
0.13911684251660805,1.908462895467176
0.1395076201641266,1.9059916836596804
0.13989839781164518,1.9055521142395033
0.14028917545916372,1.9036754761354897
0.1406799531066823,1.899785820822159
0.14107073075420085,1.899408194737497
0.14146150840171942,1.8973041083147724
0.141852286049238,1.8962175707243212
0.14224306369675654,1.8944296511955854
0.14263384134427512,1.892921399096873
0.14302461899179367,1.8893193696534936
0.14341539663931224,1.8854342789153644
0.1438061742868308,1.8839661178245297
0.14419695193434937,1.882414371609263
0.1445877295818679,1.8799099126160874
0.1449785072293865,1.8793420949186193
0.14536928487690504,1.8781853796602979
0.1457600625244236,1.8748655842667947
0.14615084017194216,1.8744137233228868
0.14654161781946073,1.8733513959363153
0.14693239546697928,1.8720631601147328
0.14732317311449786,1.8692957669012011
0.1477139507620164,1.8666406608734
0.14810472840953498,1.8661997499369358
0.14849550605705353,1.8648289928830626
0.1488862837045721,1.8635390518278347
0.14927706135209065,1.8605977039352364
0.14966783899960923,1.8599225936595118
0.15005861664712777,1.8571527804627799
0.15044939429464635,1.8552739964048413
0.1508401719421649,1.8532198746115023
0.15123094958968347,1.8517396578594103
0.15162172723720202,1.8501016231361715
0.1520125048847206,1.848048390085726
0.15240328253223914,1.8466991550580876
0.15279406017975772,1.8444824179522246
0.1531848378272763,1.8439781877425618
0.15357561547479484,1.841320772836151
0.15396639312231342,1.8387625314332143
0.15435717076983196,1.8373280311346127
0.15474794841735054,1.8366233469611508
0.1551387260648691,1.8361047291857944
0.15552950371238766,1.833501458622993
0.1559202813599062,1.8309194943405889
0.15631105900742479,1.8293147321370273
0.15670183665494333,1.828093353479602
0.1570926143024619,1.8247416114551447
0.15748339194998046,1.8240693450260834
0.15787416959749903,1.8234503925022838
0.15826494724501758,1.8223248951073445
0.15865572489253615,1.8208470663204355
0.1590465025400547,1.8170555579934113
0.15943728018757328,1.8152529121828638
0.15982805783509182,1.8133319227219518
0.1602188354826104,1.8117900217335747
0.16060961313012895,1.8100635705868424
0.16100039077764752,1.808471229223722
0.16139116842516607,1.8064132578371777
0.16178194607268465,1.8057811412510565
0.1621727237202032,1.8050655826677966
0.16256350136772177,1.8030150666390432
0.16295427901524032,1.801828200391028
0.1633450566627589,1.8013381668099837
0.16373583431027744,1.797348432505464
0.16412661195779601,1.7948395840808054
0.16451738960531456,1.7928196799793419
0.16490816725283314,1.7924354096405721
0.1652989449003517,1.7902934542859648
0.16568972254787026,1.7877983221095692
0.16608050019538884,1.7862456010962542
0.16647127784290738,1.7840727490140322
0.16686205549042596,1.7825701645675858
0.1672528331379445,1.7818123729808464
0.16764361078546308,1.7808826944939258
0.16803438843298163,1.7790914180400428
0.1684251660805002,1.7782097045215117
0.16881594372801875,1.7771877187594023
0.16920672137553733,1.7746539724440749
0.16959749902305588,1.7720642207211021
0.16998827667057445,1.771352243498897
0.170379054318093,1.7706660754249026
0.17076983196561157,1.770124162269094
0.17116060961313012,1.7690049705044038
0.1715513872606487,1.7669562769082847
0.17194216490816724,1.7655375931142319
0.17233294255568582,1.7649349741793496
0.17272372020320437,1.762770162964029
0.17311449785072294,1.761180649236399
0.1735052754982415,1.7595573028154028
0.17389605314576007,1.7579115109457701
0.1742868307932786,1.7563604303165279
0.1746776084407972,1.7545935399990855
0.17506838608831574,1.7517929081335861
0.1754591637358343,1.750254795030638
0.17584994138335286,1.750167393687809
0.17624071903087143,1.7480510628117516
0.17663149667839,1.746895508488372
0.17702227432590856,1.7451785071580217
0.17741305197342713,1.7421289915936917
0.17780382962094568,1.7415617056737944
0.17819460726846426,1.740266297285611
0.1785853849159828,1.7396872172767655
0.17897616256350138,1.7362577147581733
0.17936694021101993,1.7350530290297579
0.1797577178585385,1.7328019510720494
0.18014849550605705,1.73197739889896
0.18053927315357562,1.7311665755562529
0.18093005080109417,1.7306393358786993
0.18132082844861275,1.7290627772341798
0.1817116060961313,1.727921083311944
0.18210238374364987,1.7249899008697338
0.18249316139116842,1.7247359275439578
0.182883939038687,1.7227189676364925
0.18327471668620554,1.7223642242069674
0.18366549433372412,1.7200239469050382
0.18405627198124266,1.7183021856029768
0.18444704962876124,1.716790111802373
0.1848378272762798,1.714272751034621
0.18522860492379836,1.7128891421796828
0.1856193825713169,1.712064900939658
0.18601016021883549,1.7109179933962249
0.18640093786635403,1.7103703809630662
0.1867917155138726,1.7093094945599705
0.18718249316139116,1.707422079626995
0.18757327080890973,1.7048451131182059
0.18796404845642828,1.7037280671082455
0.18835482610394685,1.7025512435448154
0.18874560375146543,1.7010985012055073
0.18913638139898398,1.6993823546676967
0.18952715904650255,1.6987505063614703
0.1899179366940211,1.697712397456126
0.19030871434153968,1.6956622120175089
0.19069949198905822,1.694705920201372
0.1910902696365768,1.6944939158258923
0.19148104728409535,1.691492922191888
0.19187182493161392,1.6907656246307217
0.19226260257913247,1.6895320594677814
0.19265338022665104,1.687874132983874
0.1930441578741696,1.6869235588685831
0.19343493552168817,1.6846757417969176
0.19382571316920671,1.6833221375309972
0.1942164908167253,1.6822168612601647
0.19460726846424384,1.6813219174264165
0.1949980461117624,1.6809016985548748
0.19538882375928096,1.677672953782778
0.19577960140679954,1.6759186110876112
0.19617037905431808,1.6748669327956238
0.19656115670183666,1.673734155422321
0.1969519343493552,1.6729493557706558
0.19734271199687378,1.671748092713216
0.19773348964439233,1.6712613073037397
0.1981242672919109,1.6694377395817679
0.19851504493942945,1.6673636553802553
0.19890582258694803,1.6648470879137507
0.19929660023446658,1.664058570328008
0.19968737788198515,1.6630100221350055
0.20007815552950373,1.6613439405107202
0.20046893317702227,1.6603344211321047
0.20085971082454085,1.6586826777817583
0.2012504884720594,1.6585290438877902
0.20164126611957797,1.6575636129570046
0.20203204376709652,1.6558998840365615
0.2024228214146151,1.6538931579908487
0.20281359906213364,1.6522742016596932
0.20320437670965222,1.6497838183539686
0.20359515435717077,1.6490782483550557
0.20398593200468934,1.646992259437665
0.2043767096522079,1.646067700974964
0.20476748729972646,1.6459326263572864
0.205158264947245,1.6438462825825295
0.2055490425947636,1.6415750761778412
0.20593982024228213,1.6413209760534315
0.2063305978898007,1.6406192919834148
0.20672137553731926,1.6392810489281135
0.20711215318483783,1.6379565954846134
0.20750293083235638,1.6375152155899746
0.20789370847987496,1.6350647974086772
0.2082844861273935,1.634786519439299
0.20867526377491208,1.6314777284853867
0.20906604142243063,1.6303091866363117
0.2094568190699492,1.6294984129410985
0.20984759671746775,1.6289416979365345
0.21023837436498632,1.6277951363802352
0.21062915201250487,1.6250772582929502
0.21101992966002345,1.6248513006512686
0.211410707307542,1.6236075732759645
0.21180148495506057,1.6218848159151962
0.21219226260257915,1.6211266625028136
0.2125830402500977,1.620635544554254
0.21297381789761627,1.619216875101733
0.21336459554513482,1.6172747737882587
0.2137553731926534,1.6160300225762467
0.21414615084017194,1.6137476946177578
0.21453692848769051,1.6131467890829312
0.21492770613520906,1.610829094341906
0.21531848378272764,1.6099734096790141
0.21570926143024619,1.6095446656459356
0.21610003907776476,1.608730793361765
0.2164908167252833,1.6074595147854556
0.21688159437280188,1.605999964165946
0.21727237202032043,1.6037278081074986
0.217663149667839,1.6032212837632376
0.21805392731535755,1.6025279782724393
0.21844470496287613,1.6008347448212323
0.21883548261039468,1.5989936732695376
0.21922626025791325,1.5987620276997487
0.2196170379054318,1.5972885075571037
0.22000781555295038,1.596394497132861
0.22039859320046892,1.59453034318453
0.2207893708479875,1.5927873194120525
0.22118014849550605,1.5923724685960132
0.22157092614302462,1.5914473101684035
0.22196170379054317,1.5892518947982055
0.22235248143806174,1.5879287720716433
0.2227432590855803,1.5875002856440785
0.22313403673309887,1.5860388420730982
0.22352481438061741,1.584892172839969
0.223915592028136,1.5838234152347057
0.22430636967565457,1.583656516516777
0.2246971473231731,1.5815973957651892
0.2250879249706917,1.5807347573294228
0.22547870261821024,1.5795847242278342
0.2258694802657288,1.5780111606443947
0.22626025791324736,1.5766366997160117
0.22665103556076593,1.575069283222898
0.22704181320828448,1.5732793933795335
0.22743259085580306,1.5722310039049556
0.2278233685033216,1.5713059985646123
0.22821414615084018,1.5707260069181928
0.22860492379835873,1.5705723045929234
0.2289957014458773,1.5696968417273878
0.22938647909339585,1.568010272654642
0.22977725674091443,1.5661625327739566
0.23016803438843297,1.5650008653016905
0.23055881203595155,1.5649625378636078
0.2309495896834701,1.5625046137478358
0.23134036733098867,1.5618002247054932
0.23173114497850722,1.5607353843704186
0.2321219226260258,1.5587082748943313
0.23251270027354434,1.5572553345785425
0.23290347792106292,1.5563423828463088
0.23329425556858147,1.555235885544558
0.23368503321610004,1.5543508307568439
0.2340758108636186,1.5541746012182382
0.23446658851113716,1.553437216848576
0.2348573661586557,1.5518767843988521
0.2352481438061743,1.5499000739260504
0.23563892145369286,1.5475410040969646
0.2360296991012114,1.5472637979009496
0.23642047674872999,1.54639087651619
0.23681125439624853,1.5454894888187565
0.2372020320437671,1.5451940876365455
0.23759280969128566,1.542547229163186
0.23798358733880423,1.541420773889596
0.23837436498632278,1.538542595295746
0.23876514263384135,1.538362950176287
0.2391559202813599,1.5372513493317561
0.23954669792887848,1.5352478779879737
0.23993747557639702,1.5340235868065586
0.2403282532239156,1.5329945162563514
0.24071903087143415,1.5325598777084841
0.24110980851895272,1.5315454934850694
0.24150058616647127,1.531170470885982
0.24189136381398985,1.5300764033069192
0.2422821414615084,1.5289262142522733
0.24267291910902697,1.5279685445580569
0.24306369675654552,1.5277532322631562
0.2434544744040641,1.5265361108472681
0.24384525205158264,1.523582978175154
0.24423602969910121,1.522834557785359
0.24462680734661976,1.5227380572789357
0.24501758499413834,1.5201290245263168
0.24540836264165689,1.519835390648133
0.24579914028917546,1.5192832884684944
0.246189917936694,1.5181878110872473
0.24658069558421258,1.516711068417893
0.24697147323173113,1.5153271857269714
0.2473622508792497,1.5131375490399384
0.24775302852676828,1.512674067060177
0.24814380617428683,1.5122063564757533
0.2485345838218054,1.5112701218111915
0.24892536146932395,1.5097524393207082
0.24931613911684253,1.5092064825626441
0.24970691676436108,1.5068831143872479
0.2500976944118796,1.505757312417097
0.2504884720593982,1.5050266360396205
0.2508792497069168,1.5043789890034758
0.2512700273544353,1.502676832623386
0.25166080500195387,1.501985684593761
0.25205158264947247,1.5015289429133258
0.252442360296991,1.4986995630247633
0.25283313794450957,1.4983288083404263
0.2532239155920281,1.4979056711792271
0.2536146932395467,1.496305838982937
0.25400547088706527,1.4956055252874692
0.2543962485345838,1.4949150420002224
0.25478702618210236,1.4939814783847178
0.25517780382962096,1.493513050840803
0.2555685814771395,1.4917625415574767
0.25595935912465806,1.4899570672904183
0.2563501367721766,1.489036665639885
0.2567409144196952,1.487932881328613
0.25713169206721376,1.4866628668043196
0.2575224697147323,1.486046084936794
0.25791324736225085,1.4855641952340508
0.25830402500976946,1.4836624681160402
0.258694802657288,1.4829686755493714
0.25908558030480655,1.4821737693265853
0.25947635795232515,1.481255840623953
0.2598671355998437,1.4797646660938377
0.26025791324736225,1.4795294014955724
0.2606486908948808,1.4783562570753601
0.2610394685423994,1.4766685439102856
0.26143024618991795,1.4763221599154617
0.2618210238374365,1.474256995868412
0.26221180148495504,1.4730896760203864
0.26260257913247365,1.4728535563072656
0.2629933567799922,1.4709662369570793
0.26338413442751074,1.4698394577022658
0.2637749120750293,1.4688782856135365
0.2641656897225479,1.467183702602284
0.26455646737006644,1.4661470672738588
0.264947245017585,1.4656290349583272
0.26533802266510353,1.4655436156339476
0.26572880031262214,1.4652817294615212
0.2661195779601407,1.4628182881765213
0.26651035560765923,1.4625365109856836
0.2669011332551778,1.4613718973518144
0.2672919109026964,1.4603368546915656
0.26768268855021493,1.4595692114044512
0.2680734661977335,1.4576522064830078
0.268464243845252,1.4564515572084258
0.26885502149277063,1.4558798028588225
0.2692457991402892,1.4549996024796312
0.2696365767878077,1.453180915431126
0.27002735443532627,1.4528000968213115
0.2704181320828449,1.4519052995913897
0.2708089097303634,1.450500806061144
0.27119968737788197,1.44966584966324
0.2715904650254006,1.4488280643197378
0.2719812426729191,1.448268596942825
0.27237202032043767,1.446236096494765
0.2727627979679562,1.4458629530403913
0.2731535756154748,1.4452197694501185
0.27354435326299337,1.443509738829575
0.2739351309105119,1.4422289024766155
0.27432590855803046,1.441955069908383
0.27471668620554907,1.4404052054664112
0.2751074638530676,1.4402047084158975
0.27549824150058616,1.439229666902277
0.2758890191481047,1.4381393040576353
0.2762797967956233,1.43703435606225
0.27667057444314186,1.4365464730254365
0.2770613520906604,1.43578227810316
0.27745212973817895,1.4339829117503928
0.27784290738569756,1.4330146134105894
0.2782336850332161,1.4310623176720219
0.27862446268073465,1.4308078899614984
0.2790152403282532,1.4297173701043493
0.2794060179757718,1.4291216208311273
0.27979679562329035,1.4278834099816202
0.2801875732708089,1.4275368527192343
0.28057835091832745,1.4267988805921656
0.28096912856584605,1.4251428249602152
0.2813599062133646,1.424708782786434
0.28175068386088314,1.4236436169335136
0.2821414615084017,1.4225765044003416
0.2825322391559203,1.4217515974503125
0.28292301680343884,1.4204343075253376
0.2833137944509574,1.4185449255091265
0.283704572098476,1.418126850871578
0.28409534974599454,1.417209013961179
0.2844861273935131,1.4166212861028962
0.28487690504103164,1.414421699874888
0.28526768268855024,1.4141895597125034
0.2856584603360688,1.4136893349467456
0.28604923798358733,1.4122568916755722
0.2864400156311059,1.4117545601369033
0.2868307932786245,1.4109661790622043
0.28722157092614303,1.40936070284654
0.2876123485736616,1.409018936681061
0.28800312622118013,1.407972266883075
0.28839390386869873,1.4072226927197349
0.2887846815162173,1.4058540819836367
0.2891754591637358,1.404797737117202
0.2895662368112544,1.4042058457367235
0.289957014458773,1.4026270431866463
0.2903477921062915,1.4018709250712427
0.29073856975381007,1.4008069088324855
0.2911293474013286,1.4001172055040365
0.2915201250488472,1.3994956311730316
0.29191090269636577,1.3977757762945828
0.2923016803438843,1.396912607623323
0.29269245799140287,1.3955870464194509
0.29308323563892147,1.3952821386949696
0.29347401328644,1.394228325099468
0.29386479093395856,1.3929510585200677
0.29425556858147717,1.3926053223824204
0.2946463462289957,1.390772012664558
0.29503712387651426,1.3901260265867317
0.2954279015240328,1.3897778496518216
0.2958186791715514,1.3885876808061424
0.29620945681906996,1.386909193476875
0.2966002344665885,1.3860523454759275
0.29699101211410706,1.385331236353411
0.29738178976162566,1.384769023343439
0.2977725674091442,1.3834833627578518
0.29816334505666275,1.3832755813791249
0.2985541227041813,1.3813606289872702
0.2989449003516999,1.3805068933295148
0.29933567799921845,1.3799787513804542
0.299726455646737,1.378661144547578
0.30011723329425555,1.3784674644487
0.30050801094177415,1.3777202806416666
0.3008987885892927,1.3770074414436855
0.30128956623681125,1.3755513164311464
0.3016803438843298,1.374261243206203
0.3020711215318484,1.3729140880585662
0.30246189917936694,1.3723379335303365
0.3028526768268855,1.371036229339756
0.30324345447440404,1.3704441743806854
0.30363423212192264,1.3697422680113718
0.3040250097694412,1.3678027542607456
0.30441578741695974,1.3673506171948242
0.3048065650644783,1.3661925210783377
0.3051973427119969,1.3657038560554677
0.30558812035951544,1.3651789077778473
0.305978898007034,1.3643001977031024
0.3063696756545526,1.3630870286547887
0.30676045330207113,1.3617485516721017
0.3071512309495897,1.360896206775713
0.30754200859710823,1.360028346872819
0.30793278624462683,1.3593399939390811
0.3083235638921454,1.3588255662978885
0.30871434153966393,1.3571572879703222
0.3091051191871825,1.3561839680704173
0.3094958968347011,1.3560814135227925
0.3098866744822196,1.3558322154401135
0.3102774521297382,1.3541562134313758
0.3106682297772567,1.3535841941909692
0.3110590074247753,1.3531048910498555
0.31144978507229387,1.3511595375747547
0.3118405627198124,1.3510870025606658
0.31223134036733097,1.349920936147362
0.31262211801484957,1.347910612426526
0.3130128956623681,1.3469505276245095
0.31340367330988667,1.3459632407782924
0.3137944509574052,1.3447180686777673
0.3141852286049238,1.3442055606413
0.31457600625244236,1.3439017869728653
0.3149667838999609,1.3430374152950861
0.31535756154747946,1.342910819995989
0.31574833919499806,1.3405800790148288
0.3161391168425166,1.3399207010754053
0.31652989449003516,1.3390777610375173
0.3169206721375537,1.3389079572029559
0.3173114497850723,1.3378275738227252
0.31770222743259086,1.3360266882999938
0.3180930050801094,1.335764344981731
0.318483782727628,1.3354267693514374
0.31887456037514655,1.3330370752910967
0.3192653380226651,1.3327305172501105
0.31965611567018365,1.3320365680844193
0.32004689331770225,1.3314687449849216
0.3204376709652208,1.331164714573329
0.32082844861273935,1.3296330527290003
0.3212192262602579,1.3294678534757283
0.3216100039077765,1.3282324569597603
0.32200078155529505,1.3276957412353687
0.3223915592028136,1.3261830312565328
0.32278233685033214,1.3257624678228377
0.32317311449785074,1.3239084381946213
0.3235638921453693,1.322747453256345
0.32395466979288784,1.3221900990093165
0.3243454474404064,1.3211831174168707
0.324736225087925,1.3206522686500974
0.32512700273544354,1.319802705340502
0.3255177803829621,1.3194860434497202
0.32590855803048063,1.318194753553723
0.32629933567799924,1.317330865753708
0.3266901133255178,1.3170190176448802
0.32708089097303633,1.3160161899053038
0.3274716686205549,1.3151439625348693
0.3278624462680735,1.3143269591959819
0.32825322391559203,1.3136748873558057
0.3286440015631106,1.3127635709916792
0.3290347792106291,1.3117464252406081
0.32942555685814773,1.310957940010655
0.3298163345056663,1.3100397203400715
0.3302071121531848,1.3091759707291928
0.3305978898007034,1.308826222147547
0.330988667448222,1.3079725287640336
0.3313794450957405,1.3071045688269478
0.33177022274325907,1.3066350090252252
0.33216100039077767,1.3056274148475195
0.3325517780382962,1.3050729392627776
0.33294255568581477,1.303935822317278
0.3333333333333333,1.3032535564161996
0.3337241109808519,1.3029246275734194
0.33411488862837047,1.3019614569325617
0.334505666275889,1.2997051202656194
0.33489644392340756,1.2989660141842156
0.33528722157092616,1.2985623886354472
0.3356779992184447,1.297886767284601
0.33606877686596326,1.2967450396219358
0.3364595545134818,1.2960571004360062
0.3368503321610004,1.2946200236652836
0.33724110980851896,1.294001940897435
0.3376318874560375,1.2929700445660233
0.33802266510355605,1.2929435753111835
0.33841344275107466,1.2922123677768587
0.3388042203985932,1.2917275019714074
0.33919499804611175,1.2905394263644752
0.3395857756936303,1.28941981042029
0.3399765533411489,1.2876558831120584
0.34036733098866745,1.2874011575976705
0.340758108636186,1.2861407097920958
0.34114888628370454,1.2858519562256918
0.34153966393122315,1.2843629536133037
0.3419304415787417,1.2842408149988978
0.34232121922626024,1.281818963398223
0.34271199687377885,1.2817238342497148
0.3431027745212974,1.2801929079417957
0.34349355216881594,1.2797129481883953
0.3438843298163345,1.2791850417468313
0.3442751074638531,1.2778570550314239
0.34466588511137164,1.2772073233782288
0.3450566627588902,1.2764212780376298
0.34544744040640873,1.2758799645177143
0.34583821805392734,1.2747982496790884
0.3462289957014459,1.2740054735607698
0.34661977334896443,1.2735177333774519
0.347010550996483,1.2729321620124365
0.3474013286440016,1.272747095139462
0.34779210629152013,1.2720073479664262
0.3481828839390387,1.2715260514229862
0.3485736615865572,1.2700479327625729
0.34896443923407583,1.2694590981883234
0.3493552168815944,1.268299614436271
0.3497459945291129,1.2674487115545061
0.35013677217663147,1.2663262279462677
0.3505275498241501,1.2659404994959953
0.3509183274716686,1.265745474859634
0.35130910511918717,1.2647113041433657
0.3516998827667057,1.2635435467730212
0.3520906604142243,1.2630522962115172
0.35248143806174287,1.2622125788056873
0.3528722157092614,1.2612105692428375
0.35326299335678,1.260605894890695
0.35365377100429857,1.259774666611356
0.3540445486518171,1.259174864247295
0.35443532629933566,1.2587402446492943
0.35482610394685427,1.257141384850965
0.3552168815943728,1.2561270042269421
0.35560765924189136,1.2555056762892043
0.3559984368894099,1.2545771816983031
0.3563892145369285,1.2531960315239488
0.35677999218444706,1.2525986597150225
0.3571707698319656,1.2516964393799845
0.35756154747948415,1.2507404024459885
0.35795232512700276,1.2505200803792351
0.3583431027745213,1.2503566976565241
0.35873388042203985,1.2499544085129706
0.3591246580695584,1.2476422802953617
0.359515435717077,1.247102387701423
0.35990621336459555,1.2467407162038124
0.3602969910121141,1.2461597013660688
0.36068776865963265,1.245944732311756
0.36107854630715125,1.2450422083494352
0.3614693239546698,1.2440714016252763
0.36186010160218834,1.2434052161963223
0.3622508792497069,1.2419546164268347
0.3626416568972255,1.241083782561523
0.36303243454474404,1.2402022999634263
0.3634232121922626,1.2397563128750488
0.36381398983978114,1.2390043357586376
0.36420476748729974,1.2382414862455309
0.3645955451348183,1.2375720758418916
0.36498632278233684,1.236515999542595
0.36537710042985544,1.2359158131765646
0.365767878077374,1.2352416784332394
0.36615865572489253,1.234303176870959
0.3665494333724111,1.233242119854755
0.3669402110199297,1.232683295617792
0.36733098866744823,1.2320479702415184
0.3677217663149668,1.231270833382336
0.36811254396248533,1.2301932823219057
0.36850332161000393,1.2298643260412994
0.3688940992575225,1.2289510447965082
0.369284876905041,1.2284218123342965
0.3696756545525596,1.2271781117856044
0.3700664322000782,1.2263380847912055
0.3704572098475967,1.225507929901053
0.37084798749511527,1.2250496830380868
0.3712387651426338,1.2247272798058706
0.3716295427901524,1.2243999591465176
0.37202032043767097,1.2240494039125027
0.3724110980851895,1.2226215532530074
0.37280187573270807,1.2216798677676783
0.37319265338022667,1.2208678456752782
0.3735834310277452,1.2198483330883585
0.37397420867526376,1.2193706823695902
0.3743649863227823,1.2183458741685942
0.3747557639703009,1.217346385795618
0.37514654161781946,1.215501204773484
0.375537319265338,1.2153030212097644
0.37592809691285656,1.2149981148476023
0.37631887456037516,1.214234808131881
0.3767096522078937,1.214085199568997
0.37710042985541226,1.2132974585442462
0.37749120750293086,1.212323929635411
0.3778819851504494,1.211375871290557
0.37827276279796795,1.2109133616272243
0.3786635404454865,1.210038973066208
0.3790543180930051,1.2092958194263939
0.37944509574052365,1.208291472511397
0.3798358733880422,1.2074236202987838
0.38022665103556075,1.2060524185609205
0.38061742868307935,1.2056981856438456
0.3810082063305979,1.2051585846640542
0.38139898397811645,1.2044509349189971
0.381789761625635,1.2034109551835999
0.3821805392731536,1.2028768808656378
0.38257131692067214,1.2019694956772797
0.3829620945681907,1.20095818714438
0.38335287221570924,1.2002376983642995
0.38374364986322784,1.2000285672239743
0.3841344275107464,1.198492755932753
0.38452520515826494,1.1978174212765105
0.3849159828057835,1.196817801557947
0.3853067604533021,1.1964252027030085
0.38569753810082064,1.1957444458698514
0.3860883157483392,1.1952172995861283
0.38647909339585773,1.1938249915090768
0.38686987104337633,1.1927214568507516
0.3872606486908949,1.1919090119608182
0.38765142633841343,1.191510492325096
0.388042203985932,1.1907701569402913
0.3884329816334506,1.1905787200980968
0.38882375928096913,1.1895925412306345
0.3892145369284877,1.1891181677771794
0.3896053145760063,1.188346383438367
0.3899960922235248,1.1878061695075746
0.3903868698710434,1.186633486679929
0.3907776475185619,1.1861027196818492
0.3911684251660805,1.185538748106903
0.39155920281359907,1.1842969565708874
0.3919499804611176,1.18405715788108
0.39234075810863617,1.1832388957874438
0.39273153575615477,1.1826989045451473
0.3931223134036733,1.1818714585528391
0.39351309105119187,1.180739780500178
0.3939038686987104,1.1804390301908638
0.394294646346229,1.1789061033457322
0.39468542399374756,1.1785520242403413
0.3950762016412661,1.1777937046800653
0.39546697928878466,1.17737041256797
0.39585775693630326,1.176523461502603
0.3962485345838218,1.1761665168913782
0.39663931223134036,1.1756921752337572
0.3970300898788589,1.1750257643070836
0.3974208675263775,1.1742304147424232
0.39781164517389606,1.1733813445235408
0.3982024228214146,1.1726145174599238
0.39859320046893315,1.1713015021673154
0.39898397811645175,1.1698348234193814
0.3993747557639703,1.169625716693397
0.39976553341148885,1.1692130326869659
0.40015631105900745,1.1686759847732662
0.400547088706526,1.16718672903498
0.40093786635404455,1.1664248852790295
0.4013286440015631,1.1656640880440523
0.4017194216490817,1.1651851207611401
0.40211019929660025,1.164333445805783
0.4025009769441188,1.164074871709207
0.40289175459163734,1.1631884674605948
0.40328253223915594,1.1622587482188924
0.4036733098866745,1.1618944647440075
0.40406408753419304,1.1609332018163399
0.4044548651817116,1.1605178770370517
0.4048456428292302,1.1592764267544047
0.40523642047674874,1.1591588485861304
0.4056271981242673,1.1581205592807835
0.40601797577178583,1.1578697992625986
0.40640875341930444,1.1572356704894258
0.406799531066823,1.1570305341034677
0.40719030871434153,1.156179413110158
0.4075810863618601,1.1559032128385638
0.4079718640093787,1.1545892785947451
0.40836264165689723,1.1540966761960298
0.4087534193044158,1.1531319648698246
0.4091441969519343,1.1523440280079014
0.40953497459945293,1.1520097747567986
0.4099257522469715,1.1506965655789991
0.41031652989449,1.150344505997313
0.41070730754200857,1.150081950751651
0.4110980851895272,1.1493483783532235
0.4114888628370457,1.1487739231020297
0.41187964048456427,1.1482329942403824
0.41227041813208287,1.1464900541133838
0.4126611957796014,1.1456850058025991
0.41305197342711997,1.14483449646199
0.4134427510746385,1.144657471192448
0.4138335287221571,1.144236644993589
0.41422430636967567,1.1431743971901842
0.4146150840171942,1.1425940825307273
0.41500586166471276,1.1420519042972155
0.41539663931223136,1.140465806040731
0.4157874169597499,1.1398248063453633
0.41617819460726846,1.1386409085620715
0.416568972254787,1.1384343672956523
0.4169597499023056,1.137741162616958
0.41735052754982416,1.1371511400122614
0.4177413051973427,1.136568539639846
0.41813208284486125,1.1362164584905434
0.41852286049237986,1.1354834408921077
0.4189136381398984,1.1352926035798274
0.41930441578741695,1.1348117393197674
0.4196951934349355,1.1336601461459632
0.4200859710824541,1.1331578602271015
0.42047674872997265,1.1324129369657234
0.4208675263774912,1.1316701655811516
0.42125830402500974,1.1302774443980972
0.42164908167252835,1.1293101983564586
0.4220398593200469,1.1286439917549458
0.42243063696756544,1.1285228482981224
0.422821414615084,1.1275943888800626
0.4232121922626026,1.1273679415063338
0.42360296991012114,1.1265358009768396
0.4239937475576397,1.1262336018495491
0.4243845252051583,1.1249945145136278
0.42477530285267684,1.1246730175177773
0.4251660805001954,1.1244705883214636
0.42555685814771393,1.1231864951037813
0.42594763579523254,1.1222012750754975
0.4263384134427511,1.1210173206263223
0.42672919109026963,1.120718961051886
0.4271199687377882,1.1201562157921992
0.4275107463853068,1.119670025766296
0.42790152403282533,1.1193258655884668
0.4282923016803439,1.1186091424252769
0.4286830793278624,1.1174845161941545
0.42907385697538103,1.1172931703282654
0.4294646346228996,1.1168225491153818
0.4298554122704181,1.115963034089223
0.43024618991793667,1.1149590050545173
0.4306369675654553,1.1146279354850126
0.4310277452129738,1.1140865558496527
0.43141852286049237,1.1135538300216943
0.4318093005080109,1.1124288891444025
0.4322000781555295,1.1115355034239407
0.43259085580304807,1.1107676258414816
0.4329816334505666,1.1101555110302168
0.43337241109808516,1.1097749359706712
0.43376318874560377,1.109450226252074
0.4341539663931223,1.1083797565554985
0.43454474404064086,1.1079522272217424
0.4349355216881594,1.107023314484193
0.435326299335678,1.1063688579731938
0.43571707698319656,1.105984011457971
0.4361078546307151,1.105337244482158
0.4364986322782337,1.1045851972190766
0.43688940992575226,1.1033797025690277
0.4372801875732708,1.103041923540478
0.43767096522078935,1.1023182565229361
0.43806174286830796,1.100677119053604
0.4384525205158265,1.1003104529309589
0.43884329816334505,1.1001868285258158
0.4392340758108636,1.0988914859006904
0.4396248534583822,1.098484283145343
0.44001563110590075,1.0981074292885558
0.4404064087534193,1.0968807935228064
0.44079718640093785,1.0963188720523145
0.44118796404845645,1.0950144100905967
0.441578741695975,1.0945471160975704
0.44196951934349354,1.0944566875769912
0.4423602969910121,1.0935259529261587
0.4427510746385307,1.0929475304268592
0.44314185228604924,1.0924877715736925
0.4435326299335678,1.0914236000957922
0.44392340758108634,1.090406115066238
0.44431418522860494,1.089466778074903
0.4447049628761235,1.0892755024906402
0.44509574052364204,1.08817071305933
0.4454865181711606,1.0878465285357874
0.4458772958186792,1.0876441268920405
0.44626807346619773,1.086592071616159
0.4466588511137163,1.0863322019380857
0.44704962876123483,1.0855533725048832
0.44744040640875343,1.084261557105516
0.447831184056272,1.0840909878887475
0.44822196170379053,1.0833320452056006
0.44861273935130913,1.082892599132594
0.4490035169988277,1.0825748080267772
0.4493942946463462,1.0812709027628178
0.4497850722938648,1.0811915154678267
0.4501758499413834,1.0799975411829617
0.4505666275889019,1.0793607019262201
0.45095740523642047,1.0787402157817032
0.451348182883939,1.078647042644147
0.4517389605314576,1.0774525012985108
0.45212973817897617,1.0771187847756079
0.4525205158264947,1.0764967575515991
0.45291129347401327,1.0756098832842584
0.45330207112153187,1.0750550196504478
0.4536928487690504,1.0746110082948948
0.45408362641656896,1.0735082511614165
0.4544744040640875,1.0730111312097492
0.4548651817116061,1.0725541336666362
0.45525595935912466,1.0718135251074454
0.4556467370066432,1.071321291921241
0.45603751465416176,1.0706491438615344
0.45642829230168036,1.070241958224826
0.4568190699491989,1.069655414604694
0.45720984759671746,1.069279335894372
0.457600625244236,1.0684024148451106
0.4579914028917546,1.0670679163341326
0.45838218053927315,1.0663984625606484
0.4587729581867917,1.0658500946542218
0.4591637358343103,1.0655816735960557
0.45955451348182885,1.0649233045030948
0.4599452911293474,1.0639715109153307
0.46033606877686595,1.0634963185483568
0.46072684642438455,1.0625265508524646
0.4611176240719031,1.062261429200066
0.46150840171942165,1.0614162614470077
0.4618991793669402,1.0610964687324789
0.4622899570144588,1.059737923773865
0.46268073466197734,1.0596493260961042
0.4630715123094959,1.05874966172794
0.46346228995701444,1.0582704353562369
0.46385306760453304,1.057995717000461
0.4642438452520516,1.0576520331801254
0.46463462289957014,1.0572780561395334
0.4650254005470887,1.0562108154283076
0.4654161781946073,1.0554165382950393
0.46580695584212584,1.0550476011403565
0.4661977334896444,1.0545152303146412
0.46658851113716293,1.0531000998464306
0.46697928878468153,1.0527382482471317
0.4673700664322001,1.0519582164373031
0.46776084407971863,1.0512210655488918
0.4681516217272372,1.050956132894707
0.4685423993747558,1.0503618853911663
0.46893317702227433,1.0497986959633834
0.4693239546697929,1.0491224857284323
0.4697147323173114,1.048629939310385
0.47010550996483,1.0481539026507356
0.4704962876123486,1.047711444155161
0.4708870652598671,1.0463904487536952
0.4712778429073857,1.0454348582973263
0.47166862055490427,1.0453112862472516
0.4720593982024228,1.045019200091321
0.47245017584994137,1.0446890438145875
0.47284095349745997,1.0441127918642388
0.4732317311449785,1.043570119151639
0.47362250879249707,1.042609873705083
0.4740132864400156,1.0413026825435756
0.4744040640875342,1.041079949216605
0.47479484173505276,1.0400246813731797
0.4751856193825713,1.0390801766810451
0.47557639703008986,1.0380533321034793
0.47596717467760846,1.037744260364803
0.476357952325127,1.0371374063019552
0.47674872997264556,1.0361244316015206
0.4771395076201641,1.0360188939711714
0.4775302852676827,1.0355458207661463
0.47792106291520126,1.0348139586131173
0.4783118405627198,1.034169597564755
0.47870261821023835,1.0337920667681815
0.47909339585775695,1.0332738653810352
0.4794841735052755,1.032106556882492
0.47987495115279405,1.0316576522895013
0.4802657288003126,1.0309818752624214
0.4806565064478312,1.0306542286393081
0.48104728409534975,1.0296394996174494
0.4814380617428683,1.0291158151936166
0.48182883939038684,1.0289467634641223
0.48221961703790545,1.0283814689764932
0.482610394685424,1.0275318482783335
0.48300117233294254,1.027428069945533
0.48339194998046114,1.026676782797264
0.4837827276279797,1.0261197285379209
0.48417350527549824,1.0259050124853089
0.4845642829230168,1.025361788023908
0.4849550605705354,1.025005166494476
0.48534583821805394,1.0238017266439399
0.4857366158655725,1.0227239367159648
0.48612739351309103,1.0220813263937534
0.48651817116060964,1.0212219715018336
0.4869089488081282,1.0206169667394787
0.48729972645564673,1.0199559875771405
0.4876905041031653,1.0196960656967193
0.4880812817506839,1.0188535875385396
0.48847205939820243,1.0181850346540118
0.488862837045721,1.0178138784980548
0.4892536146932395,1.0174824016235835
0.48964439234075813,1.0171689453301338
0.4900351699882767,1.0166915429973042
0.4904259476357952,1.015631669804751
0.49081672528331377,1.0149293502246666
0.4912075029308324,1.0143550063375615
0.4915982805783509,1.0135834443892857
0.49198905822586947,1.0131647453838324
0.492379835873388,1.01192089264549
0.4927706135209066,1.0111847438398638
0.49316139116842517,1.0107981140755669
0.4935521688159437,1.0106810322756326
0.49394294646346226,1.0100222050655732
0.49433372411098087,1.0098695943737788
0.4947245017584994,1.0092897460963766
0.49511527940601796,1.0089877308266726
0.49550605705353656,1.0074433245955718
0.4958968347010551,1.006859978199401
0.49628761234857366,1.006512025739338
0.4966783899960922,1.005988843201362
0.4970691676436108,1.005220908003581
0.49745994529112936,1.0045211804440979
0.4978507229386479,1.0031888976276397
0.49824150058616645,1.0027060264119088
0.49863227823368506,1.002362308694107
0.4990230558812036,1.0016343791606896
0.49941383352872215,1.0010018901695152
0.4998046111762407,1.0004275128071083
0.5001953888237592,0.9995724871928916
0.5005861664712778,0.9992097199511792
0.5009769441187965,0.9988418919189849
0.5013677217663149,0.998297678427577
0.5017584994138335,0.9980724486186455
0.502149277061352,0.9973536910874677
0.5025400547088706,0.9969004851904122
0.5029308323563892,0.9965131817088245
0.5033216100039077,0.9959814047587258
0.5037123876514263,0.994645873340823
0.5041031652989449,0.9944462741682141
0.5044939429464634,0.993709463711352
0.504884720593982,0.9930563853375151
0.5052754982415005,0.992149024416544
0.5056662758890191,0.9917509787205726
0.5060570535365377,0.9906843431065738
0.5064478311840562,0.9900106544662841
0.5068386088315748,0.9895522372602409
0.5072293864790934,0.9888959342415395
0.5076201641266119,0.9882182322183801
0.5080109417741305,0.9873685507748405
0.5084017194216491,0.9868299127579158
0.5087924970691676,0.986457997619691
0.5091832747166862,0.9858533346396913
0.5095740523642047,0.9852148070871828
0.5099648300117233,0.9845602679483488
0.5103556076592419,0.9840303913488185
0.5107463853067604,0.9836121503345667
0.511137162954279,0.9827938875704103
0.5115279406017976,0.9827275481364592
0.5119187182493161,0.9824041882768354
0.5123094958968347,0.9816025904953652
0.5127002735443532,0.9808096501159307
0.5130910511918718,0.9804984016927272
0.5134818288393904,0.979882594197115
0.5138726064869089,0.9786307777258269
0.5142633841344275,0.9777086484420553
0.5146541617819461,0.976765154652917
0.5150449394294646,0.9763677436453229
0.5154357170769832,0.9759996321035559
0.5158264947245017,0.9754616204379817
0.5162172723720203,0.9752305805210677
0.5166080500195389,0.9744024824038761
0.5169988276670574,0.9737075968654793
0.517389605314576,0.973241118951329
0.5177803829620946,0.972888797361715
0.5181711606096131,0.9720802697898385
0.5185619382571317,0.970944858836449
0.5189527159046503,0.9708216560051273
0.5193434935521688,0.9702480269180954
0.5197342711996874,0.9701576848544022
0.5201250488472059,0.9691320796470064
0.5205158264947245,0.968864020203085
0.5209066041422431,0.9685729402403946
0.5212973817897616,0.9672832551584487
0.5216881594372802,0.966952765448473
0.5220789370847988,0.9662832247591151
0.5224697147323173,0.9654630523001864
0.5228604923798359,0.964990572849201
0.5232512700273544,0.9647241024693152
0.523642047674873,0.96402456647924
0.5240328253223916,0.9620116334307915
0.5244236029699101,0.9616461308598993
0.5248143806174287,0.961543338435998
0.5252051582649473,0.9614164528068558
0.5255959359124658,0.9607315787735528
0.5259867135599844,0.9603451442349418
0.5263774912075029,0.9593577649802004
0.5267682688550215,0.9589633408412058
0.5271590465025401,0.9586111134368093
0.5275498241500586,0.9582885916348263
0.5279406017975772,0.957536147114225
0.5283313794450958,0.9571641066970986
0.5287221570926143,0.956776653415922
0.5291129347401329,0.9558058122207695
0.5295037123876515,0.9552995944297356
0.52989449003517,0.9544153846526019
0.5302852676826886,0.9537634969809281
0.5306760453302071,0.9533980513280547
0.5310668229777257,0.9526523406072677
0.5314576006252443,0.9524010637256792
0.5318483782727628,0.9517016441150284
0.5322391559202814,0.9513365998424494
0.5326299335678,0.951295293160357
0.5330207112153185,0.9506599880771252
0.5334114888628371,0.949302763327314
0.5338022665103556,0.9487227136937516
0.5341930441578742,0.9480713868712186
0.5345838218053928,0.9472817296243389
0.5349745994529113,0.946814997627229
0.5353653771004299,0.9463607898950273
0.5357561547479485,0.9457669164095399
0.536146932395467,0.9454679944556142
0.5365377100429856,0.9446136355759597
0.536928487690504,0.9441601057919142
0.5373192653380227,0.9435575045259204
0.5377100429855413,0.9431993884897987
0.5381008206330598,0.9425884387437468
0.5384915982805784,0.9419564797398854
0.538882375928097,0.9415487507337427
0.5392731535756154,0.9411745420590115
0.539663931223134,0.940437264961355
0.5400547088706525,0.9399692804221651
0.5404454865181711,0.9393236847027366
0.5408362641656898,0.9384749490895142
0.5412270418132082,0.9376772585488142
0.5416178194607268,0.9372948441697588
0.5420085971082454,0.9371678101371876
0.5423993747557639,0.9358812257520991
0.5427901524032825,0.9354378057450723
0.5431809300508011,0.9349461822833628
0.5435717076983196,0.9341938741542848
0.5439624853458382,0.9336225125154598
0.5443532629933567,0.9333072540347124
0.5447440406408753,0.9327405943391243
0.5451348182883939,0.9321020794188589
0.5455255959359124,0.9317067675768455
0.545916373583431,0.9312007565918755
0.5463071512309496,0.9304708255153499
0.5466979288784681,0.9298184608295229
0.5470887065259867,0.9290610259276028
0.5474794841735052,0.92868004703776
0.5478702618210238,0.928130309364845
0.5482610394685424,0.927746084615138
0.5486518171160609,0.9277126375248308
0.5490425947635795,0.9268509840477482
0.5494333724110981,0.9261329782253973
0.5498241500586166,0.9256160613874324
0.5502149277061352,0.9252363063775803
0.5506057053536537,0.9249526595375318
0.5509964830011723,0.924291330318862
0.5513872606486909,0.9235562779610555
0.5517780382962094,0.9223081234354025
0.552168815943728,0.921808699150271
0.5525595935912466,0.9214854223333039
0.5529503712387651,0.9214369105496237
0.5533411488862837,0.9207214673903298
0.5537319265338023,0.9201892688401586
0.5541227041813208,0.9196509380486954
0.5545134818288394,0.9189694896099904
0.5549042594763579,0.9182486403745472
0.5552950371238765,0.9177391699945767
0.5556858147713951,0.9170358242541558
0.5560765924189136,0.9163295462358615
0.5564673700664322,0.9158573496449494
0.5568581477139508,0.9152915928053318
0.5572489253614693,0.91483004754479
0.5576397030089879,0.9141376299945083
0.5580304806565064,0.9134506900630739
0.558421258304025,0.9127310306771205
0.5588120359515436,0.9122411260539991
0.5592028135990621,0.9116329720484376
0.5595935912465807,0.9107849270661745
0.5599843688940993,0.9100561339488874
0.5603751465416178,0.9098466351256591
0.5607659241891364,0.909179549452508
0.5611567018366549,0.9088646392045612
0.5615474794841735,0.9081678555495547
0.5619382571316921,0.9075072070067538
0.5623290347792106,0.9069911493090007
0.5627198124267292,0.906250151444199
0.5631105900742478,0.9059632793139352
0.5635013677217663,0.905211523060393
0.5638921453692849,0.9045468484008109
0.5642829230168034,0.9042696856551925
0.564673700664322,0.9038497750789116
0.5650644783118406,0.9033436013113145
0.5654552559593591,0.9031890711642866
0.5658460336068777,0.9027280223486138
0.5662368112543963,0.902327096325689
0.5666275889019148,0.9018234462031575
0.5670183665494334,0.9008823191413873
0.567409144196952,0.9002939886201423
0.5677999218444705,0.8999855541335571
0.5681906994919891,0.8996066901990071
0.5685814771395076,0.8985362389869613
0.5689722547870262,0.8983344993360235
0.5693630324345448,0.89739696503097
0.5697538100820633,0.8967693091981467
0.5701445877295819,0.8962398984813121
0.5705353653771005,0.8956276735174594
0.570926143024619,0.8953652718064729
0.5713169206721376,0.8947885071235494
0.5717076983196561,0.89449379512831
0.5720984759671747,0.8933032954456972
0.5724892536146933,0.8929411196772981
0.5728800312622118,0.8928982686609749
0.5732708089097304,0.8925060207344602
0.573661586557249,0.8921973599829485
0.5740523642047675,0.8915069743419795
0.5744431418522861,0.8911124199243602
0.5748339194998046,0.8906102969443467
0.5752246971473232,0.8897706080573944
0.5756154747948418,0.8895050868610695
0.5760062524423603,0.8887332484190837
0.5763970300898789,0.8883636185166912
0.5767878077373975,0.8879845663824326
0.577178585384916,0.8871325931920641
0.5775693630324346,0.886099737445764
0.5779601406799532,0.8857048265155969
0.5783509183274717,0.8851862627624933
0.5787416959749903,0.8843033264942302
0.5791324736225087,0.8839071752311333
0.5795232512700274,0.8828979737968511
0.579914028917546,0.8824759330888228
0.5803048065650644,0.8816332332836804
0.580695584212583,0.8814547922179052
0.5810863618601017,0.8810986411098632
0.5814771395076201,0.8805250205138889
0.5818679171551387,0.8796720932728318
0.5822586948026572,0.8790265585523351
0.5826494724501758,0.8789064691728183
0.5830402500976944,0.8781031561032399
0.5834310277452129,0.8779849438183528
0.5838218053927315,0.8770857092805388
0.5842125830402501,0.8769367398891127
0.5846033606877686,0.8761195650490784
0.5849941383352872,0.8756080712807773
0.5853849159828057,0.8750621904127046
0.5857756936303243,0.8744600832714992
0.5861664712778429,0.8743064170824995
0.5865572489253614,0.8739494508919116
0.58694802657288,0.8729921197464318
0.5873388042203986,0.8723505636452569
0.5877295818679171,0.8717227930138735
0.5881203595154357,0.8713187892232196
0.5885111371629543,0.8707447558379474
0.5889019148104728,0.8702144966292904
0.5892926924579914,0.8698996351241582
0.5896834701055099,0.869203455116611
0.5900742477530285,0.8682934302710142
0.5904650254005471,0.8677167184481231
0.5908558030480656,0.8670838765061373
0.5912465806955842,0.8668483007890262
0.5916373583431028,0.8658113825236541
0.5920281359906213,0.8653325557197352
0.5924189136381399,0.8651685941136562
0.5928096912856584,0.8646144545927766
0.593200468933177,0.8645295011539346
0.5935912465806956,0.8635860190789227
0.5939820242282141,0.8629725872929362
0.5943728018757327,0.86213342378992
0.5947635795232513,0.8615595457418502
0.5951543571707698,0.861168510455696
0.5955451348182884,0.8607817502218236
0.5959359124658069,0.8605632118802947
0.5963266901133255,0.8601330284027539
0.5967174677608441,0.8588299511993338
0.5971082454083626,0.8583645819230505
0.5974990230558812,0.8582447479954124
0.5978898007033998,0.8580865954701574
0.5982805783509183,0.857789791955637
0.5986713559984369,0.8566732788116104
0.5990621336459554,0.8559776816767868
0.599452911293474,0.8552507863053447
0.5998436889409926,0.855201689598323
0.6002344665885111,0.8547313335082678
0.6006252442360297,0.8534514548608226
0.6010160218835483,0.852817010929998
0.6014067995310668,0.852714667333786
0.6017975771785854,0.8521515293780165
0.602188354826104,0.8512676389545875
0.6025791324736225,0.8511932376341228
0.6029699101211411,0.8504256411113493
0.6033606877686596,0.8501228136328656
0.6037514654161782,0.8495667371802963
0.6041422430636968,0.8492488789878138
0.6045330207112153,0.8488081912118575
0.6049237983587339,0.8476299975348047
0.6053145760062525,0.8468084039457192
0.605705353653771,0.8463802364799045
0.6060961313012896,0.8461096697016713
0.6064869089488081,0.8460353872368043
0.6068776865963267,0.8454862888284429
0.6072684642438453,0.8452548015008834
0.6076592418913638,0.8446852174377149
0.6080500195388824,0.8436736317020127
0.608440797186401,0.843095355834502
0.6088315748339195,0.8425313584491932
0.6092223524814381,0.8422761116391451
0.6096131301289566,0.8415740792629088
0.6100039077764752,0.8409210493669713
0.6103946854239938,0.840741043536608
0.6107854630715123,0.8397753493944905
0.6111762407190309,0.8393943060056902
0.6115670183665495,0.8391190351020962
0.611957796014068,0.8384794000675219
0.6123485736615866,0.8381806330064582
0.6127393513091052,0.8376017232738524
0.6131301289566237,0.8375612603781557
0.6135209066041423,0.836952647078038
0.6139116842516608,0.8368542550839954
0.6143024618991794,0.8355165308949496
0.614693239546698,0.8350825103070418
0.6150840171942165,0.8347782840873462
0.6154747948417351,0.8341772665835608
0.6158655724892537,0.8330865137713427
0.6162563501367722,0.8326842340116738
0.6166471277842908,0.8319656013972353
0.6170379054318093,0.831456071435357
0.6174286830793279,0.8312472808270077
0.6178194607268465,0.8309077157908386
0.618210238374365,0.8301541184761223
0.6186010160218836,0.8294161917049488
0.6189917936694022,0.8290458444300787
0.6193825713169206,0.8287868137615981
0.6197733489644393,0.8278735682829855
0.6201641266119577,0.8274235165610834
0.6205549042594763,0.8269972339264469
0.620945681906995,0.8267257319445137
0.6213364595545134,0.8264170081927918
0.621727237202032,0.8254394930727336
0.6221180148495506,0.8247087471721836
0.6225087924970691,0.8237502789713315
0.6228995701445877,0.8235167199493446
0.6232903477921062,0.822720270723131
0.6236811254396248,0.822372444950262
0.6240719030871434,0.8219004804149226
0.6244626807346619,0.8214426775280685
0.6248534583821805,0.821136547518872
0.6252442360296991,0.8205769687751535
0.6256350136772176,0.8203562370517232
0.6260257913247362,0.8199256255838389
0.6264165689722548,0.8192248652567516
0.6268073466197733,0.8187868253135341
0.6271981242672919,0.8182270015424683
0.6275889019148104,0.8181650050133732
0.627979679562329,0.8174529580165958
0.6283704572098476,0.8167740611453522
0.6287612348573661,0.8162197501729371
0.6291520125048847,0.8160867273649314
0.6295427901524033,0.8153555677930854
0.6299335677999218,0.8152707815276861
0.6303243454474404,0.8141718702664875
0.6307151230949589,0.814081774734677
0.6311059007424775,0.813604224026221
0.6314966783899961,0.8130576800348068
0.6318874560375146,0.8124177390616643
0.6322782336850332,0.8115476355467246
0.6326690113325518,0.811244775207483
0.6330597889800703,0.810585302179407
0.6334505666275889,0.8098251248424663
0.6338413442751074,0.8089229796048181
0.634232121922626,0.8084567058557379
0.6346228995701446,0.8082575997837597
0.6350136772176631,0.807733895326251
0.6354044548651817,0.8075221028177293
0.6357952325127003,0.8067569485087199
0.6361860101602188,0.80611790324595
0.6365767878077374,0.8053124129265256
0.636967565455256,0.805074079319698
0.6373583431027745,0.8045891694093859
0.6377491207502931,0.8040859964234194
0.6381398983978116,0.8037817183118393
0.6385306760453302,0.8031084477057394
0.6389214536928488,0.8028591810453147
0.6393122313403673,0.8026004686743562
0.6397030089878859,0.8019248876225563
0.6400937866354045,0.8012032696236133
0.640484564282923,0.8005751641385331
0.6408753419304416,0.7999921379511251
0.6412661195779601,0.7996421735762851
0.6416568972254787,0.7992342366313034
0.6420476748729973,0.7989469669605241
0.6424384525205158,0.798518764088124
0.6428292301680344,0.7981156676041562
0.643220007815553,0.7972925664289494
0.6436107854630715,0.7966000421522409
0.6440015631105901,0.7963309908909315
0.6443923407581086,0.7960867182462978
0.6447831184056272,0.7957703885417231
0.6451738960531458,0.7941376925270475
0.6455646737006643,0.7938352254001764
0.6459554513481829,0.7936764822991
0.6463462289957015,0.7935133344685225
0.64673700664322,0.7932587204412349
0.6471277842907386,0.7922288342514575
0.6475185619382572,0.7920415363714947
0.6479093395857757,0.7914931632919309
0.6483001172332943,0.7911408509477863
0.6486908948808128,0.7899690801586535
0.6490816725283314,0.7897031513292262
0.64947245017585,0.7893616313671712
0.6498632278233685,0.789294880943247
0.6502540054708871,0.788623144462684
0.6506447831184057,0.7877079446758167
0.6510355607659242,0.7873080944724378
0.6514263384134428,0.7869295540230189
0.6518171160609613,0.786494383125442
0.6522078937084799,0.7862762182220258
0.6525986713559985,0.7860753723192893
0.652989449003517,0.7851417144137575
0.6533802266510356,0.7849111520300788
0.6537710042985542,0.7838950581359464
0.6541617819460727,0.7835089609784461
0.6545525595935913,0.7828399221441115
0.6549433372411098,0.7816187442184974
0.6553341148886284,0.7814254688380875
0.655724892536147,0.7807601591923625
0.6561156701836655,0.7805434347430839
0.6565064478311841,0.7798278428613555
0.6568972254787027,0.7797248057799635
0.6572880031262212,0.7792219148264073
0.6576787807737398,0.778979827323684
0.6580695584212582,0.7783098816100924
0.6584603360687769,0.7778177182090533
0.6588511137162955,0.7771579556458299
0.659241891363814,0.7769614150455049
0.6596326690113326,0.776339496403395
0.6600234466588512,0.77567460670442
0.6604142243063696,0.7754630922318252
0.6608050019538882,0.7750841046686762
0.6611957796014069,0.7748584052519132
0.6615865572489253,0.7741156457602283
0.661977334896444,0.7738336251681934
0.6623681125439624,0.7727914181220471
0.662758890191481,0.772051913642193
0.6631496678389996,0.7714933709119746
0.6635404454865181,0.7711720148494271
0.6639312231340367,0.7708780210377738
0.6643220007815553,0.7700598872447495
0.6647127784290738,0.7694847654341497
0.6651035560765924,0.7689379957272436
0.6654943337241109,0.7687788208117092
0.6658851113716295,0.7678133898574562
0.6662758890191481,0.7675171304166766
0.6666666666666666,0.7672013808069623
0.6670574443141852,0.7667774698727509
0.6674482219617038,0.7661153397200762
0.6678389996092223,0.7659253110328043
0.6682297772567409,0.7652335104076613
0.6686205549042594,0.7649582221648255
0.669011332551778,0.7640675562005174
0.6694021101992966,0.7637963537026011
0.6697928878468151,0.763109971369333
0.6701836654943337,0.762989455452671
0.6705744431418523,0.7618879430320826
0.6709652207893708,0.7612664809777807
0.6713559984368894,0.7608477912628792
0.671746776084408,0.7600323781721646
0.6721375537319265,0.7598378146164909
0.6725283313794451,0.759783800777521
0.6729191090269636,0.758937814620644
0.6733098866744822,0.7585862618816251
0.6737006643220008,0.7584562155292526
0.6740914419695193,0.7577748975400322
0.6744822196170379,0.7572838099695628
0.6748729972645565,0.7568466357858534
0.675263774912075,0.756302941269862
0.6756545525595936,0.7554462677620345
0.6760453302071121,0.7551134041416279
0.6764361078546307,0.7549411821838686
0.6768268855021493,0.7543877253984257
0.6772176631496678,0.7542475949274685
0.6776084407971864,0.7539711320312565
0.677999218444705,0.7530157372570879
0.6783899960922235,0.7527153173688889
0.6787807737397421,0.7520741959945617
0.6791715513872606,0.751521845399106
0.6795623290347792,0.7506702955795813
0.6799531066822978,0.7501192310091773
0.6803438843298163,0.7497864690409315
0.6807346619773349,0.7493150135647486
0.6811254396248535,0.7489467301267951
0.681516217272372,0.7484383048050854
0.6819069949198906,0.7482710138690021
0.6822977725674091,0.7471136320841456
0.6826885502149277,0.7464794842354883
0.6830793278624463,0.7463354735185125
0.6834701055099648,0.746065101116138
0.6838608831574834,0.7457849546084194
0.684251660805002,0.7448749983548488
0.6846424384525205,0.7445517983156575
0.6850332161000391,0.7439828193905583
0.6854239937475577,0.7437414746367246
0.6858147713950762,0.7429580136809183
0.6862055490425948,0.7422122539694195
0.6865963266901133,0.7419218476322907
0.6869871043376319,0.7417456075182232
0.6873778819851505,0.740786100961628
0.687768659632669,0.7406274631215306
0.6881594372801876,0.7395083349763995
0.6885502149277062,0.7394164607052239
0.6889409925752247,0.7386761063190114
0.6893317702227433,0.738261793609995
0.6897225478702618,0.7379649658282307
0.6901133255177804,0.7376005883552988
0.690504103165299,0.7369748827734368
0.6908948808128175,0.7366536390885724
0.6912856584603361,0.7359408275484972
0.6916764361078547,0.7355759795664691
0.6920672137553732,0.7353541876672516
0.6924579914028918,0.7344827873264793
0.6928487690504103,0.734140812984305
0.6932395466979289,0.7337283116426518
0.6936303243454475,0.7335304332900365
0.694021101992966,0.7325397099831209
0.6944118796404846,0.732216452000069
0.6948026572880032,0.7319235315398536
0.6951934349355217,0.7308511593646232
0.6955842125830403,0.7304158968841062
0.6959749902305589,0.7303038226414763
0.6963657678780774,0.7297984333672868
0.696756545525596,0.7293520061729151
0.6971473231731145,0.7289167666534111
0.6975381008206331,0.7284391602438525
0.6979288784681517,0.7281851187339431
0.6983196561156702,0.727483293234383
0.6987104337631888,0.7264244927633223
0.6991012114107074,0.7263098354876079
0.6994919890582258,0.7257590017884994
0.6998827667057445,0.725291353312425
0.7002735443532629,0.7245361070365391
0.7006643220007815,0.7242677929991429
0.7010550996483002,0.7237119356007904
0.7014458772958186,0.7232810403249923
0.7018366549433372,0.7227325880582438
0.7022274325908558,0.7224047254285879
0.7026182102383743,0.7214817742846205
0.7030089878858929,0.7213601998306883
0.7033997655334114,0.7208975133918792
0.70379054318093,0.7206395375706195
0.7041813208284486,0.7197893617526385
0.7045720984759671,0.7194745372207014
0.7049628761234857,0.7191237927260372
0.7053536537710043,0.7187370872253467
0.7057444314185228,0.7178641609329909
0.7061352090660414,0.7174064695421724
0.70652598671356,0.7168423588568956
0.7069167643610785,0.7165015777471807
0.7073075420085971,0.7159744699507975
0.7076983196561156,0.7159261983955817
0.7080890973036342,0.7151537430598851
0.7084798749511528,0.7149521878556949
0.7088706525986713,0.7144749809196328
0.7092614302461899,0.7135533194520696
0.7096522078937085,0.7133119890814873
0.710042985541227,0.7125325794489169
0.7104337631887456,0.7120405579401234
0.7108245408362641,0.7118789079953571
0.7112153184837827,0.7112339851706596
0.7116060961313013,0.7105052683939016
0.7119968737788198,0.7104288545799813
0.7123876514263384,0.7102439681817472
0.712778429073857,0.7095890962345157
0.7131692067213755,0.7089655020440209
0.7135599843688941,0.7084099932726454
0.7139507620164126,0.7079503780746866
0.7143415396639312,0.7074631340398917
0.7147323173114498,0.707146811702002
0.7151230949589683,0.7067640088611852
0.7155138726064869,0.7060610267172698
0.7159046502540055,0.7058110335278278
0.716295427901524,0.7050299539539577
0.7166862055490426,0.7047212643466956
0.7170769831965611,0.7043276833638714
0.7174677608440797,0.7041586376215793
0.7178585384915983,0.7031592562349458
0.7182493161391168,0.7030284389859982
0.7186400937866354,0.7026086741365727
0.719030871434154,0.7021358413098936
0.7194216490816725,0.7011791085888582
0.7198124267291911,0.7008722056597856
0.7202032043767097,0.7005043484127763
0.7205939820242282,0.7003516082963396
0.7209847596717468,0.6998863757495593
0.7213755373192653,0.6995794909600427
0.7217663149667839,0.6991928335897056
0.7221570926143025,0.6985750348231673
0.722547870261821,0.6981052280733925
0.7229386479093396,0.6972236299756729
0.7233294255568582,0.6969759453397539
0.7237202032043767,0.6965216826010996
0.7241109808518953,0.6964364803517951
0.7245017584994138,0.6956956711749336
0.7248925361469324,0.69550915673619
0.725283313794451,0.6953155177269266
0.7256740914419695,0.6945944190003077
0.7260648690894881,0.6941576461893815
0.7264556467370067,0.6932412688635405
0.7268464243845252,0.6931271336403451
0.7272372020320438,0.6926310412116211
0.7276279796795623,0.6923974712751021
0.7280187573270809,0.6917784255584865
0.7284095349745995,0.6913418374422353
0.728800312622118,0.6901616346756285
0.7291910902696366,0.6898635008044076
0.7295818679171552,0.6894665586227653
0.7299726455646737,0.6889744306628052
0.7303634232121923,0.6881912679710237
0.7307542008597109,0.6875348689776056
0.7311449785072294,0.6873787892557095
0.731535756154748,0.6867574362170624
0.7319265338022665,0.6860427102212908
0.7323173114497851,0.6855575794459934
0.7327080890973037,0.6853697113478339
0.7330988667448222,0.6839136503866635
0.7334896443923408,0.683406380346458
0.7338804220398594,0.6832496719253072
0.7342711996873779,0.682690494946351
0.7346619773348965,0.6821493117614762
0.735052754982415,0.6818186102836304
0.7354435326299336,0.6813311268510153
0.7358343102774522,0.6808635063951708
0.7362250879249707,0.6806258180924186
0.7366158655724893,0.6801262174924724
0.7370066432200079,0.6797719225739348
0.7373974208675264,0.679202194558587
0.737788198515045,0.6790436117137849
0.7381789761625634,0.6783702472406948
0.738569753810082,0.6782229149268167
0.7389605314576007,0.6779362733134939
0.7393513091051191,0.6775161751594694
0.7397420867526378,0.6769583091247319
0.7401328644001564,0.6766934753084279
0.7405236420476748,0.6760848812458823
0.7409144196951934,0.6759031850493643
0.741305197342712,0.6752212178472359
0.7416959749902305,0.6748190760863486
0.7420867526377491,0.6742265370521215
0.7424775302852676,0.6734143475146378
0.7428683079327862,0.6728345963583894
0.7432590855803048,0.67249688971428
0.7436498632278233,0.6719863002397051
0.7440406408753419,0.6717179102844256
0.7444314185228605,0.6710103871482316
0.744822196170379,0.6703248815548709
0.7452129738178976,0.6699380086754183
0.7456037514654161,0.6695027374106385
0.7459945291129347,0.6691668526030654
0.7463853067604533,0.6689005134160136
0.7467760844079718,0.6686032565996342
0.7471668620554904,0.6678393457271244
0.747557639703009,0.6671392911521052
0.7479484173505275,0.6663987482636121
0.7483391949980461,0.6660073889337657
0.7487299726455646,0.6654790137820663
0.7491207502930832,0.6648500378789121
0.7495115279406018,0.6642269474943097
0.7499023055881203,0.6638421508825382
0.7502930832356389,0.6638374274725702
0.7506838608831575,0.6629913638188745
0.751074638530676,0.6625788808500862
0.7514654161781946,0.6622668181820142
0.7518561938257131,0.6618528841746191
0.7522469714732317,0.6613905235657919
0.7526377491207503,0.6608768433569199
0.7530285267682688,0.6606865815380144
0.7534193044157874,0.659944523581379
0.753810082063306,0.6597142874170241
0.7542008597108245,0.6593055156877834
0.7545916373583431,0.6586938586094767
0.7549824150058617,0.6582468448783168
0.7553731926533802,0.6576171195376846
0.7557639703008988,0.6573149834895341
0.7561547479484173,0.6567452786788083
0.7565455255959359,0.6562511949614401
0.7569363032434545,0.6559158487892451
0.757327080890973,0.6552737919165736
0.7577178585384916,0.6546943472629555
0.7581086361860102,0.6543895566480649
0.7584994138335287,0.6540256443371745
0.7588901914810473,0.6534127210061892
0.7592809691285658,0.6525763382910484
0.7596717467760844,0.6514981751925503
0.760062524423603,0.6512533503151158
0.7604533020711215,0.6507773865330996
0.7608440797186401,0.650404469927563
0.7612348573661587,0.6501580181453334
0.7616256350136772,0.6496202527812317
0.7620164126611958,0.6491778731977859
0.7624071903087143,0.6487317472222868
0.7627979679562329,0.6485250731891903
0.7631887456037515,0.6484149683868273
0.76357952325127,0.6480213352894506
0.7639703008987886,0.6471986361702717
0.7643610785463072,0.6466065041154608
0.7647518561938257,0.6461804950421852
0.7651426338413443,0.6454487586968962
0.7655334114888629,0.6448894352271007
0.7659241891363814,0.644573629731707
0.7663149667839,0.6443951557682885
0.7667057444314185,0.6439119094637449
0.7670965220789371,0.6432373793149571
0.7674872997264557,0.6430503692809575
0.7678780773739742,0.6425964974850019
0.7682688550214928,0.6423709286472831
0.7686596326690114,0.6422593712414607
0.7690504103165299,0.641278511241918
0.7694411879640485,0.6409992013739761
0.769831965611567,0.6401038505248527
0.7702227432590856,0.639736905584481
0.7706135209066042,0.6394380488996743
0.7710042985541227,0.6386882339301104
0.7713950762016413,0.638422239392081
0.7717858538491599,0.6379609712612647
0.7721766314966784,0.6378316896451638
0.772567409144197,0.6374976530545504
0.7729581867917155,0.6371730979706709
0.7733489644392341,0.6364279268392561
0.7737397420867527,0.6358778112201704
0.7741305197342712,0.6356127653072701
0.7745212973817898,0.6351677174686055
0.7749120750293084,0.6345908431779639
0.7753028526768269,0.6344289350423076
0.7756936303243455,0.6340041796662514
0.776084407971864,0.6337556976945548
0.7764751856193826,0.6332678754362043
0.7768659632669012,0.6324969999224186
0.7772567409144197,0.6318837063964988
0.7776475185619383,0.6316545438065775
0.7780382962094569,0.6305878482554287
0.7784290738569754,0.6301248127354399
0.778819851504494,0.6294906474640304
0.7792106291520126,0.6287682567438574
0.779601406799531,0.6286824524802862
0.7799921844470497,0.628273025557349
0.7803829620945681,0.6272940823027007
0.7807737397420867,0.6270835080317293
0.7811645173896054,0.626301609921472
0.7815552950371238,0.625778194415055
0.7819460726846424,0.6253854658238895
0.782336850332161,0.625131622940772
0.7827276279796795,0.6245849676643468
0.7831184056271981,0.6243831057387901
0.7835091832747166,0.6241958401355863
0.7838999609222352,0.6233683652798802
0.7842907385697538,0.6226283443607317
0.7846815162172723,0.621946666223657
0.7850722938647909,0.6218511484655732
0.7854630715123095,0.621468640410997
0.785853849159828,0.6210403172453898
0.7862446268073466,0.6208357596282261
0.7866354044548651,0.6205532365668712
0.7870261821023837,0.6197416522567205
0.7874169597499023,0.6196260124196857
0.7878077373974208,0.6189832093968859
0.7881985150449394,0.6180255713880649
0.788589292692458,0.6169575617937645
0.7889800703399765,0.6168927640905743
0.7893708479874951,0.6157376494529698
0.7897616256350137,0.6151594196081213
0.7901524032825322,0.6150083741006966
0.7905431809300508,0.614754896769946
0.7909339585775693,0.6144025679531276
0.7913247362250879,0.6139258385539843
0.7917155138726065,0.6131998535484147
0.792106291520125,0.6128589290149187
0.7924970691676436,0.6126721504550877
0.7928878468151622,0.6123557993341988
0.7932786244626807,0.6116363750924378
0.7936694021101993,0.6109836115390309
0.7940601797577178,0.6107249220683194
0.7944509574052364,0.6101431282356028
0.794841735052755,0.6093781710456262
0.7952325127002735,0.6092883005318783
0.7956232903477921,0.6086841971416643
0.7960140679953107,0.608353012248839
0.7964048456428292,0.6078349137392723
0.7967956232903478,0.6074414643320051
0.7971864009378663,0.6065979825717956
0.7975771785853849,0.6061182307185996
0.7979679562329035,0.6053573582072911
0.798358733880422,0.6051395623348934
0.7987495115279406,0.6047240234975779
0.7991402891754592,0.6042174383602799
0.7995310668229777,0.6036308351561956
0.7999218444704963,0.6034491090362457
0.8003126221180149,0.6031660959048871
0.8007033997655334,0.6025716353908728
0.801094177413052,0.6022178561317738
0.8014849550605705,0.601413712129971
0.8018757327080891,0.6010516073505426
0.8022665103556077,0.6004530631349678
0.8026572880031262,0.5999580992282514
0.8030480656506448,0.5994884552482624
0.8034388432981634,0.5993945539119818
0.8038296209456819,0.5986017472231999
0.8042203985932005,0.5983462717172221
0.804611176240719,0.5976427748477163
0.8050019538882376,0.5971370784872468
0.8053927315357562,0.5969550464578112
0.8057835091832747,0.596207576575009
0.8061742868307933,0.5957824825841398
0.8065650644783119,0.5955662801220526
0.8069558421258304,0.5945979690691376
0.807346619773349,0.5942959621732052
0.8077373974208675,0.5937430218098853
0.8081281750683861,0.5925752228021104
0.8085189527159047,0.5921747931386682
0.8089097303634232,0.5919197324546358
0.8093005080109418,0.5915244887876079
0.8096912856584604,0.5914066049471145
0.8100820633059789,0.5912324497571058
0.8104728409534975,0.5906933357115215
0.810863618601016,0.5902140542167142
0.8112543962485346,0.5899245499815805
0.8116451738960532,0.5892722035405965
0.8120359515435717,0.5886782476923229
0.8124267291910903,0.5884680966433788
0.8128175068386089,0.5877990461258076
0.8132082844861274,0.587093861001714
0.813599062133646,0.586454969744489
0.8139898397811646,0.5858744669023553
0.8143806174286831,0.5856590517549892
0.8147713950762017,0.5852800867022492
0.8151621727237202,0.5849543778356316
0.8155529503712388,0.584575045954492
0.8159437280187574,0.5839083556089737
0.8163345056662759,0.5837356716429457
0.8167252833137945,0.5829188344317285
0.8171160609613131,0.5826043593979373
0.8175068386088316,0.581743867396575
0.8178976162563502,0.5814693815996136
0.8182883939038686,0.5805612257099914
0.8186791715513873,0.5801728326216142
0.8190699491989059,0.5799262130086595
0.8194607268464243,0.5794922060936727
0.819851504493943,0.5790687039494913
0.8202422821414616,0.578717978787632
0.82063305978898,0.5784528227281339
0.8210238374364986,0.5781159876026509
0.8214146150840171,0.5775620065917113
0.8218053927315357,0.5772691777840072
0.8221961703790543,0.5764869767437968
0.8225869480265728,0.5760788270243733
0.8229777256740914,0.5757292236709165
0.82336850332161,0.5751633362382801
0.8237592809691285,0.5744406160711896
0.8241500586166471,0.5739290894984939
0.8245408362641657,0.5728930573912506
0.8249316139116842,0.5727279278227876
0.8253223915592028,0.5722118507689447
0.8257131692067213,0.5716440191368732
0.8261039468542399,0.5710171138284897
0.8264947245017585,0.5707708572856668
0.826885502149277,0.5706337001934173
0.8272762797967956,0.5696058912077341
0.8276670574443142,0.5690963324136744
0.8280578350918327,0.5687102128996477
0.8284486127393513,0.5684114639361048
0.8288393903868698,0.5680830245520327
0.8292301680343884,0.5678396185507654
0.829620945681907,0.5665357938457385
0.8300117233294255,0.5661900122079947
0.8304025009769441,0.5659914890797327
0.8307932786244627,0.5655837177470573
0.8311840562719812,0.5647402418863415
0.8315748339194998,0.564356029254614
0.8319656115670183,0.5640036172310051
0.8323563892145369,0.5637722954783381
0.8327471668620555,0.5632327059433554
0.833137944509574,0.5630346686777318
0.8335287221570926,0.5623015154110538
0.8339194998046112,0.5622714472546912
0.8343102774521297,0.5610716595224531
0.8347010550996483,0.5606499709105973
0.8350918327471668,0.5606000452619512
0.8354826103946854,0.5594611803548899
0.835873388042204,0.559452652804986
0.8362641656897225,0.5591756860115278
0.8366549433372411,0.5589733886746411
0.8370457209847597,0.5583513880746741
0.8374364986322782,0.5577342796411707
0.8378272762797968,0.5569847183766082
0.8382180539273154,0.5565326664118478
0.8386088315748339,0.5561710973077253
0.8389996092223525,0.5555692531825622
0.839390386869871,0.5550761891323128
0.8397811645173896,0.5548094099473035
0.8401719421649082,0.5540991683787803
0.8405627198124267,0.5537287169807343
0.8409534974599453,0.5526218062949914
0.8413442751074639,0.5521471213179645
0.8417350527549824,0.5517890458639797
0.842125830402501,0.5516070682848931
0.8425166080500195,0.5508828542219932
0.8429073856975381,0.5504690474029068
0.8432981633450567,0.5500274386109402
0.8436889409925752,0.549853038942661
0.8440797186400938,0.5497644914710855
0.8444704962876124,0.5491188490130199
0.8448612739351309,0.5485287039679332
0.8452520515826495,0.5481655175105263
0.845642829230168,0.5477473687471516
0.8460336068776866,0.5466226571889432
0.8464243845252052,0.5460341474361253
0.8468151621727237,0.5459160439549047
0.8472059398202423,0.5456056503738246
0.8475967174677609,0.5452511643214156
0.8479874951152794,0.5443416483098449
0.848378272762798,0.5439007514778582
0.8487690504103166,0.543610795927427
0.8491598280578351,0.5431610329017962
0.8495506057053537,0.5427399836664449
0.8499413833528722,0.5423436577385431
0.8503321610003908,0.5416943364359668
0.8507229386479094,0.5415272035233484
0.8511137162954279,0.5409947194121985
0.8515044939429465,0.53990029362422
0.8518952715904651,0.5396722394694276
0.8522860492379836,0.5392847733170355
0.8526768268855022,0.5382737878242129
0.8530676045330207,0.5375235134090334
0.8534583821805393,0.5371668454707387
0.8538491598280579,0.5368669503989417
0.8542399374755764,0.5362892020755755
0.854630715123095,0.5355608262744431
0.8550214927706136,0.5353122324769558
0.8554122704181321,0.5350704416080795
0.8558030480656507,0.5347415243583173
0.8561938257131692,0.5334307890223488
0.8565846033606878,0.5332362884820809
0.8569753810082064,0.533118854023265
0.8573661586557249,0.532768809191133
0.8577569363032435,0.5324483182354088
0.8581477139507621,0.5316091952242675
0.8585384915982806,0.5309655560600394
0.8589292692457992,0.5305508348520528
0.8593200468933178,0.5301431934161918
0.8597108245408362,0.5299929678164017
0.8601016021883549,0.5291971781207643
0.8604923798358733,0.528891706882999
0.860883157483392,0.5286409078755018
0.8612739351309106,0.5276337798444611
0.861664712778429,0.527112663083978
0.8620554904259476,0.5264918700004425
0.8624462680734662,0.5262192698487539
0.8628370457209847,0.5254939436028095
0.8632278233685033,0.5253996187611302
0.8636186010160218,0.524389581319937
0.8640093786635404,0.5238226266156675
0.864400156311059,0.5235428766058611
0.8647909339585775,0.5232036213011085
0.8651817116060961,0.523078631111
0.8655724892536147,0.522882380448276
0.8659632669011332,0.5214717952533622
0.8663540445486518,0.5213030520895244
0.8667448221961703,0.5201389575477572
0.8671355998436889,0.5194997734883591
0.8675263774912075,0.5192873957540937
0.867917155138726,0.5184789625232777
0.8683079327862446,0.5179968279364802
0.8686987104337632,0.5177200798526516
0.8690894880812817,0.5174627515548001
0.8694802657288003,0.5171141395371999
0.8698710433763188,0.5162333381153837
0.8702618210238374,0.5154392369540001
0.870652598671356,0.5148976333645666
0.8710433763188745,0.514360793996165
0.8714341539663931,0.513817450965213
0.8718249316139117,0.5135163953723388
0.8722157092614302,0.5125602858803129
0.8726064869089488,0.5120973815123364
0.8729972645564674,0.5115001650008283
0.8733880422039859,0.5110053389775511
0.8737788198515045,0.5103615931485433
0.874169597499023,0.5100038881646596
0.8745603751465416,0.5092655505049772
0.8749511527940602,0.5087329888957425
0.8753419304415787,0.50836334844227
0.8757327080890973,0.5076912008671505
0.8761234857366159,0.5071829092056137
0.8765142633841344,0.5067150251408286
0.876905041031653,0.5062260313953625
0.8772958186791715,0.5061784951409599
0.8776865963266901,0.5056574467608779
0.8780773739742087,0.5055886660927266
0.8784681516217272,0.5048867081266034
0.8788589292692458,0.5037480734381786
0.8792497069167644,0.5033744480804543
0.8796404845642829,0.5031263797184078
0.8800312622118015,0.5028281832991321
0.88042203985932,0.5022216505937976
0.8808128175068386,0.5011409741921592
0.8812035951543572,0.5009676377972483
0.8815943728018757,0.5007256300705661
0.8819851504493943,0.5000018209821417
0.8823759280969129,0.49965370022460986
0.8827667057444314,0.4995856191204373
0.88315748339195,0.49918535508129724
0.8835482610394686,0.4984004672618692
0.8839390386869871,0.49814460455556786
0.8843298163345057,0.4973538710000327
0.8847205939820242,0.4967263610776422
0.8851113716295428,0.4964779464851286
0.8855021492770614,0.4958909539668286
0.8858929269245799,0.4950190716449376
0.8862837045720985,0.4947229190172494
0.8866744822196171,0.49380942940001726
0.8870652598671356,0.4936659960459729
0.8874560375146542,0.49308364018465267
0.8878468151621727,0.49297910771334613
0.8882375928096913,0.491904232873579
0.8886283704572099,0.4914058884341534
0.8890191481047284,0.4907979675973275
0.889409925752247,0.490455676978143
0.8898007033997656,0.4902372053736081
0.8901914810472841,0.4896275771906532
0.8905822586948027,0.4889025800330163
0.8909730363423212,0.4886661730396946
0.8913638139898398,0.48787642356464106
0.8917545916373584,0.48696512876944836
0.8921453692848769,0.4866744037163022
0.8925361469323955,0.48633945481592084
0.8929269245799141,0.48573608570729454
0.8933177022274326,0.4853751368863562
0.8937084798749512,0.48465409260294845
0.8940992575224697,0.48444690846927035
0.8944900351699883,0.4837893730180686
0.8948808128175069,0.4834831687516138
0.8952715904650254,0.48310928295087546
0.895662368112544,0.4822360214293511
0.8960531457600626,0.48164509757146057
0.8964439234075811,0.4808766420817252
0.8968347010550997,0.4795866517503305
0.8972254787026183,0.47926828465627047
0.8976162563501368,0.47877294838905365
0.8980070339976554,0.478452379373141
0.8983978116451738,0.4776323677014612
0.8987885892926925,0.47747027738363557
0.8991793669402111,0.47722403338634733
0.8995701445877295,0.4761741019435941
0.8999609222352482,0.4755795133462502
0.9003516998827668,0.4753356413197135
0.9007424775302852,0.4743677009256416
0.9011332551778038,0.47362666603444215
0.9015240328253223,0.47303551373159985
0.9019148104728409,0.47292313004831976
0.9023055881203595,0.4720449023767862
0.902696365767878,0.4715694761224353
0.9030871434153966,0.4702527644281652
0.9034779210629152,0.46976379278019653
0.9038686987104337,0.4692226871344798
0.9042594763579523,0.46916253192078655
0.9046502540054708,0.46850509826515185
0.9050410316529894,0.4680051953942439
0.905431809300508,0.46779106047359525
0.9058225869480265,0.466905590291714
0.9062133645955451,0.46629632275132565
0.9066041422430637,0.4657755386833446
0.9069949198905822,0.4647689149008581
0.9073856975381008,0.46383420781224866
0.9077764751856194,0.4634065501340067
0.9081672528331379,0.4624322964255414
0.9085580304806565,0.4622890684352826
0.908948808128175,0.4618064441557231
0.9093395857756936,0.46088041943004276
0.9097303634232122,0.4604075770297703
0.9101211410707307,0.45971437841604157
0.9105119187182493,0.45930823509675633
0.9109026963657679,0.4587085064046469
0.9112934740132864,0.4582294516312058
0.911684251660805,0.4580391021686219
0.9120750293083235,0.45747816005599823
0.9124658069558421,0.45678731469939915
0.9128565846033607,0.45672128947236856
0.9132473622508792,0.4558595155194912
0.9136381398983978,0.4549500449780481
0.9140289175459164,0.4540550041421571
0.9144196951934349,0.45347666766873673
0.9148104728409535,0.4525441193910846
0.915201250488472,0.452181945011276
0.9155920281359906,0.4515908880344998
0.9159828057835092,0.45150940338035855
0.9163735834310277,0.450922633691106
0.9167643610785463,0.4500378559264193
0.9171551387260649,0.44989875837103915
0.9175459163735834,0.4485245167985098
0.917936694021102,0.447386803861069
0.9183274716686206,0.4472540159988028
0.9187182493161391,0.4468779408550865
0.9191090269636577,0.44624017319029996
0.9194998046111762,0.44618493641409873
0.9198905822586948,0.4450981878225916
0.9202813599062134,0.4436662525933353
0.9206721375537319,0.44299313400758655
0.9210629152012505,0.4426459082315849
0.9214536928487691,0.44237060867367867
0.9218444704962876,0.44177920802489506
0.9222352481438062,0.4410405299396328
0.9226260257913247,0.43988099931957575
0.9230168034388433,0.43919381822164544
0.9234075810863619,0.43855604279290655
0.9237983587338804,0.43798560984121016
0.924189136381399,0.4376953935817914
0.9245799140289176,0.4367847484558296
0.9249706916764361,0.43587012066340736
0.9253614693239547,0.4353175539693931
0.9257522469714732,0.43489441404599016
0.9261430246189918,0.4338961203899744
0.9265338022665104,0.4333580380922469
0.9269245799140289,0.43245858933255626
0.9273153575615475,0.4321029619250919
0.9277061352090661,0.43124932629543083
0.9280969128565846,0.4311413203566849
0.9284876905041032,0.43001490886720123
0.9288784681516217,0.42988836250634666
0.9292692457991403,0.4290336308490939
0.9296600234466589,0.42810254513129736
0.9300508010941774,0.42767424541429
0.930441578741696,0.42743613270689246
0.9308323563892146,0.42619146561410176
0.9312231340367331,0.42534813816896894
0.9316139116842517,0.42468962367179625
0.9320046893317703,0.42353484402648084
0.9323954669792888,0.4227162322683946
0.9327862446268074,0.42201761824913464
0.9331770222743259,0.4214590572245663
0.9335677999218445,0.4203010856261982
0.9339585775693631,0.4196574235606606
0.9343493552168816,0.41874034166117696
0.9347401328644002,0.41813916511962185
0.9351309105119188,0.4178585501571557
0.9355216881594373,0.41697762330613536
0.9359124658069559,0.4160304123689032
0.9363032434544744,0.41535526454295946
0.936694021101993,0.4146965612303719
0.9370847987495116,0.4143135763132913
0.93747557639703,0.41322498496100873
0.9378663540445487,0.4129628517879009
0.9382571316920673,0.4106229564773865
0.9386479093395858,0.41046212591178804
0.9390386869871044,0.40997426393201
0.9394294646346228,0.40921750405550184
0.9398202422821414,0.40840177231639574
0.94021101992966,0.40773789168695995
0.9406017975771785,0.40740540364956074
0.9409925752246971,0.4070549158166698
0.9413833528722158,0.4065899385917354
0.9417741305197342,0.4042458186761214
0.9421649081672528,0.40400460559791646
0.9425556858147714,0.4028062399624648
0.9429464634622899,0.4019818284096215
0.9433372411098085,0.40117583771676046
0.943728018757327,0.40084540741539
0.9441187964048456,0.3994112433437476
0.9445095740523642,0.3989549112749008
0.9449003516998827,0.3984324410152495
0.9452911293474013,0.3976198559751854
0.9456819069949199,0.39682973163875773
0.9460726846424384,0.3960895274148598
0.946463462289957,0.39547406923781436
0.9468542399374755,0.3941136363643408
0.9472450175849941,0.39266451948708236
0.9476357952325127,0.3918230910502314
0.9480265728800312,0.39141902046826893
0.9484173505275498,0.3907321371166847
0.9488081281750684,0.3903441017244818
0.9491989058225869,0.38969055963353955
0.9495896834701055,0.38894170348773066
0.949980461117624,0.3888356219579211
0.9503712387651426,0.3868877790636171
0.9507620164126612,0.38663883091974743
0.9511527940601797,0.38567831277207165
0.9515435717076983,0.3848137961126428
0.9519343493552169,0.3835183834546495
0.9523251270027354,0.3818898511899739
0.952715904650254,0.38175612681123605
0.9531066822977726,0.38030394736243756
0.9534974599452911,0.3790357703207126
0.9538882375928097,0.3786825199052067
0.9542790152403282,0.37712043063233736
0.9546697928878468,0.37620338531151293
0.9550605705353654,0.37583483768552184
0.9554513481828839,0.3737965238123556
0.9558421258304025,0.37316916988834564
0.9562329034779211,0.37169656643212856
0.9566236811254396,0.37155831680659307
0.9570144587729582,0.37044422184603554
0.9574052364204767,0.36993071891006707
0.9577960140679953,0.36877565535245566
0.9581867917155139,0.3677160155455869
0.9585775693630324,0.3651796726994856
0.958968347010551,0.3646990239125138
0.9593591246580696,0.36458755729676595
0.9597499023055881,0.36334807613158904
0.9601406799531067,0.3623063722182862
0.9605314576006252,0.35976798477463723
0.9609222352481438,0.3589689961938703
0.9613130128956624,0.3582695277650603
0.9617037905431809,0.3559325522067939
0.9620945681906995,0.35540532899479355
0.9624853458382181,0.3545492224387501
0.9628761234857366,0.35408603717346654
0.9632669011332552,0.3531779752019429
0.9636576787807737,0.35205823835582845
0.9640484564282923,0.3506046598722967
0.9644392340758109,0.34852349017225476
0.9648300117233294,0.3479154445582394
0.965220789370848,0.3470837864761293
0.9656115670183666,0.3455284953395713
0.9660023446658851,0.34355645810219365
0.9663931223134037,0.34220665411461376
0.9667838999609223,0.3413442894046007
0.9671746776084408,0.3382211860967791
0.9675654552559594,0.3372879314440019
0.9679562329034779,0.3366986386483939
0.9683470105509965,0.33548619053685785
0.9687377881985151,0.3342473193081112
0.9691285658460336,0.3330096909063828
0.9695193434935522,0.33111599166559674
0.9699101211410708,0.330111705202508
0.9703008987885893,0.3286234721256275
0.9706916764361079,0.32800885972228183
0.9710824540836264,0.3263348591057569
0.971473231731145,0.32552835172519157
0.9718640093786636,0.3245847768645396
0.9722547870261821,0.3233255866530679
0.9726455646737007,0.3207106344842789
0.9730363423212193,0.32017493089186144
0.9734271199687378,0.3183039788843232
0.9738178976162564,0.31601987031007883
0.9742086752637749,0.31403746753609
0.9745994529112935,0.3128432978704056
0.9749902305588121,0.31097358142534537
0.9753810082063306,0.30880462013979937
0.9757717858538492,0.307040854098094
0.9761625635013678,0.30576351351580017
0.9765533411488863,0.30399814311783274
0.9769441187964049,0.29995976843412064
0.9773348964439235,0.29894906100201624
0.977725674091442,0.2980405259154201
0.9781164517389606,0.294597501265528
0.978507229386479,0.2934239903014574
0.9788980070339977,0.29199843387694796
0.9792887846815163,0.2912085811741992
0.9796795623290347,0.2899122088362915
0.9800703399765534,0.2873521651222383
0.980461117624072,0.2848540023996272
0.9808518952715904,0.2817899768898006
0.981242672919109,0.2793006801767479
0.9816334505666275,0.27776787723220614
0.9820242282141461,0.2772978796278743
0.9824150058616647,0.2751359800506581
0.9828057835091832,0.27364348888386925
0.9831965611567018,0.27094694522450435
0.9835873388042204,0.2699927231198871
0.9839781164517389,0.2666871071761884
0.9843688940992575,0.26554289958229915
0.984759671746776,0.26329201101566385
0.9851504493942946,0.26160625398377213
0.9855412270418132,0.25851392602213685
0.9859320046893317,0.2543493860153239
0.9863227823368503,0.25232919833528333
0.9867135599843689,0.25103937391954806
0.9871043376318874,0.24861450830687656
0.987495115279406,0.24623321025906475
0.9878858929269245,0.24425296847586445
0.9882766705744431,0.2380871671908911
0.9886674482219617,0.2362500842071154
0.9890582258694802,0.23389954663696602
0.9894490035169988,0.23061085627666195
0.9898397811645174,0.22952397054097023
0.9902305588120359,0.22718200691650503
0.9906213364595545,0.21840730644896086
0.9910121141070731,0.21525624823280703
0.9914028917545916,0.21388723972414997
0.9917936694021102,0.21033275723048725
0.9921844470496287,0.208246206495704
0.9925752246971473,0.2073914452933222
0.9929660023446659,0.20489164056418932
0.9933567799921844,0.2011072369037748
0.993747557639703,0.19762229499980716
0.9941383352872216,0.1908996791132676
0.9945291129347401,0.189172300832732
0.9949198905822587,0.1846808992272605
0.9953106682297772,0.18283030295077754
0.9957014458772958,0.1797024393839795
0.9960922235248144,0.1755960010233119
0.9964830011723329,0.17071950868125654
0.9968737788198515,0.1671021031490015
0.9972645564673701,0.16033814493550094
0.9976553341148886,0.15421420500812283
0.9980461117624072,0.1502282072548091
0.9984368894099257,0.14504016962012456
0.9988276670574443,0.14295041031146077
0.9992184447049629,0.1380598246850986
0.9996092223524814,0.12057889828760031
1.0,0.11091828494552963


==> Figure/rebuttal_data/PreNorm_data.csv <==
normalized_rank,normalized_eigenvalues
0.0,238.7600542611009
0.00039077764751856197,163.297873617093
0.0007815552950371239,139.48556844647325
0.0011723329425556857,130.78933711246316
0.0015631105900742479,124.31964708391739
0.0019538882375928096,119.5267814462585
0.0023446658851113715,114.81573426001377
0.0027354435326299334,109.40346085224643
0.0031262211801484957,107.12530681056026
0.0035169988276670576,104.25627469290188
0.003907776475185619,102.81811887447752
0.0042985541227041815,102.13450654094117
0.004689331770222743,99.09917489282624
0.005080109417741305,96.07337727106294
0.005470887065259867,93.8184585329374
0.005861664712778429,91.56782218775984
0.0062524423602969914,88.48962175449404
0.006643220007815553,88.16615317659154
0.007033997655334115,85.93806504190405
0.007424775302852677,83.77101553273044
0.007815552950371238,83.50053444435044
0.008206330597889801,82.21893199406142
0.008597108245408363,81.34653023848264
0.008987885892926924,79.28584180693436
0.009378663540445486,76.0888741816257
0.009769441187964049,75.06757553716339
0.01016021883548261,73.34843667430708
0.010550996483001172,72.55142559981341
0.010941774130519734,70.78268764571528
0.011332551778038297,69.37187974304399
0.011723329425556858,67.74356634507124
0.01211410707307542,66.64008979456386
0.012504884720593983,64.77900124230291
0.012895662368112544,64.51971930952679
0.013286440015631106,63.46135660940071
0.013677217663149667,62.92029761747775
0.01406799531066823,62.465031907770964
0.014458772958186792,60.22013825162121
0.014849550605705353,58.83637777012101
0.015240328253223915,58.57626719901648
0.015631105900742476,57.1085988556075
0.016021883548261038,56.45516707164669
0.016412661195779603,56.10156469772117
0.016803438843298164,55.030895188785216
0.017194216490816726,53.51507104875659
0.017584994138335287,52.49082817324928
0.01797577178585385,51.40801146778407
0.01836654943337241,50.759885467251735
0.01875732708089097,50.214075851147015
0.019148104728409537,49.13634286370792
0.019538882375928098,48.31342635111368
0.01992966002344666,47.619374796486085
0.02032043767096522,47.02297724971428
0.020711215318483783,46.605934748143646
0.021101992966002344,46.31811616387652
0.021492770613520906,45.96478794828116
0.021883548261039467,44.868420238059734
0.022274325908558032,43.981575644505305
0.022665103556076593,43.92860156751135
0.023055881203595155,42.784543061771124
0.023446658851113716,42.34799488458308
0.023837436498632278,41.52283814020631
0.02422821414615084,41.00570703715441
0.0246189917936694,40.21127795612782
0.025009769441187966,39.66576453738477
0.025400547088706527,39.07217773308172
0.02579132473622509,38.78819672322559
0.02618210238374365,38.26905729508513
0.02657288003126221,37.842463125134856
0.026963657678780773,37.285249626536064
0.027354435326299335,36.88256780204159
0.027745212973817896,36.64650355021805
0.02813599062133646,36.09478042699991
0.028526768268855023,35.98470363564785
0.028917545916373584,35.27669372926694
0.029308323563892145,34.446076673399
0.029699101211410707,34.2136056161129
0.03008987885892927,33.98194923298916
0.03048065650644783,33.40324329463488
0.03087143415396639,33.265795371504055
0.03126221180148495,32.8139734057257
0.031652989449003514,32.51598991061379
0.032043767096522076,32.206677735882515
0.032434544744040644,32.05011300013179
0.032825322391559206,31.511120693767083
0.03321610003907777,31.173629613304755
0.03360687768659633,30.18823730783192
0.03399765533411489,29.85578820623304
0.03438843298163345,29.66236492242007
0.03477921062915201,29.504367090129104
0.035169988276670575,29.393461758865403
0.035560765924189136,29.04058051293578
0.0359515435717077,28.849142160265217
0.03634232121922626,28.552174388567828
0.03673309886674482,28.370263810704557
0.03712387651426338,27.933517872495905
0.03751465416178194,27.751772948740772
0.037905431809300505,27.458141323488938
0.03829620945681907,27.219605132999448
0.038686987104337635,27.028180422386082
0.039077764751856196,26.651778910076633
0.03946854239937476,26.556685766517067
0.03985932004689332,26.319916072065656
0.04025009769441188,26.199172689393283
0.04064087534193044,25.78234081314682
0.041031652989449004,25.66614221552181
0.041422430636967565,25.424045627564176
0.04181320828448613,25.204407802020945
0.04220398593200469,24.78187406489308
0.04259476357952325,24.62756196063079
0.04298554122704181,24.452687331209255
0.04337631887456037,24.191060280723995
0.043767096522078934,23.797208301433457
0.0441578741695975,23.70806290041219
0.044548651817116064,23.630116180325118
0.044939429464634625,23.485878713776113
0.04533020711215319,23.379534002898822
0.04572098475967175,23.202267793599326
0.04611176240719031,22.822869304773732
0.04650254005470887,22.655368718029614
0.04689331770222743,22.540018745641557
0.047284095349745994,22.324437866362736
0.047674872997264556,22.124502979158034
0.04806565064478312,22.034873382497448
0.04845642829230168,21.774089605893185
0.04884720593982024,21.74801234845746
0.0492379835873388,21.49793942372278
0.04962876123485736,21.384822550079456
0.05001953888237593,21.29720036705893
0.05041031652989449,21.242433466064362
0.050801094177413054,21.047151184904124
0.051191871824931616,20.972079441207065
0.05158264947245018,20.87946013984252
0.05197342711996874,20.647634396779573
0.0523642047674873,20.612002853330292
0.05275498241500586,20.480570604437283
0.05314576006252442,20.356816274023046
0.053536537710042985,20.27428308931782
0.053927315357561546,20.033322562952293
0.05431809300508011,19.852033399826734
0.05470887065259867,19.723221447347143
0.05509964830011723,19.65013775536751
0.05549042594763579,19.555201221659658
0.055881203595154354,19.524163227575556
0.05627198124267292,19.364151710007487
0.056662758890191484,19.19026839926007
0.057053536537710045,19.065406482042796
0.05744431418522861,19.001494863269528
0.05783509183274717,18.837845152518682
0.05822586948026573,18.79838588270193
0.05861664712778429,18.66549774610714
0.05900742477530285,18.544408976954408
0.059398202422821414,18.455517419992585
0.059788980070339975,18.377585738293472
0.06017975771785854,18.326866096353083
0.0605705353653771,18.266347112348775
0.06096131301289566,18.059429557577204
0.06135209066041422,18.033016084179557
0.06174286830793278,17.885499017428238
0.06213364595545135,17.786837482920443
0.0625244236029699,17.6814565268326
0.06291520125048847,17.557255102158884
0.06330597889800703,17.425061307895128
0.06369675654552559,17.40908033880045
0.06408753419304415,17.3694949000665
0.06447831184056271,17.250825834104987
0.06486908948808129,17.167866314576738
0.06525986713559985,17.07291943981331
0.06565064478311841,16.910412213360406
0.06604142243063697,16.8811232219685
0.06643220007815553,16.733916206997403
0.0668229777256741,16.665351707508073
0.06721375537319266,16.607052307505832
0.06760453302071122,16.586294090952105
0.06799531066822978,16.52733894036109
0.06838608831574834,16.427774651451806
0.0687768659632669,16.35835591899174
0.06916764361078546,16.220762242613283
0.06955842125830403,16.13715683028437
0.06994919890582259,16.0574154862141
0.07033997655334115,16.01174556779643
0.07073075420085971,15.907023374438714
0.07112153184837827,15.8427183545833
0.07151230949589683,15.823037873766848
0.0719030871434154,15.780417392544454
0.07229386479093396,15.728720493577779
0.07268464243845252,15.585474314341372
0.07307542008597108,15.513864832402922
0.07346619773348964,15.436596222078073
0.0738569753810082,15.412107644265253
0.07424775302852676,15.363372451687518
0.07463853067604533,15.283621807538664
0.07502930832356389,15.245640289523136
0.07542008597108245,15.136125443772103
0.07581086361860101,15.101706879662846
0.07620164126611957,14.996367862611875
0.07659241891363815,14.941340941023093
0.07698319656115671,14.868918086624028
0.07737397420867527,14.855724253177195
0.07776475185619383,14.810201183475755
0.07815552950371239,14.753400794822145
0.07854630715123095,14.720329960419388
0.07893708479874952,14.65304609225688
0.07932786244626808,14.62571479400219
0.07971864009378664,14.55858372932277
0.0801094177413052,14.492997117513148
0.08050019538882376,14.410733609279989
0.08089097303634232,14.355434389551599
0.08128175068386088,14.295024101566552
0.08167252833137945,14.250052217248815
0.08206330597889801,14.202385521701494
0.08245408362641657,14.171706053595871
0.08284486127393513,14.14286946701515
0.08323563892145369,14.092843864271732
0.08362641656897225,13.992544437464419
0.08401719421649081,13.914131471453809
0.08440797186400938,13.882177264731178
0.08479874951152794,13.859065775293855
0.0851895271590465,13.777564322448683
0.08558030480656506,13.714959934184074
0.08597108245408362,13.69187694842066
0.08636186010160218,13.649430154536066
0.08675263774912075,13.53789901274185
0.0871434153966393,13.489349407341598
0.08753419304415787,13.455470335044254
0.08792497069167643,13.37973024185902
0.088315748339195,13.373192833437999
0.08870652598671357,13.272663744083133
0.08909730363423213,13.251018896646386
0.08948808128175069,13.217619752321436
0.08987885892926925,13.157930238197183
0.09026963657678781,13.12627818382461
0.09066041422430637,13.058206590803332
0.09105119187182494,13.039011271662627
0.0914419695193435,12.958826500551956
0.09183274716686206,12.891053371102654
0.09222352481438062,12.852679718180259
0.09261430246189918,12.814108234081187
0.09300508010941774,12.786908446245691
0.0933958577569363,12.729738728696873
0.09378663540445487,12.695159392735398
0.09417741305197343,12.631406756675482
0.09456819069949199,12.61472153341129
0.09495896834701055,12.546212238654778
0.09534974599452911,12.522652556121663
0.09574052364204767,12.496325960804318
0.09613130128956623,12.436875243690412
0.0965220789370848,12.373980030276135
0.09691285658460336,12.350661832701231
0.09730363423212192,12.327363890906572
0.09769441187964048,12.279160035048116
0.09808518952715904,12.210353499341508
0.0984759671746776,12.1666760828148
0.09886674482219616,12.1497680570527
0.09925752246971473,12.082771678926271
0.09964830011723329,12.058704635962854
0.10003907776475186,12.018391034192058
0.10042985541227042,11.960042980779368
0.10082063305978899,11.946922697083735
0.10121141070730755,11.907857266779336
0.10160218835482611,11.876890645006227
0.10199296600234467,11.791771186461721
0.10238374364986323,11.757730941586058
0.1027745212973818,11.716967559054316
0.10316529894490035,11.672460678921516
0.10355607659241892,11.666784945815811
0.10394685423993748,11.63143147923386
0.10433763188745604,11.609907779934302
0.1047284095349746,11.589460031938332
0.10511918718249316,11.533172681083643
0.10550996483001172,11.45109253986958
0.10590074247753029,11.430783680099658
0.10629152012504885,11.358720510422796
0.10668229777256741,11.344157239636452
0.10707307542008597,11.308345460078193
0.10746385306760453,11.276561351873031
0.10785463071512309,11.251277096330659
0.10824540836264165,11.197615289131363
0.10863618601016022,11.16048187248094
0.10902696365767878,11.133270165656114
0.10941774130519734,11.111824590671496
0.1098085189527159,11.064816774095233
0.11019929660023446,11.057661014706653
0.11059007424775302,10.973615434193647
0.11098085189527158,10.955134712162558
0.11137162954279015,10.89774991474376
0.11176240719030871,10.891527577728073
0.11215318483782728,10.852385176844091
0.11254396248534584,10.809363046861295
0.1129347401328644,10.789222571045268
0.11332551778038297,10.765490389175762
0.11371629542790153,10.70346651145371
0.11410707307542009,10.664493076776091
0.11449785072293865,10.626890270955498
0.11488862837045721,10.594035508179049
0.11527940601797577,10.54618527307571
0.11567018366549434,10.524996079682643
0.1160609613130129,10.505005776397093
0.11645173896053146,10.47257854554124
0.11684251660805002,10.442470738548527
0.11723329425556858,10.417537701707953
0.11762407190308714,10.40518115613708
0.1180148495506057,10.361121279984136
0.11840562719812427,10.307425992487886
0.11879640484564283,10.271120247731067
0.11918718249316139,10.208504369500192
0.11957796014067995,10.174109215471733
0.11996873778819851,10.153621279312166
0.12035951543571707,10.119887700366075
0.12075029308323564,10.093949887705662
0.1211410707307542,10.076220893355456
0.12153184837827276,10.036441417530403
0.12192262602579132,10.006505263790903
0.12231340367330988,9.958228678062419
0.12270418132082844,9.936266246075805
0.123094958968347,9.907780562126922
0.12348573661586557,9.874464232188007
0.12387651426338414,9.841190513817477
0.1242672919109027,9.788230305062417
0.12465806955842126,9.78037298480269
0.1250488472059398,9.754409836828913
0.1254396248534584,9.716705314100203
0.12583040250097693,9.669680194580156
0.1262211801484955,9.642594409186676
0.12661195779601406,9.600393639620748
0.12700273544353263,9.56651302873638
0.12739351309105118,9.533088417522384
0.12778429073856976,9.511549570712155
0.1281750683860883,9.494317811221853
0.12856584603360688,9.471872730179161
0.12895662368112543,9.432631729531886
0.129347401328644,9.410312468176649
0.12973817897616258,9.399153448671369
0.13012895662368112,9.368553960715166
0.1305197342711997,9.345029325939674
0.13091051191871825,9.323220269662176
0.13130128956623682,9.286689161566349
0.13169206721375537,9.273391509639742
0.13208284486127395,9.255265487441244
0.1324736225087925,9.240444409531902
0.13286440015631107,9.204320050241606
0.13325517780382962,9.183429379585183
0.1336459554513482,9.124243501875483
0.13403673309886674,9.10299625123756
0.13442751074638531,9.075780802409266
0.13481828839390386,9.05176360594919
0.13520906604142244,9.022105878380676
0.13559984368894099,8.968535828895257
0.13599062133645956,8.94381369875812
0.1363813989839781,8.91366833431544
0.13677217663149668,8.892892563559096
0.13716295427901523,8.878727880320554
0.1375537319265338,8.85197871856224
0.13794450957405235,8.826712706149031
0.13833528722157093,8.778937534019366
0.13872606486908948,8.748905226888864
0.13911684251660805,8.73841646620149
0.1395076201641266,8.719647356017871
0.13989839781164518,8.705335564673598
0.14028917545916372,8.64797628419085
0.1406799531066823,8.618778549871807
0.14107073075420085,8.615160569324058
0.14146150840171942,8.567088230134747
0.141852286049238,8.535097058494129
0.14224306369675654,8.523042855047226
0.14263384134427512,8.491913598724228
0.14302461899179367,8.469484516583018
0.14341539663931224,8.44910938297725
0.1438061742868308,8.440808084450612
0.14419695193434937,8.415277744859935
0.1445877295818679,8.385857340989434
0.1449785072293865,8.377518996601019
0.14536928487690504,8.34336640403486
0.1457600625244236,8.315993348410027
0.14615084017194216,8.286894681112893
0.14654161781946073,8.265310663864415
0.14693239546697928,8.239873557699562
0.14732317311449786,8.21909558115557
0.1477139507620164,8.1989215128474
0.14810472840953498,8.157359104720408
0.14849550605705353,8.14649417388219
0.1488862837045721,8.096510125227663
0.14927706135209065,8.06811641994259
0.14966783899960923,8.03055165149435
0.15005861664712777,8.01554716211338
0.15044939429464635,8.000853704008621
0.1508401719421649,7.979934099420443
0.15123094958968347,7.958265695686793
0.15162172723720202,7.940077403078474
0.1520125048847206,7.915454722662562
0.15240328253223914,7.862046654533645
0.15279406017975772,7.834202771318118
0.1531848378272763,7.823331083361214
0.15357561547479484,7.81463463343904
0.15396639312231342,7.77320876221928
0.15435717076983196,7.762703227839305
0.15474794841735054,7.728265953239823
0.1551387260648691,7.7223179096633086
0.15552950371238766,7.702206419632726
0.1559202813599062,7.665112873274395
0.15631105900742479,7.640708547575506
0.15670183665494333,7.625310550633077
0.1570926143024619,7.609385846050149
0.15748339194998046,7.56444553391448
0.15787416959749903,7.558896684502518
0.15826494724501758,7.538363492216219
0.15865572489253615,7.524957396721574
0.1590465025400547,7.502393170710319
0.15943728018757328,7.465732985989723
0.15982805783509182,7.4458204586988606
0.1602188354826104,7.422560325321372
0.16060961313012895,7.408641868819097
0.16100039077764752,7.362894470631752
0.16139116842516607,7.3449796812154435
0.16178194607268465,7.329059507954988
0.1621727237202032,7.31453463492312
0.16256350136772177,7.284629527713304
0.16295427901524032,7.256811767917523
0.1633450566627589,7.236625967843643
0.16373583431027744,7.231852270032731
0.16412661195779601,7.220037812417508
0.16451738960531456,7.178240691668143
0.16490816725283314,7.158504260635975
0.1652989449003517,7.1408954273944705
0.16568972254787026,7.12250998165061
0.16608050019538884,7.102835213347063
0.16647127784290738,7.072478278859948
0.16686205549042596,7.042110345384093
0.1672528331379445,7.027398152812939
0.16764361078546308,7.001668654052877
0.16803438843298163,6.996920217813086
0.1684251660805002,6.968865572855648
0.16881594372801875,6.954457185356587
0.16920672137553733,6.9312780087758075
0.16959749902305588,6.904926938800497
0.16998827667057445,6.876517706047403
0.170379054318093,6.864444052752333
0.17076983196561157,6.849141613746667
0.17116060961313012,6.8415254142852895
0.1715513872606487,6.799021078575341
0.17194216490816724,6.778117948330722
0.17233294255568582,6.771596700118075
0.17272372020320437,6.761432237353351
0.17311449785072294,6.732420454107147
0.1735052754982415,6.712101996182767
0.17389605314576007,6.692820405727456
0.1742868307932786,6.687824720258135
0.1746776084407972,6.673371210785829
0.17506838608831574,6.6481233700348215
0.1754591637358343,6.6351635934043705
0.17584994138335286,6.617292447236068
0.17624071903087143,6.596843899621246
0.17663149667839,6.56933380868244
0.17702227432590856,6.540080310699678
0.17741305197342713,6.525519541683854
0.17780382962094568,6.487582794867402
0.17819460726846426,6.4741107957527175
0.1785853849159828,6.469116674054453
0.17897616256350138,6.454657646633598
0.17936694021101993,6.438178053906749
0.1797577178585385,6.435052826235839
0.18014849550605705,6.402424237885993
0.18053927315357562,6.392552553081382
0.18093005080109417,6.3719166646876735
0.18132082844861275,6.3369065233089525
0.1817116060961313,6.327690868772641
0.18210238374364987,6.305606296485322
0.18249316139116842,6.283253491064794
0.182883939038687,6.2721734389230805
0.18327471668620554,6.259075071536938
0.18366549433372412,6.23728274081224
0.18405627198124266,6.225714105587689
0.18444704962876124,6.207387979126895
0.1848378272762798,6.174306227074983
0.18522860492379836,6.161978706899885
0.1856193825713169,6.142155945498083
0.18601016021883549,6.132368385120297
0.18640093786635403,6.109968889653516
0.1867917155138726,6.0933343404513565
0.18718249316139116,6.08074692567854
0.18757327080890973,6.072543031628036
0.18796404845642828,6.038716946707139
0.18835482610394685,6.018231195147138
0.18874560375146543,6.009749329620418
0.18913638139898398,5.974788076430328
0.18952715904650255,5.949744328462165
0.1899179366940211,5.941041295584003
0.19030871434153968,5.934248828785307
0.19069949198905822,5.893566483751541
0.1910902696365768,5.890423662283179
0.19148104728409535,5.8768347593152885
0.19187182493161392,5.859935339266047
0.19226260257913247,5.8563868543183135
0.19265338022665104,5.833637363378754
0.1930441578741696,5.829863195723672
0.19343493552168817,5.811577168203772
0.19382571316920671,5.782637830618477
0.1942164908167253,5.772982586442475
0.19460726846424384,5.751832826940119
0.1949980461117624,5.716791190104005
0.19538882375928096,5.7102944592406955
0.19577960140679954,5.698773269714138
0.19617037905431808,5.694755958157167
0.19656115670183666,5.6729840692873434
0.1969519343493552,5.645590271404996
0.19734271199687378,5.637325675793914
0.19773348964439233,5.624422524598812
0.1981242672919109,5.609800795812724
0.19851504493942945,5.606054523190752
0.19890582258694803,5.57585740785955
0.19929660023446658,5.565582129074105
0.19968737788198515,5.5508783003758815
0.20007815552950373,5.536958583110987
0.20046893317702227,5.5069763785329
0.20085971082454085,5.50013585980178
0.2012504884720594,5.482440125761909
0.20164126611957797,5.476210758910824
0.20203204376709652,5.453452922769021
0.2024228214146151,5.444006473448768
0.20281359906213364,5.421846353623901
0.20320437670965222,5.41530073786647
0.20359515435717077,5.3864755477103
0.20398593200468934,5.374521022132023
0.2043767096522079,5.365301163044539
0.20476748729972646,5.359060295730086
0.205158264947245,5.3365568992486665
0.2055490425947636,5.325983360080543
0.20593982024228213,5.315741203450409
0.2063305978898007,5.303586798951753
0.20672137553731926,5.276613995635952
0.20711215318483783,5.261950215825511
0.20750293083235638,5.25582880947976
0.20789370847987496,5.227335034806083
0.2082844861273935,5.214022656115451
0.20867526377491208,5.198981182675341
0.20906604142243063,5.177148189075559
0.2094568190699492,5.163198705004896
0.20984759671746775,5.155060977501935
0.21023837436498632,5.1380574360889275
0.21062915201250487,5.12720485761956
0.21101992966002345,5.105232171326284
0.211410707307542,5.10132269020834
0.21180148495506057,5.076365764040783
0.21219226260257915,5.072333441962183
0.2125830402500977,5.043397133451768
0.21297381789761627,5.029748195981485
0.21336459554513482,5.0249111664395585
0.2137553731926534,5.005777152303593
0.21414615084017194,4.99938526897338
0.21453692848769051,4.984281593175164
0.21492770613520906,4.964375907291656
0.21531848378272764,4.946954762905928
0.21570926143024619,4.939311377523071
0.21610003907776476,4.934045343271816
0.2164908167252833,4.911133500404597
0.21688159437280188,4.903050606242802
0.21727237202032043,4.889320044003591
0.217663149667839,4.884250262320531
0.21805392731535755,4.864399831248442
0.21844470496287613,4.85188805846045
0.21883548261039468,4.837313533270433
0.21922626025791325,4.827325030318608
0.2196170379054318,4.814945472424276
0.22000781555295038,4.80910468875357
0.22039859320046892,4.7919076141354315
0.2207893708479875,4.773764591376266
0.22118014849550605,4.741076139704703
0.22157092614302462,4.732365820636422
0.22196170379054317,4.717305939672126
0.22235248143806174,4.702159360858648
0.2227432590855803,4.689633370405378
0.22313403673309887,4.681491468076836
0.22352481438061741,4.661193540246808
0.223915592028136,4.652285665800995
0.22430636967565457,4.645008827337652
0.2246971473231731,4.636843329996385
0.2250879249706917,4.6249933858329495
0.22547870261821024,4.600142217846099
0.2258694802657288,4.592214929431948
0.22626025791324736,4.587715052795342
0.22665103556076593,4.580676941037685
0.22704181320828448,4.570317429795491
0.22743259085580306,4.548383183998672
0.2278233685033216,4.538727729241417
0.22821414615084018,4.533332601043927
0.22860492379835873,4.519910293178747
0.2289957014458773,4.505214398574366
0.22938647909339585,4.501805177971263
0.22977725674091443,4.48447343413967
0.23016803438843297,4.478245225266239
0.23055881203595155,4.461686467882422
0.2309495896834701,4.447164772197437
0.23134036733098867,4.432934972412326
0.23173114497850722,4.430407363921563
0.2321219226260258,4.419170055089803
0.23251270027354434,4.400231299236868
0.23290347792106292,4.386956061007029
0.23329425556858147,4.381182913584019
0.23368503321610004,4.361433603908154
0.2340758108636186,4.359211984629199
0.23446658851113716,4.347010553750634
0.2348573661586557,4.335796284836423
0.2352481438061743,4.3300473721030865
0.23563892145369286,4.314418179841195
0.2360296991012114,4.3006968034916815
0.23642047674872999,4.284700253566467
0.23681125439624853,4.260395034889323
0.2372020320437671,4.250952811622938
0.23759280969128566,4.244246204139262
0.23798358733880423,4.226060569203442
0.23837436498632278,4.211303286575194
0.23876514263384135,4.202684697631025
0.2391559202813599,4.193695877792961
0.23954669792887848,4.184373620135146
0.23993747557639702,4.169068292310735
0.2403282532239156,4.1647828794735755
0.24071903087143415,4.152588699248503
0.24110980851895272,4.136961516666344
0.24150058616647127,4.12706458907332
0.24189136381398985,4.112208571205237
0.2422821414615084,4.104074818814281
0.24267291910902697,4.099321859817377
0.24306369675654552,4.087363212921672
0.2434544744040641,4.060732208867742
0.24384525205158264,4.057068256142647
0.24423602969910121,4.042911779491856
0.24462680734661976,4.023464776097797
0.24501758499413834,4.021630684658668
0.24540836264165689,4.016265109031459
0.24579914028917546,4.010734108796535
0.246189917936694,3.9966632080755895
0.24658069558421258,3.9914819548335165
0.24697147323173113,3.982135905005791
0.2473622508792497,3.9713007648007124
0.24775302852676828,3.9589219068755086
0.24814380617428683,3.9557584674453334
0.2485345838218054,3.947210437505544
0.24892536146932395,3.932949154741461
0.24931613911684253,3.9305281856407306
0.24970691676436108,3.9180526554154596
0.2500976944118796,3.8898236041820655
0.2504884720593982,3.8876509875051055
0.2508792497069168,3.8788720149061913
0.2512700273544353,3.867380749912113
0.25166080500195387,3.8545782895301004
0.25205158264947247,3.8459875664582697
0.252442360296991,3.833693993691873
0.25283313794450957,3.8177513036890574
0.2532239155920281,3.8101628606389197
0.2536146932395467,3.7987567384347534
0.25400547088706527,3.792573832875382
0.2543962485345838,3.7821709117863467
0.25478702618210236,3.776631423885987
0.25517780382962096,3.772340193853084
0.2555685814771395,3.745555981700757
0.25595935912465806,3.7403099494774015
0.2563501367721766,3.7347258411901807
0.2567409144196952,3.723747396272886
0.25713169206721376,3.7200464556294657
0.2575224697147323,3.716411238299905
0.25791324736225085,3.695091311748834
0.25830402500976946,3.6895340255903593
0.258694802657288,3.6622333165748007
0.25908558030480655,3.660555094015378
0.25947635795232515,3.64851276099252
0.2598671355998437,3.638492894672157
0.26025791324736225,3.6255901992477186
0.2606486908948808,3.6221807461588744
0.2610394685423994,3.618473604279892
0.26143024618991795,3.604388957747166
0.2618210238374365,3.5954180245178864
0.26221180148495504,3.5832750663653044
0.26260257913247365,3.5756187731162252
0.2629933567799922,3.5626860013061825
0.26338413442751074,3.553394686378261
0.2637749120750293,3.546967587141449
0.2641656897225479,3.5361541650843007
0.26455646737006644,3.5243724804092222
0.264947245017585,3.5175320502423904
0.26533802266510353,3.506720799020365
0.26572880031262214,3.502399173360665
0.2661195779601407,3.494989447456319
0.26651035560765923,3.4888517813555593
0.2669011332551778,3.4815544187555556
0.2672919109026964,3.472550204169356
0.26768268855021493,3.4665921689988606
0.2680734661977335,3.4525418868692452
0.268464243845252,3.446347925630224
0.26885502149277063,3.4385165459135334
0.2692457991402892,3.4369349628843953
0.2696365767878077,3.4247901772497067
0.27002735443532627,3.420903737618221
0.2704181320828449,3.416936607376523
0.2708089097303634,3.4135426224143877
0.27119968737788197,3.3969394885082003
0.2715904650254006,3.3912561606434
0.2719812426729191,3.3839503583640944
0.27237202032043767,3.372560912560097
0.2727627979679562,3.3524356827450195
0.2731535756154748,3.343629984810091
0.27354435326299337,3.335821852449428
0.2739351309105119,3.3252530946889016
0.27432590855803046,3.316814470474185
0.27471668620554907,3.3092215922806987
0.2751074638530676,3.3027985390312495
0.27549824150058616,3.3013124598622228
0.2758890191481047,3.292633659442484
0.2762797967956233,3.2847229061415906
0.27667057444314186,3.2801865274256317
0.2770613520906604,3.2711736859130207
0.27745212973817895,3.247442180849586
0.27784290738569756,3.2469807059910876
0.2782336850332161,3.243444531498321
0.27862446268073465,3.233497307078278
0.2790152403282532,3.22170595544048
0.2794060179757718,3.2123423268843334
0.27979679562329035,3.2025668987140268
0.2801875732708089,3.1928441876182476
0.28057835091832745,3.1879686630251847
0.28096912856584605,3.1810293031900736
0.2813599062133646,3.1718773037623
0.28175068386088314,3.1637622381121684
0.2821414615084017,3.1551430742070252
0.2825322391559203,3.1536371093051714
0.28292301680343884,3.1416446938100395
0.2833137944509574,3.1349647367220985
0.283704572098476,3.119800800494839
0.28409534974599454,3.115372481704655
0.2844861273935131,3.105479871161389
0.28487690504103164,3.100354615690043
0.28526768268855024,3.0936133299207578
0.2856584603360688,3.0816051486342686
0.28604923798358733,3.0776381374610735
0.2864400156311059,3.071840744820781
0.2868307932786245,3.0658474942857983
0.28722157092614303,3.049948317086168
0.2876123485736616,3.0445929755760868
0.28800312622118013,3.0387594811686713
0.28839390386869873,3.033837276761429
0.2887846815162173,3.0232017383445577
0.2891754591637358,3.017004734479751
0.2895662368112544,3.0052808775574986
0.289957014458773,3.0017716645163697
0.2903477921062915,3.000313108022519
0.29073856975381007,2.996727840401952
0.2911293474013286,2.9844604282211624
0.2915201250488472,2.977159010666106
0.29191090269636577,2.973602507379787
0.2923016803438843,2.962937714044478
0.29269245799140287,2.9580745982247483
0.29308323563892147,2.9437646999366742
0.29347401328644,2.9413819319409678
0.29386479093395856,2.934293899195794
0.29425556858147717,2.9272537064758746
0.2946463462289957,2.9223954602128344
0.29503712387651426,2.914781922912622
0.2954279015240328,2.902851487100734
0.2958186791715514,2.899845241909854
0.29620945681906996,2.8944205990061325
0.2966002344665885,2.8844848107217294
0.29699101211410706,2.876631230474497
0.29738178976162566,2.8678921163723854
0.2977725674091442,2.8673732084614576
0.29816334505666275,2.8535910395608637
0.2985541227041813,2.8442762583809285
0.2989449003516999,2.8356441701772495
0.29933567799921845,2.828738953261184
0.299726455646737,2.8258952785757874
0.30011723329425555,2.8129932335075885
0.30050801094177415,2.808154419021883
0.3008987885892927,2.804494241194198
0.30128956623681125,2.7999945822104095
0.3016803438843298,2.7923981324662783
0.3020711215318484,2.7878914615526247
0.30246189917936694,2.7763332400618768
0.3028526768268855,2.7691313786942104
0.30324345447440404,2.7560583541575476
0.30363423212192264,2.7487396361255834
0.3040250097694412,2.7434061929378157
0.30441578741695974,2.7395574208437172
0.3048065650644783,2.7331883625003752
0.3051973427119969,2.7305738261017822
0.30558812035951544,2.725931338551834
0.305978898007034,2.7194333428601265
0.3063696756545526,2.7066972295905583
0.30676045330207113,2.704573135058501
0.3071512309495897,2.7021311902686294
0.30754200859710823,2.692743166297215
0.30793278624462683,2.68794485575907
0.3083235638921454,2.6847843906189377
0.30871434153966393,2.675736815655369
0.3091051191871825,2.6712749790922716
0.3094958968347011,2.659584102469647
0.3098866744822196,2.6543762147755916
0.3102774521297382,2.652302818281737
0.3106682297772567,2.645328420545558
0.3110590074247753,2.6425658204701215
0.31144978507229387,2.6329992831492604
0.3118405627198124,2.6255913839275853
0.31223134036733097,2.614898139276372
0.31262211801484957,2.6093667497682
0.3130128956623681,2.605329148219204
0.31340367330988667,2.5971465287082656
0.3137944509574052,2.590660801270225
0.3141852286049238,2.581113334082082
0.31457600625244236,2.5798307113534515
0.3149667838999609,2.5743632621328882
0.31535756154747946,2.5703900213859683
0.31574833919499806,2.5617273729845977
0.3161391168425166,2.5612026088849302
0.31652989449003516,2.557360739869843
0.3169206721375537,2.5519769921015727
0.3173114497850723,2.5399229247521964
0.31770222743259086,2.5397240040971916
0.3180930050801094,2.531897303194648
0.318483782727628,2.5290953095800175
0.31887456037514655,2.5241486366689028
0.3192653380226651,2.513871846374975
0.31965611567018365,2.5130680236089202
0.32004689331770225,2.5044187569492586
0.3204376709652208,2.501677796434801
0.32082844861273935,2.494733956298454
0.3212192262602579,2.489043499891265
0.3216100039077765,2.4839769357958765
0.32200078155529505,2.4808589538285686
0.3223915592028136,2.4729464202104383
0.32278233685033214,2.4668445650540263
0.32317311449785074,2.4579045243614894
0.3235638921453693,2.4430653729997345
0.32395466979288784,2.4390116083933164
0.3243454474404064,2.4341615951828275
0.324736225087925,2.42635479938492
0.32512700273544354,2.420834312634798
0.3255177803829621,2.418515229632646
0.32590855803048063,2.4150568810007
0.32629933567799924,2.4107948403390336
0.3266901133255178,2.4038501094457727
0.32708089097303633,2.3998004592058675
0.3274716686205549,2.3971463804241884
0.3278624462680735,2.3913806337943715
0.32825322391559203,2.3821705230390173
0.3286440015631106,2.3748674350885723
0.3290347792106291,2.372495700842565
0.32942555685814773,2.3635963536791693
0.3298163345056663,2.359293262230748
0.3302071121531848,2.355739714654918
0.3305978898007034,2.3524494953225634
0.330988667448222,2.343963576866183
0.3313794450957405,2.338682240645932
0.33177022274325907,2.3361924857288567
0.33216100039077767,2.3314467831421344
0.3325517780382962,2.3273709391831496
0.33294255568581477,2.322717428489972
0.3333333333333333,2.31019910495384
0.3337241109808519,2.309792583939474
0.33411488862837047,2.3051949491666703
0.334505666275889,2.3020660923721175
0.33489644392340756,2.2895274363038665
0.33528722157092616,2.28533052267571
0.3356779992184447,2.284511013220063
0.33606877686596326,2.279469530970998
0.3364595545134818,2.2788323377488906
0.3368503321610004,2.2665776557161186
0.33724110980851896,2.263482517093268
0.3376318874560375,2.259312494286318
0.33802266510355605,2.2556453647431405
0.33841344275107466,2.2480299665194425
0.3388042203985932,2.243781187499097
0.33919499804611175,2.2385337737562114
0.3395857756936303,2.231623269338492
0.3399765533411489,2.223655972112047
0.34036733098866745,2.220675731567455
0.340758108636186,2.213269989019359
0.34114888628370454,2.2063537636030452
0.34153966393122315,2.204580357052904
0.3419304415787417,2.1950106514030265
0.34232121922626024,2.19361568332371
0.34271199687377885,2.1867344270030693
0.3431027745212974,2.18346457975512
0.34349355216881594,2.1821180743931063
0.3438843298163345,2.175000648620327
0.3442751074638531,2.1707276728764096
0.34466588511137164,2.1662568998029434
0.3450566627588902,2.161396108579137
0.34544744040640873,2.1596018804052313
0.34583821805392734,2.1547780792189077
0.3462289957014459,2.1543444847985276
0.34661977334896443,2.1420226850272264
0.347010550996483,2.1378184602985546
0.3474013286440016,2.1313392214741866
0.34779210629152013,2.126078338607583
0.3481828839390387,2.1209355432086263
0.3485736615865572,2.119781128287382
0.34896443923407583,2.115114784699145
0.3493552168815944,2.1119747364981327
0.3497459945291129,2.104015789305148
0.35013677217663147,2.0981737734361223
0.3505275498241501,2.092541567675086
0.3509183274716686,2.087869785951603
0.35130910511918717,2.0839396498231326
0.3516998827667057,2.078205705523322
0.3520906604142243,2.0726627623693963
0.35248143806174287,2.0674023203123224
0.3528722157092614,2.066334450858254
0.35326299335678,2.0591873072193168
0.35365377100429857,2.0545340346417174
0.3540445486518171,2.052951654436686
0.35443532629933566,2.050451823613643
0.35482610394685427,2.0462505272200264
0.3552168815943728,2.037996061875612
0.35560765924189136,2.036576469409833
0.3559984368894099,2.028102848713472
0.3563892145369285,2.02510073496038
0.35677999218444706,2.0172677339480782
0.3571707698319656,2.0142355522559803
0.35756154747948415,2.0104690313334213
0.35795232512700276,2.0020910445131728
0.3583431027745213,2.000179971731282
0.35873388042203985,1.9960433519365353
0.3591246580695584,1.9948908167722839
0.359515435717077,1.9898396126414208
0.35990621336459555,1.9860314399434402
0.3602969910121141,1.9770036034832632
0.36068776865963265,1.9742414600175657
0.36107854630715125,1.9659899204856255
0.3614693239546698,1.9641909068637318
0.36186010160218834,1.9573477412435119
0.3622508792497069,1.9548426997555295
0.3626416568972255,1.941785636467177
0.36303243454474404,1.9409159720234512
0.3634232121922626,1.9372165524584037
0.36381398983978114,1.93697268359002
0.36420476748729974,1.9354445089171346
0.3645955451348183,1.9300693498244328
0.36498632278233684,1.9250569293785118
0.36537710042985544,1.9191983748483286
0.365767878077374,1.9173441257268788
0.36615865572489253,1.9144911091464154
0.3665494333724111,1.9100681124557293
0.3669402110199297,1.9062389892826719
0.36733098866744823,1.9042947016514191
0.3677217663149668,1.8988187268705583
0.36811254396248533,1.8968141929679907
0.36850332161000393,1.8945400788341809
0.3688940992575225,1.8905662996828343
0.369284876905041,1.8854964755734898
0.3696756545525596,1.876791101112505
0.3700664322000782,1.8749884039724185
0.3704572098475967,1.8730105013869303
0.37084798749511527,1.8706299790000178
0.3712387651426338,1.8649837920160612
0.3716295427901524,1.863378744822491
0.37202032043767097,1.859020274674511
0.3724110980851895,1.854800691452996
0.37280187573270807,1.8516502266497354
0.37319265338022667,1.8487153068716502
0.3735834310277452,1.845503490687156
0.37397420867526376,1.8361403010509019
0.3743649863227823,1.8291103921828915
0.3747557639703009,1.824960773167877
0.37514654161781946,1.8227787095649453
0.375537319265338,1.8211645618531824
0.37592809691285656,1.817407473967589
0.37631887456037516,1.8118139640886357
0.3767096522078937,1.8084281432417861
0.37710042985541226,1.806935261707014
0.37749120750293086,1.8031759570915407
0.3778819851504494,1.797935305394231
0.37827276279796795,1.7957983856184974
0.3786635404454865,1.7941245256052754
0.3790543180930051,1.7867581842857094
0.37944509574052365,1.7844449602351282
0.3798358733880422,1.7809363238976328
0.38022665103556075,1.7777810610021592
0.38061742868307935,1.7754494203823348
0.3810082063305979,1.7696785586616326
0.38139898397811645,1.766730524610776
0.381789761625635,1.7604103016056187
0.3821805392731536,1.7577718708111132
0.38257131692067214,1.754153601252973
0.3829620945681907,1.7526245127457272
0.38335287221570924,1.7486941853349887
0.38374364986322784,1.7449809890080172
0.3841344275107464,1.7376603084264588
0.38452520515826494,1.7359839445859775
0.3849159828057835,1.7318168912296876
0.3853067604533021,1.7251975955888272
0.38569753810082064,1.722738373871076
0.3860883157483392,1.7213484798377896
0.38647909339585773,1.715798512560502
0.38686987104337633,1.7109769807645947
0.3872606486908949,1.7059337950219682
0.38765142633841343,1.7045293484554587
0.388042203985932,1.7012643316793148
0.3884329816334506,1.6991828874426553
0.38882375928096913,1.6959310623027009
0.3892145369284877,1.6920964924255517
0.3896053145760063,1.6897420409372952
0.3899960922235248,1.684326518868274
0.3903868698710434,1.6780342685357506
0.3907776475185619,1.6773916260081767
0.3911684251660805,1.6736423856740892
0.39155920281359907,1.66901330656377
0.3919499804611176,1.6666376118512933
0.39234075810863617,1.6649113101893118
0.39273153575615477,1.662167462123197
0.3931223134036733,1.6593142654432806
0.39351309105119187,1.6572504077084538
0.3939038686987104,1.651282682097966
0.394294646346229,1.650252693882546
0.39468542399374756,1.6450034164292477
0.3950762016412661,1.6421174489625416
0.39546697928878466,1.6390060836650224
0.39585775693630326,1.6375132382975806
0.3962485345838218,1.6342699315138454
0.39663931223134036,1.6305121702628986
0.3970300898788589,1.6247138912880843
0.3974208675263775,1.6238430966125936
0.39781164517389606,1.6161217927976212
0.3982024228214146,1.6139211336135413
0.39859320046893315,1.6131256568133965
0.39898397811645175,1.6072848299739169
0.3993747557639703,1.6020695700912844
0.39976553341148885,1.600810551427421
0.40015631105900745,1.5976099987616021
0.400547088706526,1.5962018026413625
0.40093786635404455,1.5909129959112065
0.4013286440015631,1.5881075409572072
0.4017194216490817,1.586183945612921
0.40211019929660025,1.5784788297337695
0.4025009769441188,1.5762969007555634
0.40289175459163734,1.5747013187171155
0.40328253223915594,1.5729680592349797
0.4036733098866745,1.5708848869593595
0.40406408753419304,1.5658597454796053
0.4044548651817116,1.5627520443897143
0.4048456428292302,1.558976090543709
0.40523642047674874,1.5562233597718262
0.4056271981242673,1.5551848035474243
0.40601797577178583,1.553805514232548
0.40640875341930444,1.548877671387907
0.406799531066823,1.5457408279319365
0.40719030871434153,1.5447176373127853
0.4075810863618601,1.5420007562425275
0.4079718640093787,1.5363465455313194
0.40836264165689723,1.5355993913133483
0.4087534193044158,1.5315237615801232
0.4091441969519343,1.5295419589026757
0.40953497459945293,1.5279418193672152
0.4099257522469715,1.5230190484505943
0.41031652989449,1.5223516923070282
0.41070730754200857,1.519947175717032
0.4110980851895272,1.5128068520274807
0.4114888628370457,1.5082453671935188
0.41187964048456427,1.5066421698146457
0.41227041813208287,1.501987066548826
0.4126611957796014,1.4974808221532456
0.41305197342711997,1.4963508660706906
0.4134427510746385,1.4955000309817
0.4138335287221571,1.493342805829705
0.41422430636967567,1.4892315823362516
0.4146150840171942,1.485201209483305
0.41500586166471276,1.4832503230455423
0.41539663931223136,1.4801575611872957
0.4157874169597499,1.4771862211511206
0.41617819460726846,1.4743455806883141
0.416568972254787,1.4721162926412952
0.4169597499023056,1.4687371662579483
0.41735052754982416,1.4677977945790803
0.4177413051973427,1.464331200655618
0.41813208284486125,1.4639152417691714
0.41852286049237986,1.4565162602191308
0.4189136381398984,1.4541991884013574
0.41930441578741695,1.4516104815785558
0.4196951934349355,1.4484815713467447
0.4200859710824541,1.4455108274249986
0.42047674872997265,1.444116328645044
0.4208675263774912,1.4414032906865528
0.42125830402500974,1.437989114436991
0.42164908167252835,1.4335256554330769
0.4220398593200469,1.4330401988217258
0.42243063696756544,1.4296587845388335
0.422821414615084,1.4287604267811198
0.4232121922626026,1.424577573261074
0.42360296991012114,1.4190586792703686
0.4239937475576397,1.4166293282201168
0.4243845252051583,1.414191501918982
0.42477530285267684,1.4106894737008382
0.4251660805001954,1.4094496709127315
0.42555685814771393,1.4060479743054712
0.42594763579523254,1.405193539319149
0.4263384134427511,1.3998965094154225
0.42672919109026963,1.3996251034658727
0.4271199687377882,1.3968179277584412
0.4275107463853068,1.394196678675534
0.42790152403282533,1.3914327729849447
0.4282923016803439,1.38676728332699
0.4286830793278624,1.3838843279412634
0.42907385697538103,1.381988949240832
0.4294646346228996,1.3765885241016795
0.4298554122704181,1.3742810079316106
0.43024618991793667,1.37221683130521
0.4306369675654553,1.3681635639681418
0.4310277452129738,1.3656197060141644
0.43141852286049237,1.365323846194956
0.4318093005080109,1.362205708547768
0.4322000781555295,1.3607194622224967
0.43259085580304807,1.359314864200882
0.4329816334505666,1.355927028526681
0.43337241109808516,1.3541163680049888
0.43376318874560377,1.3502576430337592
0.4341539663931223,1.346742041663301
0.43454474404064086,1.343824978285303
0.4349355216881594,1.3432764806255013
0.435326299335678,1.3402310756563875
0.43571707698319656,1.3369522468127186
0.4361078546307151,1.3351596246350808
0.4364986322782337,1.3341573531309194
0.43688940992575226,1.33100929631669
0.4372801875732708,1.326525197660265
0.43767096522078935,1.3262928002583618
0.43806174286830796,1.3242401611062395
0.4384525205158265,1.3233938605580242
0.43884329816334505,1.319110237375729
0.4392340758108636,1.3177366719816583
0.4396248534583822,1.3119303299385376
0.44001563110590075,1.3104145623292163
0.4404064087534193,1.3088953234149636
0.44079718640093785,1.3060123107634407
0.44118796404845645,1.3031471776017238
0.441578741695975,1.302184336937673
0.44196951934349354,1.29910215655399
0.4423602969910121,1.2974332622738842
0.4427510746385307,1.2947826217030352
0.44314185228604924,1.2934437765528006
0.4435326299335678,1.2887381770635065
0.44392340758108634,1.286541817586575
0.44431418522860494,1.2831023117451166
0.4447049628761235,1.280607154715366
0.44509574052364204,1.2800313886761976
0.4454865181711606,1.2769630612087475
0.4458772958186792,1.2757666120745101
0.44626807346619773,1.2713667121812202
0.4466588511137163,1.2700539374391115
0.44704962876123483,1.2673266389830333
0.44744040640875343,1.2664821377493132
0.447831184056272,1.2635478065579817
0.44822196170379053,1.2608421203563338
0.44861273935130913,1.2599050334343274
0.4490035169988277,1.2565608592983648
0.4493942946463462,1.254824878432343
0.4497850722938648,1.2506100025997287
0.4501758499413834,1.2478168172489827
0.4505666275889019,1.2448140725544716
0.45095740523642047,1.2444207035190618
0.451348182883939,1.2421263715421043
0.4517389605314576,1.2416215821776342
0.45212973817897617,1.2375464141912382
0.4525205158264947,1.2365961629789746
0.45291129347401327,1.2325710573681299
0.45330207112153187,1.2317735133898686
0.4536928487690504,1.2302186246538915
0.45408362641656896,1.2285901025639223
0.4544744040640875,1.2264748073976026
0.4548651817116061,1.2251118512006829
0.45525595935912466,1.2207806296541726
0.4556467370066432,1.2184586980468841
0.45603751465416176,1.2169800734298712
0.45642829230168036,1.2131111115486222
0.4568190699491989,1.2110947686691387
0.45720984759671746,1.2073852826509293
0.457600625244236,1.2054873859641593
0.4579914028917546,1.204651933976753
0.45838218053927315,1.2022026901034562
0.4587729581867917,1.1997458771958422
0.4591637358343103,1.1995754316823295
0.45955451348182885,1.1962092225484482
0.4599452911293474,1.1947266501158627
0.46033606877686595,1.1940170621792847
0.46072684642438455,1.1904685049229946
0.4611176240719031,1.1887837601411877
0.46150840171942165,1.1840963838013174
0.4618991793669402,1.1824139832335456
0.4622899570144588,1.1804391810917676
0.46268073466197734,1.1797126166059202
0.4630715123094959,1.1784141240385908
0.46346228995701444,1.1769451297859623
0.46385306760453304,1.1759379582824674
0.4642438452520516,1.1707355793284926
0.46463462289957014,1.1679158402936736
0.4650254005470887,1.1640511376616482
0.4654161781946073,1.1631054947079322
0.46580695584212584,1.1607997736202686
0.4661977334896444,1.1595539068112282
0.46658851113716293,1.1584771443668138
0.46697928878468153,1.15627038162855
0.4673700664322001,1.1554889640293298
0.46776084407971863,1.152429690087682
0.4681516217272372,1.1510571025461662
0.4685423993747558,1.1491241088562436
0.46893317702227433,1.1486275486124657
0.4693239546697929,1.1468976254330099
0.4697147323173114,1.14368884614452
0.47010550996483,1.1409100743977714
0.4704962876123486,1.1367817834069485
0.4708870652598671,1.136510742053395
0.4712778429073857,1.1352785781727939
0.47166862055490427,1.1327374678651403
0.4720593982024228,1.1304872471200074
0.47245017584994137,1.1291432663747762
0.47284095349745997,1.128003024041113
0.4732317311449785,1.1243605069375944
0.47362250879249707,1.1226800960704444
0.4740132864400156,1.1214925218732914
0.4744040640875342,1.1171387562742099
0.47479484173505276,1.116648405524902
0.4751856193825713,1.1149792050438656
0.47557639703008986,1.1139993227495266
0.47596717467760846,1.1113706946392208
0.476357952325127,1.1089393380700077
0.47674872997264556,1.108782037364212
0.4771395076201641,1.1064988853110094
0.4775302852676827,1.103212514362046
0.47792106291520126,1.1019423878032084
0.4783118405627198,1.1001932780113763
0.47870261821023835,1.0987145806211016
0.47909339585775695,1.0976556403113564
0.4794841735052755,1.0954210601666643
0.47987495115279405,1.0927601429362912
0.4802657288003126,1.0918780369728167
0.4806565064478312,1.089451278199676
0.48104728409534975,1.0874983591921508
0.4814380617428683,1.084563639287545
0.48182883939038684,1.08283916620993
0.48221961703790545,1.0814255757500144
0.482610394685424,1.0774972451491478
0.48300117233294254,1.0761831082128974
0.48339194998046114,1.0752269848332665
0.4837827276279797,1.0748454996888164
0.48417350527549824,1.0702414989903133
0.4845642829230168,1.0699703999358636
0.4849550605705354,1.0660287454872848
0.48534583821805394,1.064541385367681
0.4857366158655725,1.0633371985332252
0.48612739351309103,1.0618587565168698
0.48651817116060964,1.0596850852941961
0.4869089488081282,1.0582704370298208
0.48729972645564673,1.0567793210291299
0.4876905041031653,1.0554221639627042
0.4880812817506839,1.0525270313612853
0.48847205939820243,1.0512725170900934
0.488862837045721,1.050307927487901
0.4892536146932395,1.0480386237215438
0.48964439234075813,1.0476955482667452
0.4900351699882767,1.0448356694161107
0.4904259476357952,1.0440739505182082
0.49081672528331377,1.0421574657454398
0.4912075029308324,1.0389986031016862
0.4915982805783509,1.0381010383641984
0.49198905822586947,1.0358974340190519
0.492379835873388,1.0343346657686343
0.4927706135209066,1.0320863162788252
0.49316139116842517,1.0312829701653754
0.4935521688159437,1.0291736082729754
0.49394294646346226,1.0259361607788215
0.49433372411098087,1.0234617667350627
0.4947245017584994,1.0226021791769284
0.49511527940601796,1.020489402781862
0.49550605705353656,1.0197055873042609
0.4958968347010551,1.0177550682890508
0.49628761234857366,1.014950032416222
0.4966783899960922,1.0132347339416483
0.4970691676436108,1.011974228322856
0.49745994529112936,1.0105697734163968
0.4978507229386479,1.0093533019411745
0.49824150058616645,1.007747687468581
0.49863227823368506,1.0059964939796169
0.4990230558812036,1.004042605893997
0.49941383352872215,1.0019887526074165
0.4998046111762407,1.000993182520872
0.5001953888237592,0.9990068174791281
0.5005861664712778,0.9974132591508709
0.5009769441187965,0.9956390060017246
0.5013677217663149,0.9954320003702806
0.5017584994138335,0.9916088809009815
0.502149277061352,0.9901672686965282
0.5025400547088706,0.9887334566075157
0.5029308323563892,0.9879430009002047
0.5033216100039077,0.9874567045457753
0.5037123876514263,0.98654820383975
0.5041031652989449,0.9826370391706376
0.5044939429464634,0.9822154575513368
0.504884720593982,0.9800707764177282
0.5052754982415005,0.9785329393548087
0.5056662758890191,0.9759700891334421
0.5060570535365377,0.9739891018605336
0.5064478311840562,0.9729556176573637
0.5068386088315748,0.9711545844050986
0.5072293864790934,0.9701605111779283
0.5076201641266119,0.9693326220872128
0.5080109417741305,0.9670034533497001
0.5084017194216491,0.9647152321863335
0.5087924970691676,0.9633356728691769
0.5091832747166862,0.9618754269806373
0.5095740523642047,0.9606224792293775
0.5099648300117233,0.9595791661739886
0.5103556076592419,0.9571657003985552
0.5107463853067604,0.9553711360296592
0.511137162954279,0.9532670325109086
0.5115279406017976,0.9508930653661355
0.5119187182493161,0.9483184723656994
0.5123094958968347,0.9460300073254374
0.5127002735443532,0.9450436608665475
0.5130910511918718,0.9443032576727205
0.5134818288393904,0.9439719137397821
0.5138726064869089,0.9428099923280444
0.5142633841344275,0.9404478748462375
0.5146541617819461,0.9395052378205708
0.5150449394294646,0.9388415868099063
0.5154357170769832,0.9356046883219772
0.5158264947245017,0.9350480414232352
0.5162172723720203,0.9335937177788358
0.5166080500195389,0.931451074449906
0.5169988276670574,0.9307671390827604
0.517389605314576,0.9295305605128318
0.5177803829620946,0.9279377701374083
0.5181711606096131,0.9257931600757077
0.5185619382571317,0.9243360389804314
0.5189527159046503,0.9224480568432669
0.5193434935521688,0.9213060368047677
0.5197342711996874,0.9202633316746212
0.5201250488472059,0.9189948692243026
0.5205158264947245,0.9174852949805455
0.5209066041422431,0.9171113353642926
0.5212973817897616,0.9147275715690004
0.5216881594372802,0.9140636403341659
0.5220789370847988,0.9108968196474752
0.5224697147323173,0.908981767769565
0.5228604923798359,0.9085835862884439
0.5232512700273544,0.9081481773301715
0.523642047674873,0.9064369074934405
0.5240328253223916,0.9056395302098788
0.5244236029699101,0.9040848367862072
0.5248143806174287,0.9020180020459123
0.5252051582649473,0.9005758597621368
0.5255959359124658,0.899319816048881
0.5259867135599844,0.897259628622396
0.5263774912075029,0.8965331910308818
0.5267682688550215,0.8947018019483665
0.5271590465025401,0.8933574615391027
0.5275498241500586,0.8924301157729511
0.5279406017975772,0.89130220251638
0.5283313794450958,0.8891019808367646
0.5287221570926143,0.8882527687761331
0.5291129347401329,0.8863228947221963
0.5295037123876515,0.8858854327368737
0.52989449003517,0.8848060579740596
0.5302852676826886,0.8840707034514834
0.5306760453302071,0.8829441282905197
0.5310668229777257,0.8812387845712327
0.5314576006252443,0.8795851266694001
0.5318483782727628,0.8781185615602547
0.5322391559202814,0.8772036578071523
0.5326299335678,0.8752759231852966
0.5330207112153185,0.8733392368154613
0.5334114888628371,0.872883307383453
0.5338022665103556,0.8716109423069563
0.5341930441578742,0.8695112615188422
0.5345838218053928,0.8689346146633794
0.5349745994529113,0.8665824914813921
0.5353653771004299,0.8648340930957192
0.5357561547479485,0.8639159194229922
0.536146932395467,0.8630209750421499
0.5365377100429856,0.8619885812026615
0.536928487690504,0.8613666915449332
0.5373192653380227,0.8601817267150386
0.5377100429855413,0.8569058615329657
0.5381008206330598,0.8552826344726325
0.5384915982805784,0.854353304783699
0.538882375928097,0.8535227470238659
0.5392731535756154,0.8507538037439504
0.539663931223134,0.850079206134619
0.5400547088706525,0.8496596977758425
0.5404454865181711,0.8488041754589549
0.5408362641656898,0.8462644468596312
0.5412270418132082,0.8455142850848477
0.5416178194607268,0.844727814846961
0.5420085971082454,0.8427998853463812
0.5423993747557639,0.8420172896766395
0.5427901524032825,0.8400725844050951
0.5431809300508011,0.8382749037290202
0.5435717076983196,0.837226960978972
0.5439624853458382,0.8361086119531442
0.5443532629933567,0.8346967084895605
0.5447440406408753,0.8335744361296887
0.5451348182883939,0.8323752145664153
0.5455255959359124,0.8317836396414715
0.545916373583431,0.8312354815337619
0.5463071512309496,0.8292835119247833
0.5466979288784681,0.8289550137377151
0.5470887065259867,0.8277214193673014
0.5474794841735052,0.8252473986580556
0.5478702618210238,0.8239833167348459
0.5482610394685424,0.8226684567117601
0.5486518171160609,0.8214043888085377
0.5490425947635795,0.8204963337282497
0.5494333724110981,0.8191564244114512
0.5498241500586166,0.8179705953716865
0.5502149277061352,0.8176939328126548
0.5506057053536537,0.8160391142340899
0.5509964830011723,0.8143310118883759
0.5513872606486909,0.8136892237442132
0.5517780382962094,0.8121333099305945
0.552168815943728,0.8105001071444985
0.5525595935912466,0.8094014897325642
0.5529503712387651,0.809050575835559
0.5533411488862837,0.8072414502943899
0.5537319265338023,0.8065926101954454
0.5541227041813208,0.8047486182733671
0.5545134818288394,0.803534263447691
0.5549042594763579,0.8022982356756808
0.5552950371238765,0.801414268994445
0.5556858147713951,0.7998205708912147
0.5560765924189136,0.7987017230305287
0.5564673700664322,0.797664320731356
0.5568581477139508,0.796182699244353
0.5572489253614693,0.7938854711130954
0.5576397030089879,0.793637342956834
0.5580304806565064,0.7928365820955262
0.558421258304025,0.7920113767338961
0.5588120359515436,0.7912234027247411
0.5592028135990621,0.7893055438749539
0.5595935912465807,0.789083283257308
0.5599843688940993,0.7875469824874969
0.5603751465416178,0.7859513247521681
0.5607659241891364,0.7856821726849097
0.5611567018366549,0.7847396352985854
0.5615474794841735,0.7829079919119415
0.5619382571316921,0.7820511723473431
0.5623290347792106,0.780618453379873
0.5627198124267292,0.778936396011452
0.5631105900742478,0.7780628925792795
0.5635013677217663,0.7769835526861607
0.5638921453692849,0.7760800178681344
0.5642829230168034,0.7749987851072866
0.564673700664322,0.7744336211498373
0.5650644783118406,0.7727502186962486
0.5654552559593591,0.7725432972973502
0.5658460336068777,0.7717796423397297
0.5662368112543963,0.7709531808881606
0.5666275889019148,0.7684839294638278
0.5670183665494334,0.767612257632342
0.567409144196952,0.7666479551235499
0.5677999218444705,0.7660978976837127
0.5681906994919891,0.7646121454221632
0.5685814771395076,0.7635043520180528
0.5689722547870262,0.7622681501668178
0.5693630324345448,0.7612984436434774
0.5697538100820633,0.7600244826442255
0.5701445877295819,0.7596479990480135
0.5705353653771005,0.7573425567772669
0.570926143024619,0.7569122886847031
0.5713169206721376,0.7553733049354318
0.5717076983196561,0.7549650553887928
0.5720984759671747,0.7534960691492446
0.5724892536146933,0.7522441338610395
0.5728800312622118,0.7512338202813293
0.5732708089097304,0.7498381879357449
0.573661586557249,0.7479699993280992
0.5740523642047675,0.7479166415930142
0.5744431418522861,0.7477077479770897
0.5748339194998046,0.745352802729318
0.5752246971473232,0.744004880000011
0.5756154747948418,0.7437440540734653
0.5760062524423603,0.7430354439165625
0.5763970300898789,0.7417345381586473
0.5767878077373975,0.7405791265633311
0.577178585384916,0.7392973162334958
0.5775693630324346,0.7390027835450013
0.5779601406799532,0.738001414703045
0.5783509183274717,0.7367185868855718
0.5787416959749903,0.7352896082526494
0.5791324736225087,0.7331905697314985
0.5795232512700274,0.7316745508896961
0.579914028917546,0.7314822822648681
0.5803048065650644,0.7296349221835108
0.580695584212583,0.7291095303695759
0.5810863618601017,0.7283513173409766
0.5814771395076201,0.7279638220699389
0.5818679171551387,0.7270349222789182
0.5822586948026572,0.7260640484889285
0.5826494724501758,0.7256040559615449
0.5830402500976944,0.7239051133150648
0.5834310277452129,0.7230296296920955
0.5838218053927315,0.7216939874157474
0.5842125830402501,0.7204950461514457
0.5846033606877686,0.7195931126112323
0.5849941383352872,0.7185719834837982
0.5853849159828057,0.7175310547475978
0.5857756936303243,0.7165287921743267
0.5861664712778429,0.7159810712555849
0.5865572489253614,0.7144208763682263
0.58694802657288,0.7140388258507211
0.5873388042203986,0.7130349039441483
0.5877295818679171,0.7117826004814267
0.5881203595154357,0.7110521547073417
0.5885111371629543,0.7093992986265016
0.5889019148104728,0.7086348491526694
0.5892926924579914,0.7079391364176623
0.5896834701055099,0.7072103269977087
0.5900742477530285,0.7052260438761482
0.5904650254005471,0.7041376384453794
0.5908558030480656,0.7034995393241645
0.5912465806955842,0.7031332450162169
0.5916373583431028,0.7023531815676342
0.5920281359906213,0.7003854840763686
0.5924189136381399,0.6999701177380667
0.5928096912856584,0.698434056063309
0.593200468933177,0.6982021714783604
0.5935912465806956,0.6968659241058681
0.5939820242282141,0.6960457878013719
0.5943728018757327,0.6952149241349276
0.5947635795232513,0.695032313875723
0.5951543571707698,0.694534770352908
0.5955451348182884,0.6929153574018238
0.5959359124658069,0.6909866503795569
0.5963266901133255,0.689841669063659
0.5967174677608441,0.6884034733911497
0.5971082454083626,0.6881474699027055
0.5974990230558812,0.6868281056524216
0.5978898007033998,0.6861542395354622
0.5982805783509183,0.6856258509287444
0.5986713559984369,0.6843616688759222
0.5990621336459554,0.683601503992175
0.599452911293474,0.6822924243055436
0.5998436889409926,0.6818473178141329
0.6002344665885111,0.6805346075588796
0.6006252442360297,0.6797585538902233
0.6010160218835483,0.678320382357331
0.6014067995310668,0.6782044328776292
0.6017975771785854,0.6754589484032295
0.602188354826104,0.6745235564255047
0.6025791324736225,0.6739996725401028
0.6029699101211411,0.67370756625254
0.6033606877686596,0.6724152011338527
0.6037514654161782,0.671266025352902
0.6041422430636968,0.6710699910900375
0.6045330207112153,0.6699353250838287
0.6049237983587339,0.6692192722586505
0.6053145760062525,0.6688082908870963
0.605705353653771,0.6678604489234657
0.6060961313012896,0.6671428729542435
0.6064869089488081,0.6661573738717654
0.6068776865963267,0.6649879386581611
0.6072684642438453,0.6642166807075648
0.6076592418913638,0.6634559032735947
0.6080500195388824,0.6616059491309582
0.608440797186401,0.6602871663117249
0.6088315748339195,0.6595860509139009
0.6092223524814381,0.6579089552551989
0.6096131301289566,0.6575018144662608
0.6100039077764752,0.6570111668951855
0.6103946854239938,0.6564388583067576
0.6107854630715123,0.6554842350686869
0.6111762407190309,0.6543928628844689
0.6115670183665495,0.6538424487541727
0.611957796014068,0.6534168432225261
0.6123485736615866,0.6521176048631158
0.6127393513091052,0.651791456142074
0.6131301289566237,0.6505432223311376
0.6135209066041423,0.650260513663803
0.6139116842516608,0.6487367358153543
0.6143024618991794,0.6481629109620927
0.614693239546698,0.6470352219286478
0.6150840171942165,0.6467877001929899
0.6154747948417351,0.6462811709420416
0.6158655724892537,0.6454919173167002
0.6162563501367722,0.6445387691851276
0.6166471277842908,0.6433013170736427
0.6170379054318093,0.6426089588848204
0.6174286830793279,0.6423603454008655
0.6178194607268465,0.6415069376620256
0.618210238374365,0.6409854545974478
0.6186010160218836,0.6396257129183621
0.6189917936694022,0.639271096831083
0.6193825713169206,0.6382696840689235
0.6197733489644393,0.6379827930651221
0.6201641266119577,0.6371853312117638
0.6205549042594763,0.6354264674761458
0.620945681906995,0.6345359033344832
0.6213364595545134,0.6342706469526708
0.621727237202032,0.6335487958705656
0.6221180148495506,0.6316735877836859
0.6225087924970691,0.6312202248353919
0.6228995701445877,0.6298812619317385
0.6232903477921062,0.6297537242766882
0.6236811254396248,0.6284068440635932
0.6240719030871434,0.6278420460870331
0.6244626807346619,0.6271807605786406
0.6248534583821805,0.6253623430751272
0.6252442360296991,0.624743786746845
0.6256350136772176,0.6237274494673357
0.6260257913247362,0.6235030213548391
0.6264165689722548,0.6224210745967053
0.6268073466197733,0.6216625730395116
0.6271981242672919,0.621361150343999
0.6275889019148104,0.6205215011481433
0.627979679562329,0.6198679013172679
0.6283704572098476,0.6186735515994216
0.6287612348573661,0.6177546898974761
0.6291520125048847,0.6172238437300038
0.6295427901524033,0.6168716486717626
0.6299335677999218,0.6148603448333718
0.6303243454474404,0.6144257448120379
0.6307151230949589,0.6138967875673287
0.6311059007424775,0.6131693556858276
0.6314966783899961,0.6126248065674605
0.6318874560375146,0.6121492439491116
0.6322782336850332,0.6102099616643225
0.6326690113325518,0.6095371814156462
0.6330597889800703,0.6087671107933422
0.6334505666275889,0.6081918688967022
0.6338413442751074,0.6073196939530692
0.634232121922626,0.6071214993630536
0.6346228995701446,0.6065467953922807
0.6350136772176631,0.6058090693446808
0.6354044548651817,0.6040920832445802
0.6357952325127003,0.6039276112831578
0.6361860101602188,0.6028658855782156
0.6365767878077374,0.602199151835202
0.636967565455256,0.6017249818850284
0.6373583431027745,0.600304371783048
0.6377491207502931,0.5991753680078052
0.6381398983978116,0.5988614506252666
0.6385306760453302,0.5974577839523468
0.6389214536928488,0.5969528388319881
0.6393122313403673,0.5963414588898678
0.6397030089878859,0.5958698906857394
0.6400937866354045,0.5954601093874355
0.640484564282923,0.5943240042699088
0.6408753419304416,0.5929839504523167
0.6412661195779601,0.5917655389861054
0.6416568972254787,0.5915035311716634
0.6420476748729973,0.5903364369647915
0.6424384525205158,0.5900998365037652
0.6428292301680344,0.5895675080304099
0.643220007815553,0.5884395662381435
0.6436107854630715,0.5874287298228951
0.6440015631105901,0.5871685882387637
0.6443923407581086,0.5856641027428453
0.6447831184056272,0.5848163308622026
0.6451738960531458,0.5845309460270559
0.6455646737006643,0.5834854260199428
0.6459554513481829,0.5831195480852034
0.6463462289957015,0.5826692063794884
0.64673700664322,0.5814339300829249
0.6471277842907386,0.5809220418790824
0.6475185619382572,0.5800622429934211
0.6479093395857757,0.5795883859910419
0.6483001172332943,0.5787876364025952
0.6486908948808128,0.5781157129400065
0.6490816725283314,0.5775230501004115
0.64947245017585,0.577092361324384
0.6498632278233685,0.5767697003334495
0.6502540054708871,0.5757441261262187
0.6506447831184057,0.574797140610052
0.6510355607659242,0.574056878632043
0.6514263384134428,0.5737248746103149
0.6518171160609613,0.5732476934610631
0.6522078937084799,0.5724285824845016
0.6525986713559985,0.5719578702950507
0.652989449003517,0.571013260763761
0.6533802266510356,0.5701145746046444
0.6537710042985542,0.5695748225055316
0.6541617819460727,0.5692305304171055
0.6545525595935913,0.5676791154900929
0.6549433372411098,0.5666610435143865
0.6553341148886284,0.566398078481734
0.655724892536147,0.5659621162462086
0.6561156701836655,0.5651853188836848
0.6565064478311841,0.5649497636685535
0.6568972254787027,0.5643448665298865
0.6572880031262212,0.5639452907308522
0.6576787807737398,0.5627994297388412
0.6580695584212582,0.5615752070911125
0.6584603360687769,0.5609968820486176
0.6588511137162955,0.5597075623365537
0.659241891363814,0.5591794065358103
0.6596326690113326,0.5588873895432247
0.6600234466588512,0.5582600860333636
0.6604142243063696,0.5578535385506851
0.6608050019538882,0.5574689668511751
0.6611957796014069,0.5566462645924628
0.6615865572489253,0.5559711836655356
0.661977334896444,0.5551340121488993
0.6623681125439624,0.554787586251121
0.662758890191481,0.5543007332112201
0.6631496678389996,0.5531899256810523
0.6635404454865181,0.5529082496440114
0.6639312231340367,0.5522936101825334
0.6643220007815553,0.5520941100262157
0.6647127784290738,0.5512115846747078
0.6651035560765924,0.5501950519990643
0.6654943337241109,0.549854007079937
0.6658851113716295,0.5490604359320389
0.6662758890191481,0.548862645847792
0.6666666666666666,0.54816075659797
0.6670574443141852,0.5463005389419032
0.6674482219617038,0.5461358422605438
0.6678389996092223,0.545380178406905
0.6682297772567409,0.5446627021396979
0.6686205549042594,0.5442237788893448
0.669011332551778,0.5432246226174449
0.6694021101992966,0.5430602572229788
0.6697928878468151,0.5422103805406386
0.6701836654943337,0.541584201498432
0.6705744431418523,0.5413683392440731
0.6709652207893708,0.5407139591833193
0.6713559984368894,0.5396379935835953
0.671746776084408,0.5382729854576146
0.6721375537319265,0.5377003328316121
0.6725283313794451,0.5368377648531459
0.6729191090269636,0.5364570037266377
0.6733098866744822,0.5359865059648315
0.6737006643220008,0.5353891554738796
0.6740914419695193,0.5348537945307541
0.6744822196170379,0.5343728654732742
0.6748729972645565,0.5339185812628733
0.675263774912075,0.5333027473701568
0.6756545525595936,0.5330419438374587
0.6760453302071121,0.5323936253332019
0.6764361078546307,0.530980803004442
0.6768268855021493,0.5302644365942055
0.6772176631496678,0.5299473096282777
0.6776084407971864,0.528932976356089
0.677999218444705,0.5287058253362469
0.6783899960922235,0.5285222224447959
0.6787807737397421,0.5274158078550129
0.6791715513872606,0.5271817789849563
0.6795623290347792,0.5265136482640705
0.6799531066822978,0.5257342739196742
0.6803438843298163,0.5253410344476567
0.6807346619773349,0.5248324078604455
0.6811254396248535,0.5242392644330915
0.681516217272372,0.5232817790042238
0.6819069949198906,0.5229061197259711
0.6822977725674091,0.5217449716399414
0.6826885502149277,0.5215177865218715
0.6830793278624463,0.521029190249393
0.6834701055099648,0.5204968163863494
0.6838608831574834,0.5197268355069112
0.684251660805002,0.5189684255288946
0.6846424384525205,0.5178987986073821
0.6850332161000391,0.5174490267593986
0.6854239937475577,0.5172151893506531
0.6858147713950762,0.5165100954013929
0.6862055490425948,0.5156919623131685
0.6865963266901133,0.5152273767754554
0.6869871043376319,0.5148350786858676
0.6873778819851505,0.5129554194111634
0.687768659632669,0.512618329464357
0.6881594372801876,0.5122800551152884
0.6885502149277062,0.5119237777760405
0.6889409925752247,0.5115821912730193
0.6893317702227433,0.5112152228706044
0.6897225478702618,0.5105381130734926
0.6901133255177804,0.5102948751915726
0.690504103165299,0.5091385179078615
0.6908948808128175,0.5087177207718172
0.6912856584603361,0.5079446759005448
0.6916764361078547,0.50692711727804
0.6920672137553732,0.5062731626699987
0.6924579914028918,0.5057805328297458
0.6928487690504103,0.5049099770732051
0.6932395466979289,0.5046233822884405
0.6936303243454475,0.5043051890209143
0.694021101992966,0.5034500764175948
0.6944118796404846,0.5027457330806133
0.6948026572880032,0.5022144690796919
0.6951934349355217,0.5020827393332197
0.6955842125830403,0.5016621084526086
0.6959749902305589,0.5013826444373956
0.6963657678780774,0.5011952766078407
0.696756545525596,0.5003513613822299
0.6971473231731145,0.49938962002165976
0.6975381008206331,0.49913504017288834
0.6979288784681517,0.4980292619467112
0.6983196561156702,0.4978471594194954
0.6987104337631888,0.49655872826842146
0.6991012114107074,0.4964375681699321
0.6994919890582258,0.4960157610765839
0.6998827667057445,0.4956135236967484
0.7002735443532629,0.4946545408600816
0.7006643220007815,0.4938460270903291
0.7010550996483002,0.49313806278703554
0.7014458772958186,0.4929747608859661
0.7018366549433372,0.49253103958465844
0.7022274325908558,0.4917079170968068
0.7026182102383743,0.49136860851500297
0.7030089878858929,0.4906027070245184
0.7033997655334114,0.4902907039211137
0.70379054318093,0.4897748390795015
0.7041813208284486,0.489358143105677
0.7045720984759671,0.48901210954615654
0.7049628761234857,0.48797911314339526
0.7053536537710043,0.4877061458120932
0.7057444314185228,0.48681531629878294
0.7061352090660414,0.48654745677689387
0.70652598671356,0.4861475648638681
0.7069167643610785,0.48576024589654143
0.7073075420085971,0.4848400161852606
0.7076983196561156,0.484423908578217
0.7080890973036342,0.48375911211684464
0.7084798749511528,0.482838621419834
0.7088706525986713,0.4825743058178326
0.7092614302461899,0.4823271425971366
0.7096522078937085,0.4816831533947365
0.710042985541227,0.4803103605606243
0.7104337631887456,0.48008389469496837
0.7108245408362641,0.4797840820417518
0.7112153184837827,0.4793373034912844
0.7116060961313013,0.4788459152703737
0.7119968737788198,0.477689893307713
0.7123876514263384,0.4773357875927357
0.712778429073857,0.47674350089619727
0.7131692067213755,0.47638315314255236
0.7135599843688941,0.4759007184446871
0.7139507620164126,0.4752039000492383
0.7143415396639312,0.47503045830916524
0.7147323173114498,0.4747248102470126
0.7151230949589683,0.4745546108141258
0.7155138726064869,0.47409115061387613
0.7159046502540055,0.4737796181820611
0.716295427901524,0.4730744714661069
0.7166862055490426,0.47247265164665603
0.7170769831965611,0.4721621181513676
0.7174677608440797,0.4714574241774698
0.7178585384915983,0.4711841445276097
0.7182493161391168,0.47030591959224133
0.7186400937866354,0.469475040682376
0.719030871434154,0.46901711387316336
0.7194216490816725,0.4686394292197257
0.7198124267291911,0.4681271168795771
0.7202032043767097,0.4675928368156245
0.7205939820242282,0.46736797097991273
0.7209847596717468,0.46693948601374485
0.7213755373192653,0.466344594781658
0.7217663149667839,0.4658305767023072
0.7221570926143025,0.4651713767297954
0.722547870261821,0.4647057240677638
0.7229386479093396,0.4637130935213916
0.7233294255568582,0.46340452405446747
0.7237202032043767,0.4629603860680892
0.7241109808518953,0.46268164347507507
0.7245017584994138,0.4620597472368606
0.7248925361469324,0.46125535432850595
0.725283313794451,0.460385588806353
0.7256740914419695,0.4602114831551721
0.7260648690894881,0.45986377485003455
0.7264556467370067,0.4592509735048576
0.7268464243845252,0.45912533711485826
0.7272372020320438,0.4582594011998345
0.7276279796795623,0.45767571509329885
0.7280187573270809,0.4573233011389338
0.7284095349745995,0.4570518928652628
0.728800312622118,0.45657877638707445
0.7291910902696366,0.4561338398597058
0.7295818679171552,0.4553629608154662
0.7299726455646737,0.45521580013512974
0.7303634232121923,0.45438298275745315
0.7307542008597109,0.45392590824093115
0.7311449785072294,0.4532181007446812
0.731535756154748,0.45279596196355115
0.7319265338022665,0.4520813859845871
0.7323173114497851,0.4517782082850251
0.7327080890973037,0.4507319753672803
0.7330988667448222,0.4504950161930671
0.7334896443923408,0.45004791710806163
0.7338804220398594,0.4493433824303201
0.7342711996873779,0.4489734118639713
0.7346619773348965,0.4486105265216512
0.735052754982415,0.44780903922633264
0.7354435326299336,0.4470863790783722
0.7358343102774522,0.4465446678075588
0.7362250879249707,0.4459701022443762
0.7366158655724893,0.4455479916987906
0.7370066432200079,0.4449053044705214
0.7373974208675264,0.4447449757574943
0.737788198515045,0.44459461935707806
0.7381789761625634,0.4442243550840859
0.738569753810082,0.4436712698172992
0.7389605314576007,0.44337006740371004
0.7393513091051191,0.44293021877388333
0.7397420867526378,0.4424453366494988
0.7401328644001564,0.4420582847864376
0.7405236420476748,0.44196403845358984
0.7409144196951934,0.441583755602174
0.741305197342712,0.4411098484878759
0.7416959749902305,0.4403941574575765
0.7420867526377491,0.4400876966831136
0.7424775302852676,0.43953257714942934
0.7428683079327862,0.4385807577908237
0.7432590855803048,0.43793115597329074
0.7436498632278233,0.43723596376317414
0.7440406408753419,0.43699233647731917
0.7444314185228605,0.4366338336045451
0.744822196170379,0.43590765991261804
0.7452129738178976,0.4356130798107187
0.7456037514654161,0.4351719831561016
0.7459945291129347,0.4343564730345764
0.7463853067604533,0.4340028027699569
0.7467760844079718,0.43359008991268627
0.7471668620554904,0.4332332488802829
0.747557639703009,0.43271647564856786
0.7479484173505275,0.4321110172505909
0.7483391949980461,0.43177467141404463
0.7487299726455646,0.43116666413199023
0.7491207502930832,0.4309023243481311
0.7495115279406018,0.43032588988511844
0.7499023055881203,0.4298787841663041
0.7502930832356389,0.42975586268453
0.7506838608831575,0.4293221029030776
0.751074638530676,0.4287203276007921
0.7514654161781946,0.4284072748490317
0.7518561938257131,0.4278807156358299
0.7522469714732317,0.42731870296178553
0.7526377491207503,0.42665641231373835
0.7530285267682688,0.42638300512732985
0.7534193044157874,0.42609160961832127
0.753810082063306,0.4255323409268658
0.7542008597108245,0.4251919188556745
0.7545916373583431,0.42422584324417795
0.7549824150058617,0.423872069777742
0.7553731926533802,0.42313507316679483
0.7557639703008988,0.42291407705029743
0.7561547479484173,0.4225689541289379
0.7565455255959359,0.4218379250995558
0.7569363032434545,0.42181249357568806
0.757327080890973,0.42123526540582473
0.7577178585384916,0.42076530127179534
0.7581086361860102,0.42054787163794244
0.7584994138335287,0.4197692166495736
0.7588901914810473,0.4190188043827244
0.7592809691285658,0.4186841148267569
0.7596717467760844,0.418522995503359
0.760062524423603,0.4181749266443843
0.7604533020711215,0.4174207597150786
0.7608440797186401,0.4170648965287366
0.7612348573661587,0.41670144374468726
0.7616256350136772,0.41625059803391157
0.7620164126611958,0.41600027402020734
0.7624071903087143,0.4155181363412002
0.7627979679562329,0.4153861198262097
0.7631887456037515,0.41450589334550525
0.76357952325127,0.4141756175455775
0.7639703008987886,0.4134945212049111
0.7643610785463072,0.4132518363701548
0.7647518561938257,0.41249729660159135
0.7651426338413443,0.4119431865000999
0.7655334114888629,0.41175956420620774
0.7659241891363814,0.4114116887709255
0.7663149667839,0.41116006965880275
0.7667057444314185,0.4106085951950681
0.7670965220789371,0.4104174128851909
0.7674872997264557,0.4097483767984482
0.7678780773739742,0.4094077469428652
0.7682688550214928,0.40887417722906966
0.7686596326690114,0.40880391623553647
0.7690504103165299,0.40832864684383646
0.7694411879640485,0.40759770944139745
0.769831965611567,0.4073960828537952
0.7702227432590856,0.4069218726791201
0.7706135209066042,0.40627590161382277
0.7710042985541227,0.406178725585384
0.7713950762016413,0.40579383852182777
0.7717858538491599,0.40575000110278747
0.7721766314966784,0.40533117347409625
0.772567409144197,0.4049641379727967
0.7729581867917155,0.40476988032489053
0.7733489644392341,0.40384180329728664
0.7737397420867527,0.4033600417530875
0.7741305197342712,0.4032586251561678
0.7745212973817898,0.4029877984362339
0.7749120750293084,0.40233042101452915
0.7753028526768269,0.40162201615416243
0.7756936303243455,0.40124586167876375
0.776084407971864,0.40086149390299314
0.7764751856193826,0.39990290197231493
0.7768659632669012,0.39939093663689235
0.7772567409144197,0.39917489250605626
0.7776475185619383,0.3989550031214599
0.7780382962094569,0.39851957022140716
0.7784290738569754,0.39791910082801757
0.778819851504494,0.3970539993188572
0.7792106291520126,0.3970509524766759
0.779601406799531,0.3968334107237565
0.7799921844470497,0.3964765931759089
0.7803829620945681,0.3960744124951641
0.7807737397420867,0.39516298486424317
0.7811645173896054,0.39471924673237196
0.7815552950371238,0.3942518809565272
0.7819460726846424,0.39413862175978526
0.782336850332161,0.3936219310038468
0.7827276279796795,0.39321328931275695
0.7831184056271981,0.39272338546556623
0.7835091832747166,0.3924259009443897
0.7838999609222352,0.3923726620920624
0.7842907385697538,0.3922037711307134
0.7846815162172723,0.3909494755308668
0.7850722938647909,0.39068091374639125
0.7854630715123095,0.3905864911031152
0.785853849159828,0.3902680371772095
0.7862446268073466,0.38941108413083675
0.7866354044548651,0.3890147258856738
0.7870261821023837,0.38882827696159983
0.7874169597499023,0.38832481880869096
0.7878077373974208,0.3881053861994067
0.7881985150449394,0.38775964066880925
0.788589292692458,0.3872242354593257
0.7889800703399765,0.38667223554239505
0.7893708479874951,0.38657357319928526
0.7897616256350137,0.38621587881363517
0.7901524032825322,0.38546056235110093
0.7905431809300508,0.38521432492883656
0.7909339585775693,0.38513471505338576
0.7913247362250879,0.38476557218893626
0.7917155138726065,0.38429064649694433
0.792106291520125,0.3838732064600583
0.7924970691676436,0.383571542023166
0.7928878468151622,0.3834214420186462
0.7932786244626807,0.382810607390715
0.7936694021101993,0.38238084813518436
0.7940601797577178,0.3820052119384608
0.7944509574052364,0.38155272954546204
0.794841735052755,0.38142614759229687
0.7952325127002735,0.38055990450989313
0.7956232903477921,0.38041084022560856
0.7960140679953107,0.3800101370057934
0.7964048456428292,0.37957937960957366
0.7967956232903478,0.37932847159435923
0.7971864009378663,0.3788433086040514
0.7975771785853849,0.3785783415173471
0.7979679562329035,0.37820796391333056
0.798358733880422,0.3778386660645656
0.7987495115279406,0.3776565620430469
0.7991402891754592,0.3771309400141489
0.7995310668229777,0.37690432380844824
0.7999218444704963,0.37665113687447366
0.8003126221180149,0.37630241212507
0.8007033997655334,0.3756668265573147
0.801094177413052,0.37508070020879086
0.8014849550605705,0.37480365437316593
0.8018757327080891,0.37413720112293036
0.8022665103556077,0.3739983341358933
0.8026572880031262,0.3737167407826767
0.8030480656506448,0.3729587091392121
0.8034388432981634,0.3726287322234793
0.8038296209456819,0.3724393157337072
0.8042203985932005,0.3719612023506172
0.804611176240719,0.3716831092513735
0.8050019538882376,0.37137213455350726
0.8053927315357562,0.3708916518811778
0.8057835091832747,0.370873724681977
0.8061742868307933,0.3704471594589077
0.8065650644783119,0.37000921502241385
0.8069558421258304,0.3696618533219589
0.807346619773349,0.3691547028825422
0.8077373974208675,0.36886253881548303
0.8081281750683861,0.36796917212525865
0.8085189527159047,0.3679289049368009
0.8089097303634232,0.3672021308660496
0.8093005080109418,0.3670827085151941
0.8096912856584604,0.3668923689925602
0.8100820633059789,0.36609874306722057
0.8104728409534975,0.365808664185421
0.810863618601016,0.3657223301961583
0.8112543962485346,0.36493468637074955
0.8116451738960532,0.3647772195546923
0.8120359515435717,0.36455738193207576
0.8124267291910903,0.364423523025056
0.8128175068386089,0.3635801186852766
0.8132082844861274,0.3629269329944585
0.813599062133646,0.3627131558579497
0.8139898397811646,0.36267176672757667
0.8143806174286831,0.362189916150969
0.8147713950762017,0.36148153186988435
0.8151621727237202,0.36096359769609343
0.8155529503712388,0.3609438271834714
0.8159437280187574,0.3607635801726941
0.8163345056662759,0.3599369216941995
0.8167252833137945,0.3597118739530471
0.8171160609613131,0.3593780574208703
0.8175068386088316,0.35884721960798366
0.8178976162563502,0.3586382101916339
0.8182883939038686,0.35824432844220494
0.8186791715513873,0.3580220699236374
0.8190699491989059,0.3576689587056042
0.8194607268464243,0.35728520003641545
0.819851504493943,0.35710686461582397
0.8202422821414616,0.35669255011020023
0.82063305978898,0.3563108455412884
0.8210238374364986,0.3559761875084193
0.8214146150840171,0.3554767897380236
0.8218053927315357,0.3551113891618392
0.8221961703790543,0.3550618006908412
0.8225869480265728,0.3548093433509485
0.8229777256740914,0.35441204369428264
0.82336850332161,0.35400612471077014
0.8237592809691285,0.35347132672623577
0.8241500586166471,0.35339851349391926
0.8245408362641657,0.352929207940336
0.8249316139116842,0.3528801126007323
0.8253223915592028,0.35279336968793334
0.8257131692067213,0.35201519573141776
0.8261039468542399,0.35153724347073945
0.8264947245017585,0.35105514208113237
0.826885502149277,0.350677290009116
0.8272762797967956,0.3503108740940308
0.8276670574443142,0.35000079130582296
0.8280578350918327,0.3496802644650397
0.8284486127393513,0.3495381084277318
0.8288393903868698,0.34896539010270006
0.8292301680343884,0.3486505701006905
0.829620945681907,0.34829888361716355
0.8300117233294255,0.3478416269003846
0.8304025009769441,0.34720579264490564
0.8307932786244627,0.34703054303171255
0.8311840562719812,0.34693884076538684
0.8315748339194998,0.3462173009723199
0.8319656115670183,0.34605049762555073
0.8323563892145369,0.3458153304412753
0.8327471668620555,0.34562209754047923
0.833137944509574,0.34545210088324363
0.8335287221570926,0.3448492577153882
0.8339194998046112,0.3445419545953406
0.8343102774521297,0.3437639154269923
0.8347010550996483,0.3434314487704908
0.8350918327471668,0.3431302815063789
0.8354826103946854,0.34298762434346297
0.835873388042204,0.3428384776285531
0.8362641656897225,0.34276663703858223
0.8366549433372411,0.3423227348943484
0.8370457209847597,0.3418487391489887
0.8374364986322782,0.34135838152309683
0.8378272762797968,0.34119137339710964
0.8382180539273154,0.34104053773528514
0.8386088315748339,0.3403085796951233
0.8389996092223525,0.33973852511848024
0.839390386869871,0.33946197181856763
0.8397811645173896,0.33906589941915494
0.8401719421649082,0.338838088032767
0.8405627198124267,0.33859161604148325
0.8409534974599453,0.33823714442558567
0.8413442751074639,0.33790936425019663
0.8417350527549824,0.3378004091666747
0.842125830402501,0.3373691717858991
0.8425166080500195,0.33704522171506424
0.8429073856975381,0.33678088717875
0.8432981633450567,0.33633378342114656
0.8436889409925752,0.3361588355617055
0.8440797186400938,0.33560350677340367
0.8444704962876124,0.3347443958035717
0.8448612739351309,0.3343039275746357
0.8452520515826495,0.3341496887782939
0.845642829230168,0.33382004385174086
0.8460336068776866,0.33343224218523143
0.8464243845252052,0.3333633032219764
0.8468151621727237,0.33274996799508555
0.8472059398202423,0.3325568746954541
0.8475967174677609,0.33237621829078423
0.8479874951152794,0.3323036267918883
0.848378272762798,0.33154353807348774
0.8487690504103166,0.33135174789896876
0.8491598280578351,0.3310752771260803
0.8495506057053537,0.3307303085194364
0.8499413833528722,0.3304020701796198
0.8503321610003908,0.3300746469005731
0.8507229386479094,0.32997825486262694
0.8511137162954279,0.3297244956470835
0.8515044939429465,0.3294806690785838
0.8518952715904651,0.3287665346951849
0.8522860492379836,0.3287257710051694
0.8526768268855022,0.3283873389803332
0.8530676045330207,0.32787603251864234
0.8534583821805393,0.32763697298469524
0.8538491598280579,0.3269942414096886
0.8542399374755764,0.32664413873760134
0.854630715123095,0.3262591010602327
0.8550214927706136,0.32606366534222486
0.8554122704181321,0.3259380078960847
0.8558030480656507,0.325688786639363
0.8561938257131692,0.3253520817097991
0.8565846033606878,0.32524440177864156
0.8569753810082064,0.3247517339578436
0.8573661586557249,0.3245174689875421
0.8577569363032435,0.32413986343049084
0.8581477139507621,0.3237839582234001
0.8585384915982806,0.3235431084888736
0.8589292692457992,0.323002521427763
0.8593200468933178,0.32279084589806595
0.8597108245408362,0.3224357124447453
0.8601016021883549,0.3221742062437278
0.8604923798358733,0.3218547895073821
0.860883157483392,0.3214047899484347
0.8612739351309106,0.32115584894174304
0.861664712778429,0.3206132209210136
0.8620554904259476,0.3204855825710072
0.8624462680734662,0.32025322148340973
0.8628370457209847,0.3199316085573214
0.8632278233685033,0.31941528946426245
0.8636186010160218,0.3191037935372333
0.8640093786635404,0.31868890232630853
0.864400156311059,0.3185618994722257
0.8647909339585775,0.3179996525174753
0.8651817116060961,0.3176235861250493
0.8655724892536147,0.3173903131881327
0.8659632669011332,0.3171135691083922
0.8663540445486518,0.3169175705268352
0.8667448221961703,0.3165236121070264
0.8671355998436889,0.316327202313295
0.8675263774912075,0.3156924018434424
0.867917155138726,0.3155849821742355
0.8683079327862446,0.3151713675971634
0.8686987104337632,0.3149970131376637
0.8690894880812817,0.3142996034596794
0.8694802657288003,0.3140167323334634
0.8698710433763188,0.31377779124907434
0.8702618210238374,0.3134786775244952
0.870652598671356,0.31318832133758395
0.8710433763188745,0.3131331549032646
0.8714341539663931,0.3125890135700353
0.8718249316139117,0.3124576109151309
0.8722157092614302,0.31203924691140467
0.8726064869089488,0.31165122725581995
0.8729972645564674,0.311280660886834
0.8733880422039859,0.31109374137819895
0.8737788198515045,0.3104415052801653
0.874169597499023,0.3104262809974211
0.8745603751465416,0.3102807639078636
0.8749511527940602,0.31014002781909067
0.8753419304415787,0.30979885256909256
0.8757327080890973,0.30962950554385615
0.8761234857366159,0.30932075204179205
0.8765142633841344,0.30872681984229233
0.876905041031653,0.30848716088712974
0.8772958186791715,0.307741655565802
0.8776865963266901,0.30741507107045424
0.8780773739742087,0.30735087086146173
0.8784681516217272,0.30693862216710255
0.8788589292692458,0.30648317099127803
0.8792497069167644,0.30638621322549037
0.8796404845642829,0.30611748004114125
0.8800312622118015,0.3059091449846133
0.88042203985932,0.30545896158489394
0.8808128175068386,0.3050878493502975
0.8812035951543572,0.30486616754025814
0.8815943728018757,0.30467437994873403
0.8819851504493943,0.30451710741758176
0.8823759280969129,0.3036824676134102
0.8827667057444314,0.3034680965568433
0.88315748339195,0.3032797494132506
0.8835482610394686,0.3031047069364376
0.8839390386869871,0.30283302319643973
0.8843298163345057,0.3024958296737604
0.8847205939820242,0.3023040339149859
0.8851113716295428,0.30176550925051193
0.8855021492770614,0.30168636882560135
0.8858929269245799,0.3009563029944432
0.8862837045720985,0.3007475464445502
0.8866744822196171,0.30056531894052246
0.8870652598671356,0.3003812518276933
0.8874560375146542,0.29985371411079753
0.8878468151621727,0.2995420592702596
0.8882375928096913,0.2993903955586199
0.8886283704572099,0.2992288030687775
0.8890191481047284,0.2986808387294042
0.889409925752247,0.298555314903933
0.8898007033997656,0.29823150160313505
0.8901914810472841,0.2975426319265746
0.8905822586948027,0.2974306660212162
0.8909730363423212,0.29699735229557134
0.8913638139898398,0.2966535713501868
0.8917545916373584,0.2965830426972798
0.8921453692848769,0.29605442656928244
0.8925361469323955,0.2959542487303159
0.8929269245799141,0.29548522959236906
0.8933177022274326,0.29509930184740557
0.8937084798749512,0.29501811710686354
0.8940992575224697,0.2947986748319468
0.8944900351699883,0.2941424291109397
0.8948808128175069,0.29411405414626707
0.8952715904650254,0.29391822972725573
0.895662368112544,0.293417362533517
0.8960531457600626,0.2930411309856943
0.8964439234075811,0.29284461505577536
0.8968347010550997,0.29269492363703686
0.8972254787026183,0.2922836069612902
0.8976162563501368,0.29169167126646833
0.8980070339976554,0.2915638539454928
0.8983978116451738,0.2912161554424818
0.8987885892926925,0.29100025800232887
0.8991793669402111,0.2909224901331011
0.8995701445877295,0.2902637741577825
0.8999609222352482,0.2901436820111563
0.9003516998827668,0.2895899818611455
0.9007424775302852,0.28922798414270384
0.9011332551778038,0.28898987502203627
0.9015240328253223,0.28866537686988497
0.9019148104728409,0.2885388122553083
0.9023055881203595,0.2882242421586579
0.902696365767878,0.2881580091426658
0.9030871434153966,0.28751629532196293
0.9034779210629152,0.28744624898166504
0.9038686987104337,0.2871216348309439
0.9042594763579523,0.2866695324497102
0.9046502540054708,0.28643480650618974
0.9050410316529894,0.28627033121513484
0.905431809300508,0.28590926067093736
0.9058225869480265,0.2855958593196611
0.9062133645955451,0.2855715468266534
0.9066041422430637,0.28542616735831117
0.9069949198905822,0.284809401227773
0.9073856975381008,0.2845977386401528
0.9077764751856194,0.2844299544683338
0.9081672528331379,0.2842024320220056
0.9085580304806565,0.28390404937989533
0.908948808128175,0.2837228813835229
0.9093395857756936,0.28330618991372725
0.9097303634232122,0.2829256905413074
0.9101211410707307,0.28262588908125247
0.9105119187182493,0.28199241622216764
0.9109026963657679,0.2819128624843705
0.9112934740132864,0.2817612156211841
0.911684251660805,0.2812929439455556
0.9120750293083235,0.28084069736175793
0.9124658069558421,0.28066927172470296
0.9128565846033607,0.28036895359180913
0.9132473622508792,0.2800926260267153
0.9136381398983978,0.27991402261138865
0.9140289175459164,0.2793258243681029
0.9144196951934349,0.2790454350761326
0.9148104728409535,0.2788591399578901
0.915201250488472,0.27867972228949056
0.9155920281359906,0.278472886604646
0.9159828057835092,0.27788571591979944
0.9163735834310277,0.27781741940772486
0.9167643610785463,0.2776014036907133
0.9171551387260649,0.2771466308434075
0.9175459163735834,0.2769677546909675
0.917936694021102,0.2767880131128264
0.9183274716686206,0.276522951903147
0.9187182493161391,0.27618428678204465
0.9191090269636577,0.2757953811628506
0.9194998046111762,0.2753981126432796
0.9198905822586948,0.27517687791534073
0.9202813599062134,0.2749187131971608
0.9206721375537319,0.2745249545251305
0.9210629152012505,0.2743148753408395
0.9214536928487691,0.2740299724688593
0.9218444704962876,0.27384174352605406
0.9222352481438062,0.2731890778277467
0.9226260257913247,0.2730438727589226
0.9230168034388433,0.2729002385413675
0.9234075810863619,0.27275017612036956
0.9237983587338804,0.27222223504856735
0.924189136381399,0.27190048996605803
0.9245799140289176,0.2716031841347284
0.9249706916764361,0.2711010428928275
0.9253614693239547,0.27088227205485194
0.9257522469714732,0.2704897090093766
0.9261430246189918,0.2698851108543843
0.9265338022665104,0.2697367607832236
0.9269245799140289,0.26949041531430645
0.9273153575615475,0.2691343899844268
0.9277061352090661,0.2687612000816762
0.9280969128565846,0.2686298833269132
0.9284876905041032,0.268422091582427
0.9288784681516217,0.26819884054847576
0.9292692457991403,0.2677011086948451
0.9296600234466589,0.2675125937468118
0.9300508010941774,0.26736502597023026
0.930441578741696,0.2670162736873129
0.9308323563892146,0.26649306513010396
0.9312231340367331,0.2663148500645477
0.9316139116842517,0.2662237212113564
0.9320046893317703,0.26598646715938956
0.9323954669792888,0.26572972288488034
0.9327862446268074,0.2656573153350698
0.9331770222743259,0.2651389754633123
0.9335677999218445,0.2647568253532543
0.9339585775693631,0.264628124554241
0.9343493552168816,0.2643327900985261
0.9347401328644002,0.2638009973684569
0.9351309105119188,0.2633394446621405
0.9355216881594373,0.2631440596953345
0.9359124658069559,0.26273952445034926
0.9363032434544744,0.26249302751445724
0.936694021101993,0.26234309989464205
0.9370847987495116,0.2620766670420406
0.93747557639703,0.2617692790033553
0.9378663540445487,0.26140520120084837
0.9382571316920673,0.2612164074429264
0.9386479093395858,0.2607156379851873
0.9390386869871044,0.2604971471040434
0.9394294646346228,0.26031835666360537
0.9398202422821414,0.26008371441382955
0.94021101992966,0.2598834070978451
0.9406017975771785,0.2593852923076004
0.9409925752246971,0.2592283570218315
0.9413833528722158,0.25896510245603943
0.9417741305197342,0.25861410420590675
0.9421649081672528,0.25807187204115756
0.9425556858147714,0.2580080260549787
0.9429464634622899,0.25758853325698083
0.9433372411098085,0.2571219641434797
0.943728018757327,0.2569192398776743
0.9441187964048456,0.2565462830011296
0.9445095740523642,0.2561661950828619
0.9449003516998827,0.25576538606822385
0.9452911293474013,0.2555148999811398
0.9456819069949199,0.2552011774126782
0.9460726846424384,0.25481022033240974
0.946463462289957,0.25447013148081915
0.9468542399374755,0.2542166882685142
0.9472450175849941,0.253804822413255
0.9476357952325127,0.2535813233365685
0.9480265728800312,0.2534173612726903
0.9484173505275498,0.25331734550096663
0.9488081281750684,0.2531608977211038
0.9491989058225869,0.2522208102436979
0.9495896834701055,0.2519765701823106
0.949980461117624,0.25178172853908326
0.9503712387651426,0.2515406684795944
0.9507620164126612,0.2512579087648595
0.9511527940601797,0.2509170154725263
0.9515435717076983,0.2507231334564813
0.9519343493552169,0.2501374823939811
0.9523251270027354,0.2499458008896895
0.952715904650254,0.24965723306267992
0.9531066822977726,0.2493473599499823
0.9534974599452911,0.24892141838424495
0.9538882375928097,0.24860867462211042
0.9542790152403282,0.24826384599055135
0.9546697928878468,0.24820717513974713
0.9550605705353654,0.24779312431338482
0.9554513481828839,0.24750630247661057
0.9558421258304025,0.24717882674739122
0.9562329034779211,0.24692863028673587
0.9566236811254396,0.24658042168489866
0.9570144587729582,0.24633317189891502
0.9574052364204767,0.24610670250504157
0.9577960140679953,0.24544021004161387
0.9581867917155139,0.24532085412933766
0.9585775693630324,0.24489098148358016
0.958968347010551,0.2448205800875651
0.9593591246580696,0.24447817285648685
0.9597499023055881,0.24436884215138344
0.9601406799531067,0.2442208330744929
0.9605314576006252,0.24384656103286942
0.9609222352481438,0.24347266033005846
0.9613130128956624,0.24290750451616588
0.9617037905431809,0.24266395579045533
0.9620945681906995,0.24218107666023092
0.9624853458382181,0.24205989985947443
0.9628761234857366,0.2416657849504642
0.9632669011332552,0.24150561026665043
0.9636576787807737,0.24126434439465388
0.9640484564282923,0.2409623073366507
0.9644392340758109,0.24061258002200178
0.9648300117233294,0.24043948923556932
0.965220789370848,0.23986092531309675
0.9656115670183666,0.23943662210348476
0.9660023446658851,0.23898896219544802
0.9663931223134037,0.23883377447764645
0.9667838999609223,0.23841488638928837
0.9671746776084408,0.23804705493472725
0.9675654552559594,0.23780813616394383
0.9679562329034779,0.23710382554264667
0.9683470105509965,0.23693987717133091
0.9687377881985151,0.23668474536936543
0.9691285658460336,0.23634196668257032
0.9695193434935522,0.23612870792544882
0.9699101211410708,0.23558212883576812
0.9703008987885893,0.2352268834543768
0.9706916764361079,0.23504028392172885
0.9710824540836264,0.2347650023419985
0.971473231731145,0.23454950544032963
0.9718640093786636,0.23418723814658102
0.9722547870261821,0.23384979424146818
0.9726455646737007,0.2335473199438439
0.9730363423212193,0.2334883400172333
0.9734271199687378,0.23336965631898673
0.9738178976162564,0.2322802616202167
0.9742086752637749,0.23214103749666692
0.9745994529112935,0.2319234219297058
0.9749902305588121,0.2315277022845675
0.9753810082063306,0.2313044492167371
0.9757717858538492,0.23105041018877062
0.9761625635013678,0.23085934192217258
0.9765533411488863,0.23063197013311998
0.9769441187964049,0.23054869643080217
0.9773348964439235,0.22992274339014687
0.977725674091442,0.22948609364874897
0.9781164517389606,0.2291711529168254
0.978507229386479,0.22894758112176888
0.9788980070339977,0.22829660327964554
0.9792887846815163,0.227926272063601
0.9796795623290347,0.2276700167973317
0.9800703399765534,0.2274847151383902
0.980461117624072,0.2270177106342217
0.9808518952715904,0.22652845027052232
0.981242672919109,0.22623738059027262
0.9816334505666275,0.22585749926020188
0.9820242282141461,0.2254994085747844
0.9824150058616647,0.22512055158925562
0.9828057835091832,0.22487420167714392
0.9831965611567018,0.2245113256681552
0.9835873388042204,0.22431680305695592
0.9839781164517389,0.2235750237715625
0.9843688940992575,0.22334073622855452
0.984759671746776,0.22315133818133898
0.9851504493942946,0.22291355576272598
0.9855412270418132,0.2224818735667504
0.9859320046893317,0.2221316119944302
0.9863227823368503,0.2218609623623601
0.9867135599843689,0.22108638531433494
0.9871043376318874,0.22084294001480603
0.987495115279406,0.22008550879876218
0.9878858929269245,0.2198914841553286
0.9882766705744431,0.21953558048171765
0.9886674482219617,0.21880008387520852
0.9890582258694802,0.21870378738826116
0.9894490035169988,0.21864628426716015
0.9898397811645174,0.2179743256718804
0.9902305588120359,0.21764896206060022
0.9906213364595545,0.2172996112160565
0.9910121141070731,0.21678971092737107
0.9914028917545916,0.21660794306306694
0.9917936694021102,0.21596022904031195
0.9921844470496287,0.21514692383710196
0.9925752246971473,0.2145165617999522
0.9929660023446659,0.2142128307154626
0.9933567799921844,0.2137341451920793
0.993747557639703,0.21346773040121209
0.9941383352872216,0.2124854278850293
0.9945291129347401,0.21200914810437255
0.9949198905822587,0.211550875700805
0.9953106682297772,0.21123338439196915
0.9957014458772958,0.2106536118042748
0.9960922235248144,0.21038674634876686
0.9964830011723329,0.20914898019612788
0.9968737788198515,0.2087253203061007
0.9972645564673701,0.20780422810006424
0.9976553341148886,0.20770857165536633
0.9980461117624072,0.2072815204970064
0.9984368894099257,0.2052877678573283
0.9988276670574443,0.20212061821527572
0.9992184447049629,0.20078347056041473
0.9996092223524814,0.0868147843955466
1.0,0.07247745932056167


==> Figure/rebuttal_data/combined_average_similarity_data.csv <==
Layer_Difference,PreNorm,FuseNorm
1,1.0,1.0
2,0.96703125,0.96140625
3,0.9375,0.9236653645833334
4,0.9110054347826086,0.884171195652174
5,0.8865411931818182,0.8471235795454546
6,0.8649553571428571,0.8130580357142857
7,0.844921875,0.7810546875
8,0.8256578947368421,0.7522615131578947
9,0.8083767361111112,0.7261284722222222
10,0.7922794117647058,0.6984145220588235
11,0.776123046875,0.6749267578125
12,0.76171875,0.6514322916666667
13,0.7483258928571429,0.6266741071428571
14,0.7340745192307693,0.6039663461538461
15,0.7216796875,0.5812174479166666
16,0.7102272727272727,0.5591264204545454
17,0.698828125,0.534765625
18,0.6866319444444444,0.5082465277777778
19,0.6748046875,0.481689453125
20,0.6640625,0.447265625
21,0.6529947916666666,0.4088541666666667
22,0.64140625,0.371484375
23,0.62109375,0.3291015625
24,0.6002604166666666,0.2903645833333333
25,0.56640625,0.2626953125
26,0.50390625,0.255859375


==> Figure/rebuttal_data/combined_average_similarity_data_span_norm.csv <==
Layer_Difference,PreNorm,SpanNorm
1,1.0,1.0
2,0.96703125,0.96140625
3,0.9375,0.9236653645833334
4,0.9110054347826086,0.884171195652174
5,0.8865411931818182,0.8471235795454546
6,0.8649553571428571,0.8130580357142857
7,0.844921875,0.7810546875
8,0.8256578947368421,0.7522615131578947
9,0.8083767361111112,0.7261284722222222
10,0.7922794117647058,0.6984145220588235
11,0.776123046875,0.6749267578125
12,0.76171875,0.6514322916666667
13,0.7483258928571429,0.6266741071428571
14,0.7340745192307693,0.6039663461538461
15,0.7216796875,0.5812174479166666
16,0.7102272727272727,0.5591264204545454
17,0.698828125,0.534765625
18,0.6866319444444444,0.5082465277777778
19,0.6748046875,0.481689453125
20,0.6640625,0.447265625
21,0.6529947916666666,0.4088541666666667
22,0.64140625,0.371484375
23,0.62109375,0.3291015625
24,0.6002604166666666,0.2903645833333333
25,0.56640625,0.2626953125
26,0.50390625,0.255859375


==> Figure/rebuttal_data/layer128-sample.csv <==
step,training_tokens_b,lm_loss_smoothed
500170752,0.50017075,5.082323705
501219328,,
502267904,,
503316480,,
504365056,,
505413632,0.50541363,5.086874362
506462208,,
507510784,,
508559360,,
509607936,,
510656512,0.51065651,5.069376939
511705088,,
512753664,,
513802240,,
514850816,,
515899392,0.51589939,5.091756896
516947968,,
517996544,,
519045120,,
520093696,,
521142272,0.52114227,5.074057392
522190848,,
523239424,,
524288000,,
525336576,,
526385152,0.52638515,5.044675727
527433728,,
528482304,,
529530880,,
530579456,,
531628032,0.53162803,5.047749976
532676608,,
533725184,,
534773760,,
535822336,,
536870912,0.53687091,5.040533235
537919488,,
538968064,,
540016640,,
541065216,,
542113792,0.54211379,5.026737216
543162368,,
544210944,,
545259520,,
546308096,,
547356672,0.54735667,5.007949596
548405248,,
549453824,,
550502400,,
551550976,,
552599552,0.55259955,4.99059347
553648128,,
554696704,,
555745280,,
556793856,,
557842432,0.55784243,4.977544215
558891008,,
559939584,,
560988160,,
562036736,,
563085312,0.56308531,4.983785457
564133888,,
565182464,,
566231040,,
567279616,,
568328192,0.56832819,4.957284131
569376768,,
570425344,,
571473920,,
572522496,,
573571072,0.57357107,4.95543096
574619648,,
575668224,,
576716800,,
577765376,,
578813952,0.57881395,4.933916671
579862528,,
580911104,,
581959680,,
583008256,,
584056832,0.58405683,4.919889315
585105408,,
586153984,,
587202560,,
588251136,,
589299712,0.58929971,4.931228233
590348288,,
591396864,,
592445440,,
593494016,,
594542592,0.59454259,4.935271879
595591168,,
596639744,,
597688320,,
598736896,,
599785472,0.59978547,4.955835316
600834048,,
601882624,,
602931200,,
603979776,,
605028352,0.60502835,4.921059896
606076928,,
607125504,,
608174080,,
609222656,,
610271232,0.61027123,4.897744196
611319808,,
612368384,,
613416960,,
614465536,,
615514112,0.61551411,4.864372157
616562688,,
617611264,,
618659840,,
619708416,,
620756992,0.62075699,4.874344287
621805568,,
622854144,,
623902720,,
624951296,,
625999872,0.62599987,4.884346936
627048448,,
628097024,,
629145600,,
630194176,,
631242752,0.63124275,4.88547086
632291328,,
633339904,,
634388480,,
635437056,,
636485632,0.63648563,4.902492707
637534208,,
638582784,,
639631360,,
640679936,,
641728512,0.64172851,4.875862702
642777088,,
643825664,,
644874240,,
645922816,,
646971392,0.64697139,4.84086252
648019968,,
649068544,,
650117120,,
651165696,,
652214272,0.65221427,4.823800925
653262848,,
654311424,,
655360000,,
656408576,,
657457152,0.65745715,4.836707952
658505728,,
659554304,,
660602880,,
661651456,,
662700032,0.66270003,4.84806699
663748608,,
664797184,,
665845760,,
666894336,,
667942912,0.66794291,4.855013285
668991488,,
670040064,,
671088640,,
672137216,,
673185792,0.67318579,4.852239872
674234368,,
675282944,,
676331520,,
677380096,,
678428672,0.67842867,4.821407313
679477248,,
680525824,,
681574400,,
682622976,,
683671552,0.68367155,4.805041841
684720128,,
685768704,,
686817280,,
687865856,,
688914432,0.68891443,4.805605564
689963008,,
691011584,,
692060160,,
693108736,,
694157312,0.69415731,4.80991027
695205888,,
696254464,,
697303040,,
698351616,,
699400192,0.69940019,4.809943742
700448768,,
701497344,,
702545920,,
703594496,,
704643072,0.70464307,4.82128334
705691648,,
706740224,,
707788800,,
708837376,,
709885952,0.70988595,4.806767864
710934528,,
711983104,,
713031680,,
714080256,,
715128832,0.71512883,4.779576467
716177408,,
717225984,,
718274560,,
719323136,,
720371712,0.72037171,4.751209732
721420288,,
722468864,,
723517440,,
724566016,,
725614592,0.72561459,4.760401033
726663168,,
727711744,,
728760320,,
729808896,,
730857472,0.73085747,4.775784158
731906048,,
732954624,,
734003200,,
735051776,,
736100352,0.73610035,4.774351609
737148928,,
738197504,,
739246080,,
740294656,,
741343232,0.74134323,4.79260185
742391808,,
743440384,,
744488960,,
745537536,,
746586112,0.74658611,4.763035622
747634688,,
748683264,,
749731840,,
750780416,,
751828992,0.75182899,4.744609004
752877568,,
753926144,,
754974720,,
756023296,,
757071872,0.75707187,4.723440865
758120448,,
759169024,,
760217600,,
761266176,,
762314752,0.76231475,4.735384151
763363328,,
764411904,,
765460480,,
766509056,,
767557632,0.76755763,4.737989553
768606208,,
769654784,,
770703360,,
771751936,,
772800512,0.77280051,4.743573581
773849088,,
774897664,,
775946240,,
776994816,,
778043392,0.77804339,4.730155133
779091968,,
780140544,,
781189120,,
782237696,,
783286272,0.78328627,4.706249149
784334848,,
785383424,,
786432000,,
787480576,,
788529152,0.78852915,4.682425815
789577728,,
790626304,,
791674880,,
792723456,,
793772032,0.79377203,4.684588778
794820608,,
795869184,,
796917760,,
797966336,,
799014912,0.79901491,4.697649826
800063488,,
801112064,,
802160640,,
803209216,,
804257792,0.80425779,4.701919214
805306368,,
806354944,,
807403520,,
808452096,,
809500672,0.80950067,4.714714903
810549248,,
811597824,,
812646400,,
813694976,,
814743552,0.81474355,4.702030528
815792128,,
816840704,,
817889280,,
818937856,,
819986432,0.81998643,4.664696871
821035008,,
822083584,,
823132160,,
824180736,,
825229312,0.82522931,4.66337736
826277888,,
827326464,,
828375040,,
829423616,,
830472192,0.83047219,4.673110052
831520768,,
832569344,,
833617920,,
834666496,,
835715072,0.83571507,4.674882435
836763648,,
837812224,,
838860800,,
839909376,,
840957952,0.84095795,4.671611984
842006528,,
843055104,,
844103680,,
845152256,,
846200832,0.84620083,4.677822684
847249408,,
848297984,,
849346560,,
850395136,,
851443712,0.85144371,4.644574326
852492288,,
853540864,,
854589440,,
855638016,,
856686592,0.85668659,4.649050175
857735168,,
858783744,,
859832320,,
860880896,,
861929472,0.86192947,4.632138944
862978048,,
864026624,,
865075200,,
866123776,,
867172352,0.86717235,4.636218434
868220928,,
869269504,,
870318080,,
871366656,,
872415232,0.87241523,4.638212858
873463808,,
874512384,,
875560960,,
876609536,,
877658112,0.87765811,4.647954954
878706688,,
879755264,,
880803840,,
881852416,,
882900992,0.88290099,4.623198536
883949568,,
884998144,,
886046720,,
887095296,,
888143872,0.88814387,4.589750206
889192448,,
890241024,,
891289600,,
892338176,,
893386752,0.89338675,4.615222076
894435328,,
895483904,,
896532480,,
897581056,,
898629632,0.89862963,4.614866604
899678208,,
900726784,,
901775360,,
902823936,,
903872512,0.90387251,4.618817922
904921088,,
905969664,,
907018240,,
908066816,,
909115392,0.90911539,4.612813885
910163968,,
911212544,,
912261120,,
913309696,,
914358272,0.91435827,4.62541099
915406848,,
916455424,,
917504000,,
918552576,,
919601152,0.91960115,4.596444141
920649728,,
921698304,,
922746880,,
923795456,,
924844032,0.92484403,4.581661748
925892608,,
926941184,,
927989760,,
929038336,,
930086912,0.93008691,4.579410445
931135488,,
932184064,,
933232640,,
934281216,,
935329792,0.93532979,4.582940281
936378368,,
937426944,,
938475520,,
939524096,,
940572672,0.94057267,4.586720785
941621248,,
942669824,,
943718400,,
944766976,,
945815552,0.94581555,4.587675024
946864128,,
947912704,,
948961280,,
950009856,,
951058432,0.95105843,4.592045765
952107008,,
953155584,,
954204160,,
955252736,,
956301312,0.95630131,4.562553184
957349888,,
958398464,,
959447040,,
960495616,,
961544192,0.96154419,4.542126595
962592768,,
963641344,,
964689920,,
965738496,,
966787072,0.96678707,4.541990051
967835648,,
968884224,,
969932800,,
970981376,,
972029952,0.97202995,4.555631308
973078528,,
974127104,,
975175680,,
976224256,,
977272832,0.97727283,4.554866696
978321408,,
979369984,,
980418560,,
981467136,,
982515712,0.98251571,4.559569356
983564288,,
984612864,,
985661440,,
986710016,,
987758592,0.98775859,4.545589487
988807168,,
989855744,,
990904320,,
991952896,,
993001472,0.99300147,4.506193893
994050048,,
995098624,,
996147200,,
997195776,,
998244352,0.99824435,4.50900869
999292928,,
1000341504,,
1001390080,,
1002438656,,
1003487232,1.00348723,4.512036112
1004535808,,
1005584384,,
1006632960,,
1007681536,,
1008730112,1.00873011,4.521711937
1009778688,,
1010827264,,
1011875840,,
1012924416,,
1013972992,1.01397299,4.528549509
1015021568,,
1016070144,,
1017118720,,
1018167296,,
1019215872,1.01921587,4.538109657
1020264448,,
1021313024,,
1022361600,,
1023410176,,
1024458752,1.02445875,4.50261235
1025507328,,
1026555904,,
1027604480,,
1028653056,,
1029701632,1.02970163,4.487640231
1030750208,,
1031798784,,
1032847360,,
1033895936,,
1034944512,1.03494451,4.471073949
1035993088,,
1037041664,,
1038090240,,
1039138816,,
1040187392,1.04018739,4.491195619
1041235968,,
1042284544,,
1043333120,,
1044381696,,
1045430272,1.04543027,4.493644789
1046478848,,
1047527424,,
1048576000,,
1049624576,,
1050673152,1.05067315,4.498935217
1051721728,,
1052770304,,
1053818880,,
1054867456,,
1055916032,1.05591603,4.494506265
1056964608,,
1058013184,,
1059061760,,
1060110336,,
1061158912,1.06115891,4.471882485
1062207488,,
1063256064,,
1064304640,,
1065353216,,
1066401792,1.06640179,4.463708947
1067450368,,
1068498944,,
1069547520,,
1070596096,,
1071644672,1.07164467,4.467477188
1072693248,,
1073741824,,
1074790400,,
1075838976,,
1076887552,1.07688755,4.475458882
1077936128,,
1078984704,,
1080033280,,
1081081856,,
1082130432,1.08213043,4.473262432
1083179008,,
1084227584,,
1085276160,,
1086324736,,
1087373312,1.08737331,4.48913916
1088421888,,
1089470464,,
1090519040,,
1091567616,,
1092616192,1.09261619,4.462146104
1093664768,,
1094713344,,
1095761920,,
1096810496,,
1097859072,1.09785907,4.433900291
1098907648,,
1099956224,,
1101004800,,
1102053376,,
1103101952,1.10310195,4.429796871
1104150528,,
1105199104,,
1106247680,,
1107296256,,
1108344832,1.10834483,4.44137117
1109393408,,
1110441984,,
1111490560,,
1112539136,,
1113587712,1.11358771,4.450879354
1114636288,,
1115684864,,
1116733440,,
1117782016,,
1118830592,1.11883059,4.456131838
1119879168,,
1120927744,,
1121976320,,
1123024896,,
1124073472,1.12407347,4.464985087
1125122048,,
1126170624,,
1127219200,,
1128267776,,
1129316352,1.12931635,4.438711534
1130364928,,
1131413504,,
1132462080,,
1133510656,,
1134559232,1.13455923,4.422113047
1135607808,,
1136656384,,
1137704960,,
1138753536,,
1139802112,1.13980211,4.419176084
1140850688,,
1141899264,,
1142947840,,
1143996416,,
1145044992,1.14504499,4.431749866
1146093568,,
1147142144,,
1148190720,,
1149239296,,
1150287872,1.15028787,4.431250723
1151336448,,
1152385024,,
1153433600,,
1154482176,,
1155530752,1.15553075,4.441272376
1156579328,,
1157627904,,
1158676480,,
1159725056,,
1160773632,1.16077363,4.473107853
1161822208,,
1162870784,,
1163919360,,
1164967936,,
1166016512,1.16601651,4.444692585
1167065088,,
1168113664,,
1169162240,,
1170210816,,
1171259392,1.17125939,4.405118857
1172307968,,
1173356544,,
1174405120,,
1175453696,,
1176502272,1.17650227,4.409965386
1177550848,,
1178599424,,
1179648000,,
1180696576,,
1181745152,1.18174515,4.416415239
1182793728,,
1183842304,,
1184890880,,
1185939456,,
1186988032,1.18698803,4.414079173
1188036608,,
1189085184,,
1190133760,,
1191182336,,
1192230912,1.19223091,4.422171572
1193279488,,
1194328064,,
1195376640,,
1196425216,,
1197473792,1.19747379,4.412489108
1198522368,,
1199570944,,
1200619520,,
1201668096,,
1202716672,1.20271667,4.381512674
1203765248,,
1204813824,,
1205862400,,
1206910976,,
1207959552,1.20795955,4.356071312
1209008128,,
1210056704,,
1211105280,,
1212153856,,
1213202432,1.21320243,4.373278057
1214251008,,
1215299584,,
1216348160,,
1217396736,,
1218445312,1.21844531,4.381644557
1219493888,,
1220542464,,
1221591040,,
1222639616,,
1223688192,1.22368819,4.385905339
1224736768,,
1225785344,,
1226833920,,
1227882496,,
1228931072,1.22893107,4.379768937
1229979648,,
1231028224,,
1232076800,,
1233125376,,
1234173952,1.23417395,4.362583369
1235222528,,
1236271104,,
1237319680,,
1238368256,,
1239416832,1.23941683,4.345362716
1240465408,,
1241513984,,
1242562560,,
1243611136,,
1244659712,1.24465971,4.353532041
1245708288,,
1246756864,,
1247805440,,
1248854016,,
1249902592,1.24990259,4.367182772
1250951168,,
1251999744,,
1253048320,,
1254096896,,
1255145472,1.25514547,4.365396096
1256194048,,
1257242624,,
1258291200,,
1259339776,,
1260388352,1.26038835,4.382296133
1261436928,,
1262485504,,
1263534080,,
1264582656,,
1265631232,1.26563123,4.334182288
1266679808,,
1267728384,,
1268776960,,
1269825536,,
1270874112,1.27087411,4.333460305
1271922688,,
1272971264,,
1274019840,,
1275068416,,
1276116992,1.27611699,4.312905574
1277165568,,
1278214144,,
1279262720,,
1280311296,,
1281359872,1.28135987,4.333486359
1282408448,,
1283457024,,
1284505600,,
1285554176,,
1286602752,1.28660275,4.345183237
1287651328,,
1288699904,,
1289748480,,
1290797056,,
1291845632,1.29184563,4.357734466
1292894208,,
1293942784,,
1294991360,,
1296039936,,
1297088512,1.29708851,4.347781336
1298137088,,
1299185664,,
1300234240,,
1301282816,,
1302331392,1.30233139,4.345802718
1303379968,,
1304428544,,
1305477120,,
1306525696,,
1307574272,1.30757427,4.343829313
1308622848,,
1309671424,,
1310720000,,
1311768576,,
1312817152,1.31281715,4.341228818
1313865728,,
1314914304,,
1315962880,,
1317011456,,
1318060032,1.31806003,4.342580183
1319108608,,
1320157184,,
1321205760,,
1322254336,,
1323302912,1.32330291,4.340544698
1324351488,,
1325400064,,
1326448640,,
1327497216,,
1328545792,1.32854579,4.34935856
1329594368,,
1330642944,,
1331691520,,
1332740096,,
1333788672,1.33378867,4.329646037
1334837248,,
1335885824,,
1336934400,,
1337982976,,
1339031552,1.33903155,4.292666913
1340080128,,
1341128704,,
1342177280,,
1343225856,,
1344274432,1.34427443,4.291106448
1345323008,,
1346371584,,
1347420160,,
1348468736,,
1349517312,1.34951731,4.305381304
1350565888,,
1351614464,,
1352663040,,
1353711616,,
1354760192,1.35476019,4.312819352
1355808768,,
1356857344,,
1357905920,,
1358954496,,
1360003072,1.36000307,4.315555229
1361051648,,
1362100224,,
1363148800,,
1364197376,,
1365245952,1.36524595,4.330052153
1366294528,,
1367343104,,
1368391680,,
1369440256,,
1370488832,1.37048883,4.307389371
1371537408,,
1372585984,,
1373634560,,
1374683136,,
1375731712,1.37573171,4.305396043
1376780288,,
1377828864,,
1378877440,,
1379926016,,
1380974592,1.38097459,4.286569949
1382023168,,
1383071744,,
1384120320,,
1385168896,,
1386217472,1.38621747,4.297872428
1387266048,,
1388314624,,
1389363200,,
1390411776,,
1391460352,1.39146035,4.297560267
1392508928,,
1393557504,,
1394606080,,
1395654656,,
1396703232,1.39670323,4.308047792
1397751808,,
1398800384,,
1399848960,,
1400897536,,
1401946112,1.40194611,4.287645315
1402994688,,
1404043264,,
1405091840,,
1406140416,,
1407188992,1.40718899,4.269259242
1408237568,,
1409286144,,
1410334720,,
1411383296,,
1412431872,1.41243187,4.315968798
1413480448,,
1414529024,,
1415577600,,
1416626176,,
1417674752,1.41767475,4.305558498
1418723328,,
1419771904,,
1420820480,,
1421869056,,
1422917632,1.42291763,4.298634985
1423966208,,
1425014784,,
1426063360,,
1427111936,,
1428160512,1.42816051,4.297470436
1429209088,,
1430257664,,
1431306240,,
1432354816,,
1433403392,1.43340339,4.306484751
1434451968,,
1435500544,,
1436549120,,
1437597696,,
1438646272,1.43864627,4.284536535
1439694848,,
1440743424,,
1441792000,,
1442840576,,
1443889152,1.44388915,4.264453506
1444937728,,
1445986304,,
1447034880,,
1448083456,,
1449132032,1.44913203,4.253554645
1450180608,,
1451229184,,
1452277760,,
1453326336,,
1454374912,1.45437491,4.264800601
1455423488,,
1456472064,,
1457520640,,
1458569216,,
1459617792,1.45961779,4.265450943
1460666368,,
1461714944,,
1462763520,,
1463812096,,
1464860672,1.46486067,4.272263037
1465909248,,
1466957824,,
1468006400,,
1469054976,,
1470103552,1.47010355,4.279598
1471152128,,
1472200704,,
1473249280,,
1474297856,,
1475346432,1.47534643,4.250079788
1476395008,,
1477443584,,
1478492160,,
1479540736,,
1480589312,1.48058931,4.256440038
1481637888,,
1482686464,,
1483735040,,
1484783616,,
1485832192,1.48583219,4.252951477
1486880768,,
1487929344,,
1488977920,,
1490026496,,
1491075072,1.49107507,4.250665653
1492123648,,
1493172224,,
1494220800,,
1495269376,,
1496317952,1.49631795,4.247533187
1497366528,,
1498415104,,
1499463680,,
1500512256,,
1501560832,1.50156083,4.263648701
1502609408,,
1503657984,,
1504706560,,
1505755136,,
1506803712,1.50680371,4.23268933
1507852288,,
1508900864,,
1509949440,,
1510998016,,
1512046592,1.51204659,4.2233174
1513095168,,
1514143744,,
1515192320,,
1516240896,,
1517289472,1.51728947,4.217932931
1518338048,,
1519386624,,
1520435200,,
1521483776,,
1522532352,1.52253235,4.231874343
1523580928,,
1524629504,,
1525678080,,
1526726656,,
1527775232,1.52777523,4.236392613
1528823808,,
1529872384,,
1530920960,,
1531969536,,
1533018112,1.53301811,4.238113232
1534066688,,
1535115264,,
1536163840,,
1537212416,,
1538260992,1.53826099,4.248037429
1539309568,,
1540358144,,
1541406720,,
1542455296,,
1543503872,1.54350387,4.217085245
1544552448,,
1545601024,,
1546649600,,
1547698176,,
1548746752,1.54874675,4.208492365
1549795328,,
1550843904,,
1551892480,,
1552941056,,
1553989632,1.55398963,4.211665195
1555038208,,
1556086784,,
1557135360,,
1558183936,,
1559232512,1.55923251,4.220117142
1560281088,,
1561329664,,
1562378240,,
1563426816,,
1564475392,1.56447539,4.220272811
1565523968,,
1566572544,,
1567621120,,
1568669696,,
1569718272,1.56971827,4.22823496
1570766848,,
1571815424,,
1572864000,,
1573912576,,
1574961152,1.57496115,4.233663388
1576009728,,
1577058304,,
1578106880,,
1579155456,,
1580204032,1.58020403,4.226491778
1581252608,,
1582301184,,
1583349760,,
1584398336,,
1585446912,1.58544691,4.23220525
1586495488,,
1587544064,,
1588592640,,
1589641216,,
1590689792,1.59068979,4.227730632
1591738368,,
1592786944,,
1593835520,,
1594884096,,
1595932672,1.59593267,4.224866762
1596981248,,
1598029824,,
1599078400,,
1600126976,,
1601175552,1.60117555,4.221454998
1602224128,,
1603272704,,
1604321280,,
1605369856,,
1606418432,1.60641843,4.226529989
1607467008,,
1608515584,,
1609564160,,
1610612736,,
1611661312,1.61166131,4.157223584
1612709888,,
1613758464,,
1614807040,,
1615855616,,
1616904192,1.61690419,4.166965891
1617952768,,
1619001344,,
1620049920,,
1621098496,,
1622147072,1.62214707,4.175575149
1623195648,,
1624244224,,
1625292800,,
1626341376,,
1627389952,1.62738995,4.19183673
1628438528,,
1629487104,,
1630535680,,
1631584256,,
1632632832,1.63263283,4.198568831
1633681408,,
1634729984,,
1635778560,,
1636827136,,
1637875712,1.63787571,4.202955193
1638924288,,
1639972864,,
1641021440,,
1642070016,,
1643118592,1.64311859,4.214503882
1644167168,,
1645215744,,
1646264320,,
1647312896,,
1648361472,1.64836147,4.340050402
1649410048,,
1650458624,,
1651507200,,
1652555776,,
1653604352,1.65360435,4.287546474
1654652928,,
1655701504,,
1656750080,,
1657798656,,
1658847232,1.65884723,4.263064636
1659895808,,
1660944384,,
1661992960,,
1663041536,,
1664090112,1.66409011,4.239325898
1665138688,,
1666187264,,
1667235840,,
1668284416,,
1669332992,1.66933299,4.225610207
1670381568,,
1671430144,,
1672478720,,
1673527296,,
1674575872,1.67457587,4.211932304
1675624448,,
1676673024,,
1677721600,,
1678770176,,
1679818752,1.67981875,4.222320649
1680867328,,
1681915904,,
1682964480,,
1684013056,,
1685061632,1.68506163,4.168723741
1686110208,,
1687158784,,
1688207360,,
1689255936,,
1690304512,1.69030451,4.155423926
1691353088,,
1692401664,,
1693450240,,
1694498816,,
1695547392,1.69554739,4.169991924
1696595968,,
1697644544,,
1698693120,,
1699741696,,
1700790272,1.70079027,4.173967368
1701838848,,
1702887424,,
1703936000,,
1704984576,,
1706033152,1.70603315,4.174762207
1707081728,,
1708130304,,
1709178880,,
1710227456,,
1711276032,1.71127603,4.187430696
1712324608,,
1713373184,,
1714421760,,
1715470336,,
1716518912,1.71651891,4.158652447
1717567488,,
1718616064,,
1719664640,,
1720713216,,
1721761792,1.72176179,4.1829916
1722810368,,
1723858944,,
1724907520,,
1725956096,,
1727004672,1.72700467,4.141842895
1728053248,,
1729101824,,
1730150400,,
1731198976,,
1732247552,1.73224755,4.153227228
1733296128,,
1734344704,,
1735393280,,
1736441856,,
1737490432,1.73749043,4.159520532
1738539008,,
1739587584,,
1740636160,,
1741684736,,
1742733312,1.74273331,4.159255071
1743781888,,
1744830464,,
1745879040,,
1746927616,,
1747976192,1.74797619,4.183781245
1749024768,,
1750073344,,
1751121920,,
1752170496,,
1753219072,1.75321907,4.192142453
1754267648,,
1755316224,,
1756364800,,
1757413376,,
1758461952,1.75846195,4.172215074
1759510528,,
1760559104,,
1761607680,,
1762656256,,
1763704832,1.76370483,4.147102015
1764753408,,
1765801984,,
1766850560,,
1767899136,,
1768947712,1.76894771,4.151705806
1769996288,,
1771044864,,
1772093440,,
1773142016,,
1774190592,1.77419059,4.147939395
1775239168,,
1776287744,,
1777336320,,
1778384896,,
1779433472,1.77943347,4.14929806
1780482048,,
1781530624,,
1782579200,,
1783627776,,
1784676352,1.78467635,4.16040023
1785724928,,
1786773504,,
1787822080,,
1788870656,,
1789919232,1.78991923,4.151384831
1790967808,,
1792016384,,
1793064960,,
1794113536,,
1795162112,1.79516211,4.12878033
1796210688,,
1797259264,,
1798307840,,
1799356416,,
1800404992,1.80040499,4.117453614
1801453568,,
1802502144,,
1803550720,,
1804599296,,
1805647872,1.80564787,4.127250539
1806696448,,
1807745024,,
1808793600,,
1809842176,,
1810890752,1.81089075,4.128097707
1811939328,,
1812987904,,
1814036480,,
1815085056,,
1816133632,1.81613363,4.14393075
1817182208,,
1818230784,,
1819279360,,
1820327936,,
1821376512,1.82137651,4.139496654
1822425088,,
1823473664,,
1824522240,,
1825570816,,
1826619392,1.82661939,4.112819123
1827667968,,
1828716544,,
1829765120,,
1830813696,,
1831862272,1.83186227,4.107823038
1832910848,,
1833959424,,
1835008000,,
1836056576,,
1837105152,1.83710515,4.108065271
1838153728,,
1839202304,,
1840250880,,
1841299456,,
1842348032,1.84234803,4.115294925
1843396608,,
1844445184,,
1845493760,,
1846542336,,
1847590912,1.84759091,4.12231686
1848639488,,
1849688064,,
1850736640,,
1851785216,,
1852833792,1.85283379,4.135319141
1853882368,,
1854930944,,
1855979520,,
1857028096,,
1858076672,1.85807667,4.107036246
1859125248,,
1860173824,,
1861222400,,
1862270976,,
1863319552,1.86331955,4.076120388
1864368128,,
1865416704,,
1866465280,,
1867513856,,
1868562432,1.86856243,4.060010982
1869611008,,
1870659584,,
1871708160,,
1872756736,,
1873805312,1.87380531,4.080157836
1874853888,,
1875902464,,
1876951040,,
1877999616,,
1879048192,1.87904819,4.09434878
1880096768,,
1881145344,,
1882193920,,
1883242496,,
1884291072,1.88429107,4.103888706
1885339648,,
1886388224,,
1887436800,,
1888485376,,
1889533952,1.88953395,4.113997488
1890582528,,
1891631104,,
1892679680,,
1893728256,,
1894776832,1.89477683,4.073002638
1895825408,,
1896873984,,
1897922560,,
1898971136,,
1900019712,1.90001971,4.089684413
1901068288,,
1902116864,,
1903165440,,
1904214016,,
1905262592,1.90526259,4.095661294
1906311168,,
1907359744,,
1908408320,,
1909456896,,
1910505472,1.91050547,4.108820466
1911554048,,
1912602624,,
1913651200,,
1914699776,,
1915748352,1.91574835,4.102304614
1916796928,,
1917845504,,
1918894080,,
1919942656,,
1920991232,1.92099123,4.108173667
1922039808,,
1923088384,,
1924136960,,
1925185536,,
1926234112,1.92623411,4.096561323
1927282688,,
1928331264,,
1929379840,,
1930428416,,
1931476992,1.93147699,4.059203106
1932525568,,
1933574144,,
1934622720,,
1935671296,,
1936719872,1.93671987,4.058947599
1937768448,,
1938817024,,
1939865600,,
1940914176,,
1941962752,1.94196275,4.060441963
1943011328,,
1944059904,,
1945108480,,
1946157056,,
1947205632,1.94720563,4.07099165
1948254208,,
1949302784,,
1950351360,,
1951399936,,
1952448512,1.95244851,4.072104211
1953497088,,
1954545664,,
1955594240,,
1956642816,,
1957691392,1.95769139,4.086348743
1958739968,,
1959788544,,
1960837120,,
1961885696,,
1962934272,1.96293427,4.102423622
1963982848,,
1965031424,,
1966080000,,
1967128576,,
1968177152,1.96817715,4.077189619
1969225728,,
1970274304,,
1971322880,,
1972371456,,
1973420032,1.97342003,4.083913027
1974468608,,
1975517184,,
1976565760,,
1977614336,,
1978662912,1.97866291,4.081997596
1979711488,,
1980760064,,
1981808640,,
1982857216,,
1983905792,1.98390579,4.080711821
1984954368,,
1986002944,,
1987051520,,
1988100096,,
1989148672,1.98914867,4.083105537
1990197248,,
1991245824,,
1992294400,,
1993342976,,
1994391552,1.99439155,4.092722731
1995440128,,
1996488704,,
1997537280,,
1998585856,,
1999634432,1.99963443,4.062402026
2000683008,,
2001731584,,
2002780160,,
2003828736,,
2004877312,2.00487731,4.031191489
2005925888,,
2006974464,,
2008023040,,
2009071616,,
2010120192,2.01012019,4.042668417
2011168768,,
2012217344,,
2013265920,,
2014314496,,
2015363072,2.01536307,4.04918258
2016411648,,
2017460224,,
2018508800,,
2019557376,,
2020605952,2.02060595,4.054454339
2021654528,,
2022703104,,
2023751680,,
2024800256,,
2025848832,2.02584883,4.071742921
2026897408,,
2027945984,,
2028994560,,
2030043136,,
2031091712,2.03109171,4.052975798
2032140288,,
2033188864,,
2034237440,,
2035286016,,
2036334592,2.03633459,4.025960253
2037383168,,
2038431744,,
2039480320,,
2040528896,,
2041577472,2.04157747,4.014685797
2042626048,,
2043674624,,
2044723200,,
2045771776,,
2046820352,2.04682035,4.028788823
2047868928,,
2048917504,,
2049966080,,
2051014656,,
2052063232,2.05206323,4.035896494
2053111808,,
2054160384,,
2055208960,,
2056257536,,
2057306112,2.05730611,4.044822192
2058354688,,
2059403264,,
2060451840,,
2061500416,,
2062548992,2.06254899,4.052041435
2063597568,,
2064646144,,
2065694720,,
2066743296,,
2067791872,2.06779187,4.056862172
2068840448,,
2069889024,,
2070937600,,
2071986176,,
2073034752,2.07303475,4.040823558
2074083328,,
2075131904,,
2076180480,,
2077229056,,
2078277632,2.07827763,4.043769953
2079326208,,
2080374784,,
2081423360,,
2082471936,,
2083520512,2.08352051,4.04496661
2084569088,,
2085617664,,
2086666240,,
2087714816,,
2088763392,2.08876339,4.043474536
2089811968,,
2090860544,,
2091909120,,
2092957696,,
2094006272,2.09400627,4.055980585
2095054848,,
2096103424,,
2097152000,,
2098200576,,
2099249152,2.09924915,4.05595262
2100297728,,
2101346304,,
2102394880,,
2103443456,,
2104492032,2.10449203,4.054005088
2105540608,,
2106589184,,
2107637760,,
2108686336,,
2109734912,2.10973491,4.019081053
2110783488,,
2111832064,,
2112880640,,
2113929216,,
2114977792,2.11497779,4.022914495
2116026368,,
2117074944,,
2118123520,,
2119172096,,
2120220672,2.12022067,4.032482474
2121269248,,
2122317824,,
2123366400,,
2124414976,,
2125463552,2.12546355,4.02877838
2126512128,,
2127560704,,
2128609280,,
2129657856,,
2130706432,2.13070643,4.036748554
2131755008,,
2132803584,,
2133852160,,
2134900736,,
2135949312,2.13594931,4.008054579
2136997888,,
2138046464,,
2139095040,,
2140143616,,
2141192192,2.14119219,4.071072309
2142240768,,
2143289344,,
2144337920,,
2145386496,,
2146435072,2.14643507,4.046412975
2147483648,,
2148532224,,
2149580800,,
2150629376,,
2151677952,2.15167795,4.061157411
2152726528,,
2153775104,,
2154823680,,
2155872256,,
2156920832,2.15692083,4.053297342
2157969408,,
2159017984,,
2160066560,,
2161115136,,
2162163712,2.16216371,4.045255712
2163212288,,
2164260864,,
2165309440,,
2166358016,,
2167406592,2.16740659,4.04255652
2168455168,,
2169503744,,
2170552320,,
2171600896,,
2172649472,2.17264947,4.01012039
2173698048,,
2174746624,,
2175795200,,
2176843776,,
2177892352,2.17789235,4.009635755
2178940928,,
2179989504,,
2181038080,,
2182086656,,
2183135232,2.18313523,4.005905937
2184183808,,
2185232384,,
2186280960,,
2187329536,,
2188378112,2.18837811,4.014329007
2189426688,,
2190475264,,
2191523840,,
2192572416,,
2193620992,2.19362099,4.016850177
2194669568,,
2195718144,,
2196766720,,
2197815296,,
2198863872,2.19886387,4.026567225
2199912448,,
2200961024,,
2202009600,,
2203058176,,
2204106752,2.20410675,3.997283925
2205155328,,
2206203904,,
2207252480,,
2208301056,,
2209349632,2.20934963,3.965805572
2210398208,,
2211446784,,
2212495360,,
2213543936,,
2214592512,2.21459251,3.99066039
2215641088,,
2216689664,,
2217738240,,
2218786816,,
2219835392,2.21983539,4.005525299
2220883968,,
2221932544,,
2222981120,,
2224029696,,
2225078272,2.22507827,4.007562103
2226126848,,
2227175424,,
2228224000,,
2229272576,,
2230321152,2.23032115,4.007110816
2231369728,,
2232418304,,
2233466880,,
2234515456,,
2235564032,2.23556403,4.015314453
2236612608,,
2237661184,,
2238709760,,
2239758336,,
2240806912,2.24080691,3.987173902
2241855488,,
2242904064,,
2243952640,,
2245001216,,
2246049792,2.24604979,3.971541968
2247098368,,
2248146944,,
2249195520,,
2250244096,,
2251292672,2.25129267,3.977759167
2252341248,,
2253389824,,
2254438400,,
2255486976,,
2256535552,2.25653555,3.986937224
2257584128,,
2258632704,,
2259681280,,
2260729856,,
2261778432,2.26177843,3.989457248
2262827008,,
2263875584,,
2264924160,,
2265972736,,
2267021312,2.26702131,3.996714336
2268069888,,
2269118464,,
2270167040,,
2271215616,,
2272264192,2.27226419,3.983249102
2273312768,,
2274361344,,
2275409920,,
2276458496,,
2277507072,2.27750707,3.990121519
2278555648,,
2279604224,,
2280652800,,
2281701376,,
2282749952,2.28274995,3.968548303
2283798528,,
2284847104,,
2285895680,,
2286944256,,
2287992832,2.28799283,3.983075192
2289041408,,
2290089984,,
2291138560,,
2292187136,,
2293235712,2.29323571,3.988740495
2294284288,,
2295332864,,
2296381440,,
2297430016,,
2298478592,2.29847859,3.990822748
2299527168,,
2300575744,,
2301624320,,
2302672896,,
2303721472,2.30372147,3.999876853
2304770048,,
2305818624,,
2306867200,,
2307915776,,
2308964352,2.30896435,3.954268557
2310012928,,
2311061504,,
2312110080,,
2313158656,,
2314207232,2.31420723,3.946215519
2315255808,,
2316304384,,
2317352960,,
2318401536,,
2319450112,2.31945011,3.949116175
2320498688,,
2321547264,,
2322595840,,
2323644416,,
2324692992,2.32469299,3.964472559
2325741568,,
2326790144,,
2327838720,,
2328887296,,
2329935872,2.32993587,3.969907294
2330984448,,
2332033024,,
2333081600,,
2334130176,,
2335178752,2.33517875,3.97471072
2336227328,,
2337275904,,
2338324480,,
2339373056,,
2340421632,2.34042163,3.974984545
2341470208,,
2342518784,,
2343567360,,
2344615936,,
2345664512,2.34566451,3.973228285
2346713088,,
2347761664,,
2348810240,,
2349858816,,
2350907392,2.35090739,3.956582012
2351955968,,
2353004544,,
2354053120,,
2355101696,,
2356150272,2.35615027,3.959757207
2357198848,,
2358247424,,
2359296000,,
2360344576,,
2361393152,2.36139315,3.966147831
2362441728,,
2363490304,,
2364538880,,
2365587456,,
2366636032,2.36663603,3.970090894
2367684608,,
2368733184,,
2369781760,,
2370830336,,
2371878912,2.37187891,3.970628159
2372927488,,
2373976064,,
2375024640,,
2376073216,,
2377121792,2.37712179,3.924035272
2378170368,,
2379218944,,
2380267520,,
2381316096,,
2382364672,2.38236467,3.940905285
2383413248,,
2384461824,,
2385510400,,
2386558976,,
2387607552,2.38760755,3.921512577
2388656128,,
2389704704,,
2390753280,,
2391801856,,
2392850432,2.39285043,3.939902479
2393899008,,
2394947584,,
2395996160,,
2397044736,,
2398093312,2.39809331,3.945785127
2399141888,,
2400190464,,
2401239040,,
2402287616,,
2403336192,2.40333619,3.954360106
2404384768,,
2405433344,,
2406481920,,
2407530496,,
2408579072,2.40857907,3.960158299
2409627648,,
2410676224,,
2411724800,,
2412773376,,
2413821952,2.41382195,3.953502703
2414870528,,
2415919104,,
2416967680,,
2418016256,,
2419064832,2.41906483,3.933561461
2420113408,,
2421161984,,
2422210560,,
2423259136,,
2424307712,2.42430771,3.910939725
2425356288,,
2426404864,,
2427453440,,
2428502016,,
2429550592,2.42955059,3.938015782
2430599168,,
2431647744,,
2432696320,,
2433744896,,
2434793472,2.43479347,3.945426841
2435842048,,
2436890624,,
2437939200,,
2438987776,,
2440036352,2.44003635,3.953869955
2441084928,,
2442133504,,
2443182080,,
2444230656,,
2445279232,2.44527923,3.937451494
2446327808,,
2447376384,,
2448424960,,
2449473536,,
2450522112,2.45052211,3.909390957
2451570688,,
2452619264,,
2453667840,,
2454716416,,
2455764992,2.45576499,3.910851553
2456813568,,
2457862144,,
2458910720,,
2459959296,,
2461007872,2.46100787,3.921232438
2462056448,,
2463105024,,
2464153600,,
2465202176,,
2466250752,2.46625075,3.927671601
2467299328,,
2468347904,,
2469396480,,
2470445056,,
2471493632,2.47149363,3.93240211
2472542208,,
2473590784,,
2474639360,,
2475687936,,
2476736512,2.47673651,3.940234356
2477785088,,
2478833664,,
2479882240,,
2480930816,,
2481979392,2.48197939,3.926532349
2483027968,,
2484076544,,
2485125120,,
2486173696,,
2487222272,2.48722227,3.913744707
2488270848,,
2489319424,,
2490368000,,
2491416576,,
2492465152,2.49246515,3.910214814
2493513728,,
2494562304,,
2495610880,,
2496659456,,
2497708032,2.49770803,3.922507132
2498756608,,
2499805184,,
2500853760,,
2501902336,,
2502950912,2.50295091,3.924925634
2503999488,,
2505048064,,
2506096640,,
2507145216,,
2508193792,2.50819379,3.938998457
2509242368,,
2510290944,,
2511339520,,
2512388096,,
2513436672,2.51343667,3.927814718
2514485248,,
2515533824,,
2516582400,,
2517630976,,
2518679552,2.51867955,3.896201434
2519728128,,
2520776704,,
2521825280,,
2522873856,,
2523922432,2.52392243,3.873271432
2524971008,,
2526019584,,
2527068160,,
2528116736,,
2529165312,2.52916531,3.891505012
2530213888,,
2531262464,,
2532311040,,
2533359616,,
2534408192,2.53440819,3.904058474
2535456768,,
2536505344,,
2537553920,,
2538602496,,
2539651072,2.53965107,3.91255599
2540699648,,
2541748224,,
2542796800,,
2543845376,,
2544893952,2.54489395,3.944393314
2545942528,,
2546991104,,
2548039680,,
2549088256,,
2550136832,2.55013683,3.94999943
2551185408,,
2552233984,,
2553282560,,
2554331136,,
2555379712,2.55537971,3.935647454
2556428288,,
2557476864,,
2558525440,,
2559574016,,
2560622592,2.56062259,3.893916622
2561671168,,
2562719744,,
2563768320,,
2564816896,,
2565865472,2.56586547,3.914010445
2566914048,,
2567962624,,
2569011200,,
2570059776,,
2571108352,2.57110835,3.92018228
2572156928,,
2573205504,,
2574254080,,
2575302656,,
2576351232,2.57635123,3.924347742
2577399808,,
2578448384,,
2579496960,,
2580545536,,
2581594112,2.58159411,3.929149128
2582642688,,
2583691264,,
2584739840,,
2585788416,,
2586836992,2.58683699,3.911124309
2587885568,,
2588934144,,
2589982720,,
2591031296,,
2592079872,2.59207987,3.888680929
2593128448,,
2594177024,,
2595225600,,
2596274176,,
2597322752,2.59732275,3.884009242
2598371328,,
2599419904,,
2600468480,,
2601517056,,
2602565632,2.60256563,3.893199137
2603614208,,
2604662784,,
2605711360,,
2606759936,,
2607808512,2.60780851,3.89749912
2608857088,,
2609905664,,
2610954240,,
2612002816,,
2613051392,2.61305139,3.918145456
2614099968,,
2615148544,,
2616197120,,
2617245696,,
2618294272,2.61829427,3.888718904
2619342848,,
2620391424,,
2621440000,,
2622488576,,
2623537152,2.62353715,3.892189838
2624585728,,
2625634304,,
2626682880,,
2627731456,,
2628780032,2.62878003,3.875587899
2629828608,,
2630877184,,
2631925760,,
2632974336,,
2634022912,2.63402291,3.89146575
2635071488,,
2636120064,,
2637168640,,
2638217216,,
2639265792,2.63926579,3.894845625
2640314368,,
2641362944,,
2642411520,,
2643460096,,
2644508672,2.64450867,3.904444583
2645557248,,
2646605824,,
2647654400,,
2648702976,,
2649751552,2.64975155,3.898519999
2650800128,,
2651848704,,
2652897280,,
2653945856,,
2654994432,2.65499443,3.858698583
2656043008,,
2657091584,,
2658140160,,
2659188736,,
2660237312,2.66023731,3.857845141
2661285888,,
2662334464,,
2663383040,,
2664431616,,
2665480192,2.66548019,3.886239731
2666528768,,
2667577344,,
2668625920,,
2669674496,,
2670723072,2.67072307,3.894713134
2671771648,,
2672820224,,
2673868800,,
2674917376,,
2675965952,2.67596595,3.897669707
2677014528,,
2678063104,,
2679111680,,
2680160256,,
2681208832,2.68120883,3.912301691
2682257408,,
2683305984,,
2684354560,,
2685403136,,
2686451712,2.68645171,3.851604979
2687500288,,
2688548864,,
2689597440,,
2690646016,,
2691694592,2.69169459,3.840645808
2692743168,,
2693791744,,
2694840320,,
2695888896,,
2696937472,2.69693747,3.848053881
2697986048,,
2699034624,,
2700083200,,
2701131776,,
2702180352,2.70218035,3.87614591
2703228928,,
2704277504,,
2705326080,,
2706374656,,
2707423232,2.70742323,3.881724642
2708471808,,
2709520384,,
2710568960,,
2711617536,,
2712666112,2.71266611,3.885306852
2713714688,,
2714763264,,
2715811840,,
2716860416,,
2717908992,2.71790899,3.896251952
2718957568,,
2720006144,,
2721054720,,
2722103296,,
2723151872,2.72315187,3.884635482
2724200448,,
2725249024,,
2726297600,,
2727346176,,
2728394752,2.72839475,3.865491928
2729443328,,
2730491904,,
2731540480,,
2732589056,,
2733637632,2.73363763,3.878154783
2734686208,,
2735734784,,
2736783360,,
2737831936,,
2738880512,2.73888051,3.878461699
2739929088,,
2740977664,,
2742026240,,
2743074816,,
2744123392,2.74412339,3.877328436
2745171968,,
2746220544,,
2747269120,,
2748317696,,
2749366272,2.74936627,3.891732147
2750414848,,
2751463424,,
2752512000,,
2753560576,,
2754609152,2.75460915,3.855776118
2755657728,,
2756706304,,
2757754880,,
2758803456,,
2759852032,2.75985203,3.870224602
2760900608,,
2761949184,,
2762997760,,
2764046336,,
2765094912,2.76509491,3.861160666
2766143488,,
2767192064,,
2768240640,,
2769289216,,
2770337792,2.77033779,3.870363682
2771386368,,
2772434944,,
2773483520,,
2774532096,,
2775580672,2.77558067,3.867729224
2776629248,,
2777677824,,
2778726400,,
2779774976,,
2780823552,2.78082355,3.870368408
2781872128,,
2782920704,,
2783969280,,
2785017856,,
2786066432,2.78606643,3.851812953
2787115008,,
2788163584,,
2789212160,,
2790260736,,
2791309312,2.79130931,3.840695951
2792357888,,
2793406464,,
2794455040,,
2795503616,,
2796552192,2.79655219,3.841310259
2797600768,,
2798649344,,
2799697920,,
2800746496,,
2801795072,2.80179507,3.843391856
2802843648,,
2803892224,,
2804940800,,
2805989376,,
2807037952,2.80703795,3.861803889
2808086528,,
2809135104,,
2810183680,,
2811232256,,
2812280832,2.81228083,3.857543174
2813329408,,
2814377984,,
2815426560,,
2816475136,,
2817523712,2.81752371,3.867889923
2818572288,,
2819620864,,
2820669440,,
2821718016,,
2822766592,2.82276659,3.863678922
2823815168,,
2824863744,,
2825912320,,
2826960896,,
2828009472,2.82800947,3.859892518
2829058048,,
2830106624,,
2831155200,,
2832203776,,
2833252352,2.83325235,3.844958936
2834300928,,
2835349504,,
2836398080,,
2837446656,,
2838495232,2.83849523,3.837533754
2839543808,,
2840592384,,
2841640960,,
2842689536,,
2843738112,2.84373811,3.845505275
2844786688,,
2845835264,,
2846883840,,
2847932416,,
2848980992,2.84898099,3.848700272
2850029568,,
2851078144,,
2852126720,,
2853175296,,
2854223872,2.85422387,3.867738523
2855272448,,
2856321024,,
2857369600,,
2858418176,,
2859466752,2.85946675,3.846625486
2860515328,,
2861563904,,
2862612480,,
2863661056,,
2864709632,2.86470963,3.844030824
2865758208,,
2866806784,,
2867855360,,
2868903936,,
2869952512,2.86995251,3.813511698
2871001088,,
2872049664,,
2873098240,,
2874146816,,
2875195392,2.87519539,3.835898879
2876243968,,
2877292544,,
2878341120,,
2879389696,,
2880438272,2.88043827,3.85106573
2881486848,,
2882535424,,
2883584000,,
2884632576,,
2885681152,2.88568115,3.852748665
2886729728,,
2887778304,,
2888826880,,
2889875456,,
2890924032,2.89092403,3.86745039
2891972608,,
2893021184,,
2894069760,,
2895118336,,
2896166912,2.89616691,3.81295318
2897215488,,
2898264064,,
2899312640,,
2900361216,,
2901409792,2.90140979,3.815095456
2902458368,,
2903506944,,
2904555520,,
2905604096,,
2906652672,2.90665267,3.81537641
2907701248,,
2908749824,,
2909798400,,
2910846976,,
2911895552,2.91189555,3.830630373
2912944128,,
2913992704,,
2915041280,,
2916089856,,
2917138432,2.91713843,3.835933463
2918187008,,
2919235584,,
2920284160,,
2921332736,,
2922381312,2.92238131,3.854084014
2923429888,,
2924478464,,
2925527040,,
2926575616,,
2927624192,2.92762419,3.830896358
2928672768,,
2929721344,,
2930769920,,
2931818496,,
2932867072,2.93286707,3.864376686
2933915648,,
2934964224,,
2936012800,,
2937061376,,
2938109952,2.93810995,3.833945611
2939158528,,
2940207104,,
2941255680,,
2942304256,,
2943352832,2.94335283,3.834553975
2944401408,,
2945449984,,
2946498560,,
2947547136,,
2948595712,2.94859571,3.835803715
2949644288,,
2950692864,,
2951741440,,
2952790016,,
2953838592,2.95383859,3.83981529
2954887168,,
2955935744,,
2956984320,,
2958032896,,
2959081472,2.95908147,3.837068961
2960130048,,
2961178624,,
2962227200,,
2963275776,,
2964324352,2.96432435,3.799983427
2965372928,,
2966421504,,
2967470080,,
2968518656,,
2969567232,2.96956723,3.799922897
2970615808,,
2971664384,,
2972712960,,
2973761536,,
2974810112,2.97481011,3.791557486
2975858688,,
2976907264,,
2977955840,,
2979004416,,
2980052992,2.98005299,3.809660577
2981101568,,
2982150144,,
2983198720,,
2984247296,,
2985295872,2.98529587,3.814548818
2986344448,,
2987393024,,
2988441600,,
2989490176,,
2990538752,2.99053875,3.826658567
2991587328,,
2992635904,,
2993684480,,
2994733056,,
2995781632,2.99578163,3.823122381
2996830208,,
2997878784,,
2998927360,,
2999975936,,
3001024512,3.00102451,3.793916131
3002073088,,
3003121664,,
3004170240,,
3005218816,,
3006267392,3.00626739,3.807297508
3007315968,,
3008364544,,
3009413120,,
3010461696,,
3011510272,3.01151027,3.81908639
3012558848,,
3013607424,,
3014656000,,
3015704576,,
3016753152,3.01675315,3.827371276
3017801728,,
3018850304,,
3019898880,,
3020947456,,
3021996032,3.02199603,3.826304109
3023044608,,
3024093184,,
3025141760,,
3026190336,,
3027238912,3.02723891,3.836357006
3028287488,,
3029336064,,
3030384640,,
3031433216,,
3032481792,3.03248179,3.840427963
3033530368,,
3034578944,,
3035627520,,
3036676096,,
3037724672,3.03772467,3.796248003
3038773248,,
3039821824,,
3040870400,,
3041918976,,
3042967552,3.04296755,3.791365272
3044016128,,
3045064704,,
3046113280,,
3047161856,,
3048210432,3.04821043,3.835881897
3049259008,,
3050307584,,
3051356160,,
3052404736,,
3053453312,3.05345331,3.83502603
3054501888,,
3055550464,,
3056599040,,
3057647616,,
3058696192,3.05869619,3.833176556
3059744768,,
3060793344,,
3061841920,,
3062890496,,
3063939072,3.06393907,3.84625682
3064987648,,
3066036224,,
3067084800,,
3068133376,,
3069181952,3.06918195,3.795593995
3070230528,,
3071279104,,
3072327680,,
3073376256,,
3074424832,3.07442483,3.815399187
3075473408,,
3076521984,,
3077570560,,
3078619136,,
3079667712,3.07966771,3.787383851
3080716288,,
3081764864,,
3082813440,,
3083862016,,
3084910592,3.08491059,3.762856446
3085959168,,
3087007744,,
3088056320,,
3089104896,,
3090153472,3.09015347,3.803027933
3091202048,,
3092250624,,
3093299200,,
3094347776,,
3095396352,3.09539635,3.820313364
3096444928,,
3097493504,,
3098542080,,
3099590656,,
3100639232,3.10063923,3.825117298
3101687808,,
3102736384,,
3103784960,,
3104833536,,
3105882112,3.10588211,3.832267829
3106930688,,
3107979264,,
3109027840,,
3110076416,,
3111124992,3.11112499,3.817874659
3112173568,,
3113222144,,
3114270720,,
3115319296,,
3116367872,3.11636787,3.825830829
3117416448,,
3118465024,,
3119513600,,
3120562176,,
3121610752,3.12161075,3.811253325
3122659328,,
3123707904,,
3124756480,,
3125805056,,
3126853632,3.12685363,3.817241557
3127902208,,
3128950784,,
3129999360,,
3131047936,,
3132096512,3.13209651,3.818253218
3133145088,,
3134193664,,
3135242240,,
3136290816,,
3137339392,3.13733939,3.815662058
3138387968,,
3139436544,,
3140485120,,
3141533696,,
3142582272,3.14258227,3.802142206
3143630848,,
3144679424,,
3145728000,,
3146776576,,
3147825152,3.14782515,3.758160537
3148873728,,
3149922304,,
3150970880,,
3152019456,,
3153068032,3.15306803,3.760313024
3154116608,,
3155165184,,
3156213760,,
3157262336,,
3158310912,3.15831091,3.759156987
3159359488,,
3160408064,,
3161456640,,
3162505216,,
3163553792,3.16355379,3.777755028
3164602368,,
3165650944,,
3166699520,,
3167748096,,
3168796672,3.16879667,3.7869211
3169845248,,
3170893824,,
3171942400,,
3172990976,,
3174039552,3.17403955,3.793438176
3175088128,,
3176136704,,
3177185280,,
3178233856,,
3179282432,3.17928243,3.796177224
3180331008,,
3181379584,,
3182428160,,
3183476736,,
3184525312,3.18452531,3.775343136
3185573888,,
3186622464,,
3187671040,,
3188719616,,
3189768192,3.18976819,3.781307361
3190816768,,
3191865344,,
3192913920,,
3193962496,,
3195011072,3.19501107,3.784322813
3196059648,,
3197108224,,
3198156800,,
3199205376,,
3200253952,3.20025395,3.788954417
3201302528,,
3202351104,,
3203399680,,
3204448256,,
3205496832,3.20549683,3.787307315
3206545408,,
3207593984,,
3208642560,,
3209691136,,
3210739712,3.21073971,3.804263794
3211788288,,
3212836864,,
3213885440,,
3214934016,,
3215982592,3.21598259,3.764936509
3217031168,,
3218079744,,
3219128320,,
3220176896,,
3221225472,3.22122547,3.767657643
3222274048,,
3223322624,,
3224371200,,
3225419776,,
3226468352,3.22646835,3.763756598
3227516928,,
3228565504,,
3229614080,,
3230662656,,
3231711232,3.23171123,3.78639577
3232759808,,
3233808384,,
3234856960,,
3235905536,,
3236954112,3.23695411,3.791019904
3238002688,,
3239051264,,
3240099840,,
3241148416,,
3242196992,3.24219699,3.79014296
3243245568,,
3244294144,,
3245342720,,
3246391296,,
3247439872,3.24743987,3.807082018
3248488448,,
3249537024,,
3250585600,,
3251634176,,
3252682752,3.25268275,3.749776103
3253731328,,
3254779904,,
3255828480,,
3256877056,,
3257925632,3.25792563,3.737105471
3258974208,,
3260022784,,
3261071360,,
3262119936,,
3263168512,3.26316851,3.752255957
3264217088,,
3265265664,,
3266314240,,
3267362816,,
3268411392,3.26841139,3.749609284
3269459968,,
3270508544,,
3271557120,,
3272605696,,
3273654272,3.27365427,3.759817174
3274702848,,
3275751424,,
3276800000,,
3277848576,,
3278897152,3.27889715,3.760738239
3279945728,,
3280994304,,
3282042880,,
3283091456,,
3284140032,3.28414003,3.772871501
3285188608,,
3286237184,,
3287285760,,
3288334336,,
3289382912,3.28938291,3.753260531
3290431488,,
3291480064,,
3292528640,,
3293577216,,
3294625792,3.29462579,3.704229555
3295674368,,
3296722944,,
3297771520,,
3298820096,,
3299868672,3.29986867,3.734788975
3300917248,,
3301965824,,
3303014400,,
3304062976,,
3305111552,3.30511155,3.745789047
3306160128,,
3307208704,,
3308257280,,
3309305856,,
3310354432,3.31035443,3.750510047
3311403008,,
3312451584,,
3313500160,,
3314548736,,
3315597312,3.31559731,3.761260715
3316645888,,
3317694464,,
3318743040,,
3319791616,,
3320840192,3.32084019,3.7654269
3321888768,,
3322937344,,
3323985920,,
3325034496,,
3326083072,3.32608307,3.736641292
3327131648,,
3328180224,,
3329228800,,
3330277376,,
3331325952,3.33132595,3.718101412
3332374528,,
3333423104,,
3334471680,,
3335520256,,
3336568832,3.33656883,3.735989511
3337617408,,
3338665984,,
3339714560,,
3340763136,,
3341811712,3.34181171,3.743217149
3342860288,,
3343908864,,
3344957440,,
3346006016,,
3347054592,3.34705459,3.746784161
3348103168,,
3349151744,,
3350200320,,
3351248896,,
3352297472,3.35229747,3.767446241
3353346048,,
3354394624,,
3355443200,,
3356491776,,
3357540352,3.35754035,3.766007954
3358588928,,
3359637504,,
3360686080,,
3361734656,,
3362783232,3.36278323,3.747963799
3363831808,,
3364880384,,
3365928960,,
3366977536,,
3368026112,3.36802611,3.748476191
3369074688,,
3370123264,,
3371171840,,
3372220416,,
3373268992,3.37326899,3.754806715
3374317568,,
3375366144,,
3376414720,,
3377463296,,
3378511872,3.37851187,3.758069468
3379560448,,
3380609024,,
3381657600,,
3382706176,,
3383754752,3.38375475,3.757583545
3384803328,,
3385851904,,
3386900480,,
3387949056,,
3388997632,3.38899763,3.76855905
3390046208,,
3391094784,,
3392143360,,
3393191936,,
3394240512,3.39424051,3.755132794
3395289088,,
3396337664,,
3397386240,,
3398434816,,
3399483392,3.39948339,3.732750095
3400531968,,
3401580544,,
3402629120,,
3403677696,,
3404726272,3.40472627,3.716861309
3405774848,,
3406823424,,
3407872000,,
3408920576,,
3409969152,3.40996915,3.726647056
3411017728,,
3412066304,,
3413114880,,
3414163456,,
3415212032,3.41521203,3.731347365
3416260608,,
3417309184,,
3418357760,,
3419406336,,
3420454912,3.42045491,3.732657662
3421503488,,
3422552064,,
3423600640,,
3424649216,,
3425697792,3.42569779,3.73476367
3426746368,,
3427794944,,
3428843520,,
3429892096,,
3430940672,3.43094067,3.699531572
3431989248,,
3433037824,,
3434086400,,
3435134976,,
3436183552,3.43618355,3.708965547
3437232128,,
3438280704,,
3439329280,,
3440377856,,
3441426432,3.44142643,3.710581647
3442475008,,
3443523584,,
3444572160,,
3445620736,,
3446669312,3.44666931,3.722221147
3447717888,,
3448766464,,
3449815040,,
3450863616,,
3451912192,3.45191219,3.721405389
3452960768,,
3454009344,,
3455057920,,
3456106496,,
3457155072,3.45715507,3.731835163
3458203648,,
3459252224,,
3460300800,,
3461349376,,
3462397952,3.46239795,3.728518872
3463446528,,
3464495104,,
3465543680,,
3466592256,,
3467640832,3.46764083,3.719480204
3468689408,,
3469737984,,
3470786560,,
3471835136,,
3472883712,3.47288371,3.721784723
3473932288,,
3474980864,,
3476029440,,
3477078016,,
3478126592,3.47812659,3.721898619
3479175168,,
3480223744,,
3481272320,,
3482320896,,
3483369472,3.48336947,3.718356229
3484418048,,
3485466624,,
3486515200,,
3487563776,,
3488612352,3.48861235,3.717019873
3489660928,,
3490709504,,
3491758080,,
3492806656,,
3493855232,3.49385523,3.717567253
3494903808,,
3495952384,,
3497000960,,
3498049536,,
3499098112,3.49909811,3.715093679
3500146688,,
3501195264,,
3502243840,,
3503292416,,
3504340992,3.50434099,3.655902606
3505389568,,
3506438144,,
3507486720,,
3508535296,,
3509583872,3.50958387,3.681459739
3510632448,,
3511681024,,
3512729600,,
3513778176,,
3514826752,3.51482675,3.698935117
3515875328,,
3516923904,,
3517972480,,
3519021056,,
3520069632,3.52006963,3.70652295
3521118208,,
3522166784,,
3523215360,,
3524263936,,
3525312512,3.52531251,3.708518756
3526361088,,
3527409664,,
3528458240,,
3529506816,,
3530555392,3.53055539,3.709470253
3531603968,,
3532652544,,
3533701120,,
3534749696,,
3535798272,3.53579827,3.703882981
3536846848,,
3537895424,,
3538944000,,
3539992576,,
3541041152,3.54104115,3.700122715
3542089728,,
3543138304,,
3544186880,,
3545235456,,
3546284032,3.54628403,3.699906348
3547332608,,
3548381184,,
3549429760,,
3550478336,,
3551526912,3.55152691,3.70362583
3552575488,,
3553624064,,
3554672640,,
3555721216,,
3556769792,3.55676979,3.701994633
3557818368,,
3558866944,,
3559915520,,
3560964096,,
3562012672,3.56201267,3.719777377
3563061248,,
3564109824,,
3565158400,,
3566206976,,
3567255552,3.56725555,3.686680126
3568304128,,
3569352704,,
3570401280,,
3571449856,,
3572498432,3.57249843,3.649281846
3573547008,,
3574595584,,
3575644160,,
3576692736,,
3577741312,3.57774131,3.657324796
3578789888,,
3579838464,,
3580887040,,
3581935616,,
3582984192,3.58298419,3.670058364
3584032768,,
3585081344,,
3586129920,,
3587178496,,
3588227072,3.58822707,3.676117167
3589275648,,
3590324224,,
3591372800,,
3592421376,,
3593469952,3.59346995,3.6827051
3594518528,,
3595567104,,
3596615680,,
3597664256,,
3598712832,3.59871283,3.669647895
3599761408,,
3600809984,,
3601858560,,
3602907136,,
3603955712,3.60395571,3.387172884
3605004288,,
3606052864,,
3607101440,,
3608150016,,
3609198592,3.60919859,3.503661042
3610247168,,
3611295744,,
3612344320,,
3613392896,,
3614441472,3.61444147,3.557227482
3615490048,,
3616538624,,
3617587200,,
3618635776,,
3619684352,3.61968435,3.61504387
3620732928,,
3621781504,,
3622830080,,
3623878656,,
3624927232,3.62492723,3.64211894
3625975808,,
3627024384,,
3628072960,,
3629121536,,
3630170112,3.63017011,3.663431341
3631218688,,
3632267264,,
3633315840,,
3634364416,,
3635412992,3.63541299,3.644623711
3636461568,,
3637510144,,
3638558720,,
3639607296,,
3640655872,3.64065587,3.605086275
3641704448,,
3642753024,,
3643801600,,
3644850176,,
3645898752,3.64589875,3.615198221
3646947328,,
3647995904,,
3649044480,,
3650093056,,
3651141632,3.65114163,3.628026878
3652190208,,
3653238784,,
3654287360,,
3655335936,,
3656384512,3.65638451,3.649726697
3657433088,,
3658481664,,
3659530240,,
3660578816,,
3661627392,3.66162739,3.658948069
3662675968,,
3663724544,,
3664773120,,
3665821696,,
3666870272,3.66687027,3.681124034
3667918848,,
3668967424,,
3670016000,,
3671064576,,
3672113152,3.67211315,3.663192135
3673161728,,
3674210304,,
3675258880,,
3676307456,,
3677356032,3.67735603,3.60962535
3678404608,,
3679453184,,
3680501760,,
3681550336,,
3682598912,3.68259891,3.62649992
3683647488,,
3684696064,,
3685744640,,
3686793216,,
3687841792,3.68784179,3.642030392
3688890368,,
3689938944,,
3690987520,,
3692036096,,
3693084672,3.69308467,3.648029193
3694133248,,
3695181824,,
3696230400,,
3697278976,,
3698327552,3.69832755,3.651369742
3699376128,,
3700424704,,
3701473280,,
3702521856,,
3703570432,3.70357043,3.657456167
3704619008,,
3705667584,,
3706716160,,
3707764736,,
3708813312,3.70881331,3.613010406
3709861888,,
3710910464,,
3711959040,,
3713007616,,
3714056192,3.71405619,3.616372084
3715104768,,
3716153344,,
3717201920,,
3718250496,,
3719299072,3.71929907,3.611395445
3720347648,,
3721396224,,
3722444800,,
3723493376,,
3724541952,3.72454195,3.629563773
3725590528,,
3726639104,,
3727687680,,
3728736256,,
3729784832,3.72978483,3.639657198
3730833408,,
3731881984,,
3732930560,,
3733979136,,
3735027712,3.73502771,3.656354149
3736076288,,
3737124864,,
3738173440,,
3739222016,,
3740270592,3.74027059,3.618987981
3741319168,,
3742367744,,
3743416320,,
3744464896,,
3745513472,3.74551347,3.614619099
3746562048,,
3747610624,,
3748659200,,
3749707776,,
3750756352,3.75075635,3.615776916
3751804928,,
3752853504,,
3753902080,,
3754950656,,
3755999232,3.75599923,3.629581016
3757047808,,
3758096384,,
3759144960,,
3760193536,,
3761242112,3.76124211,3.642109248
3762290688,,
3763339264,,
3764387840,,
3765436416,,
3766484992,3.76648499,3.644666896
3767533568,,
3768582144,,
3769630720,,
3770679296,,
3771727872,3.77172787,3.647507999
3772776448,,
3773825024,,
3774873600,,
3775922176,,
3776970752,3.77697075,3.615265855
3778019328,,
3779067904,,
3780116480,,
3781165056,,
3782213632,3.78221363,3.60793466
3783262208,,
3784310784,,
3785359360,,
3786407936,,
3787456512,3.78745651,3.587870808
3788505088,,
3789553664,,
3790602240,,
3791650816,,
3792699392,3.79269939,3.604731876
3793747968,,
3794796544,,
3795845120,,
3796893696,,
3797942272,3.79794227,3.616485052
3798990848,,
3800039424,,
3801088000,,
3802136576,,
3803185152,3.80318515,3.629664884
3804233728,,
3805282304,,
3806330880,,
3807379456,,
3808428032,3.80842803,3.62999717
3809476608,,
3810525184,,
3811573760,,
3812622336,,
3813670912,3.81367091,3.600371251
3814719488,,
3815768064,,
3816816640,,
3817865216,,
3818913792,3.81891379,3.572340081
3819962368,,
3821010944,,
3822059520,,
3823108096,,
3824156672,3.82415667,3.577660555
3825205248,,
3826253824,,
3827302400,,
3828350976,,
3829399552,3.82939955,3.592459052
3830448128,,
3831496704,,
3832545280,,
3833593856,,
3834642432,3.83464243,3.601348705
3835691008,,
3836739584,,
3837788160,,
3838836736,,
3839885312,3.83988531,3.624818847
3840933888,,
3841982464,,
3843031040,,
3844079616,,
3845128192,3.84512819,3.612641872
3846176768,,
3847225344,,
3848273920,,
3849322496,,
3850371072,3.85037107,3.607970636
3851419648,,
3852468224,,
3853516800,,
3854565376,,
3855613952,3.85561395,3.614810014
3856662528,,
3857711104,,
3858759680,,
3859808256,,
3860856832,3.86085683,3.615406769
3861905408,,
3862953984,,
3864002560,,
3865051136,,
3866099712,3.86609971,3.613730576
3867148288,,
3868196864,,
3869245440,,
3870294016,,
3871342592,3.87134259,3.615605098
3872391168,,
3873439744,,
3874488320,,
3875536896,,
3876585472,3.87658547,3.608670865
3877634048,,
3878682624,,
3879731200,,
3880779776,,
3881828352,3.88182835,3.57597151
3882876928,,
3883925504,,
3884974080,,
3886022656,,
3887071232,3.88707123,3.562713066
3888119808,,
3889168384,,
3890216960,,
3891265536,,
3892314112,3.89231411,3.559128665
3893362688,,
3894411264,,
3895459840,,
3896508416,,
3897556992,3.89755699,3.579258145
3898605568,,
3899654144,,
3900702720,,
3901751296,,
3902799872,3.90279987,3.588950971
3903848448,,
3904897024,,
3905945600,,
3906994176,,
3908042752,3.90804275,3.604277651
3909091328,,
3910139904,,
3911188480,,
3912237056,,
3913285632,3.91328563,3.57154553
3914334208,,
3915382784,,
3916431360,,
3917479936,,
3918528512,3.91852851,3.546204144
3919577088,,
3920625664,,
3921674240,,
3922722816,,
3923771392,3.92377139,3.540892343
3924819968,,
3925868544,,
3926917120,,
3927965696,,
3929014272,3.92901427,3.567056087
3930062848,,
3931111424,,
3932160000,,
3933208576,,
3934257152,3.93425715,3.578288236
3935305728,,
3936354304,,
3937402880,,
3938451456,,
3939500032,3.93950003,3.587127012
3940548608,,
3941597184,,
3942645760,,
3943694336,,
3944742912,3.94474291,3.596928668
3945791488,,
3946840064,,
3947888640,,
3948937216,,
3949985792,3.94998579,3.548206851
3951034368,,
3952082944,,
3953131520,,
3954180096,,
3955228672,3.95522867,3.528335773
3956277248,,
3957325824,,
3958374400,,
3959422976,,
3960471552,3.96047155,3.542789075
3961520128,,
3962568704,,
3963617280,,
3964665856,,
3965714432,3.96571443,3.558114046
3966763008,,
3967811584,,
3968860160,,
3969908736,,
3970957312,3.97095731,3.570328451
3972005888,,
3973054464,,
3974103040,,
3975151616,,
3976200192,3.97620019,3.591268897
3977248768,,
3978297344,,
3979345920,,
3980394496,,
3981443072,3.98144307,3.584130881
3982491648,,
3983540224,,
3984588800,,
3985637376,,
3986685952,3.98668595,3.553889819
3987734528,,
3988783104,,
3989831680,,
3990880256,,
3991928832,3.99192883,3.552391409
3992977408,,
3994025984,,
3995074560,,
3996123136,,
3997171712,3.99717171,3.563995585
3998220288,,
3999268864,,
4000317440,,
4001366016,,
4002414592,4.00241459,3.575270458
4003463168,,
4004511744,,
4005560320,,
4006608896,,
4007657472,4.00765747,3.576778451
4008706048,,
4009754624,,
4010803200,,
4011851776,,
4012900352,4.01290035,3.583886014
4013948928,,
4014997504,,
4016046080,,
4017094656,,
4018143232,4.01814323,3.55183747
4019191808,,
4020240384,,
4021288960,,
4022337536,,
4023386112,4.02338611,3.524962866
4024434688,,
4025483264,,
4026531840,,
4027580416,,
4028628992,4.02862899,3.510041974
4029677568,,
4030726144,,
4031774720,,
4032823296,,
4033871872,4.03387187,3.528212619
4034920448,,
4035969024,,
4037017600,,
4038066176,,
4039114752,4.03911475,3.537436178
4040163328,,
4041211904,,
4042260480,,
4043309056,,
4044357632,4.04435763,3.563815033
4045406208,,
4046454784,,
4047503360,,
4048551936,,
4049600512,4.04960051,3.554163501
4050649088,,
4051697664,,
4052746240,,
4053794816,,
4054843392,4.05484339,3.523937019
4055891968,,
4056940544,,
4057989120,,
4059037696,,
4060086272,4.06008627,3.516273691
4061134848,,
4062183424,,
4063232000,,
4064280576,,
4065329152,4.06532915,3.532145599
4066377728,,
4067426304,,
4068474880,,
4069523456,,
4070572032,4.07057203,3.537396374
4071620608,,
4072669184,,
4073717760,,
4074766336,,
4075814912,4.07581491,3.544393163
4076863488,,
4077912064,,
4078960640,,
4080009216,,
4081057792,4.08105779,3.562078474
4082106368,,
4083154944,,
4084203520,,
4085252096,,
4086300672,4.08630067,3.530921785
4087349248,,
4088397824,,
4089446400,,
4090494976,,
4091543552,4.09154355,3.47908379
4092592128,,
4093640704,,
4094689280,,
4095737856,,
4096786432,4.09678643,3.480466661
4097835008,,
4098883584,,
4099932160,,
4100980736,,
4102029312,4.10202931,3.506780475
4103077888,,
4104126464,,
4105175040,,
4106223616,,
4107272192,4.10727219,3.531136711
4108320768,,
4109369344,,
4110417920,,
4111466496,,
4112515072,4.11251507,3.539730229
4113563648,,
4114612224,,
4115660800,,
4116709376,,
4117757952,4.11775795,3.538377867
4118806528,,
4119855104,,
4120903680,,
4121952256,,
4123000832,4.12300083,3.441818362
4124049408,,
4125097984,,
4126146560,,
4127195136,,
4128243712,4.12824371,3.468983232
4129292288,,
4130340864,,
4131389440,,
4132438016,,
4133486592,4.13348659,3.462345697
4134535168,,
4135583744,,
4136632320,,
4137680896,,
4138729472,4.13872947,3.494787421
4139778048,,
4140826624,,
4141875200,,
4142923776,,
4143972352,4.14397235,3.516924871
4145020928,,
4146069504,,
4147118080,,
4148166656,,
4149215232,4.14921523,3.529627208
4150263808,,
4151312384,,
4152360960,,
4153409536,,
4154458112,4.15445811,3.538742035
4155506688,,
4156555264,,
4157603840,,
4158652416,,
4159700992,4.15970099,3.565570693
4160749568,,
4161798144,,
4162846720,,
4163895296,,
4164943872,4.16494387,3.535194119
4165992448,,
4167041024,,
4168089600,,
4169138176,,
4170186752,4.17018675,3.513770338
4171235328,,
4172283904,,
4173332480,,
4174381056,,
4175429632,4.17542963,3.524464269
4176478208,,
4177526784,,
4178575360,,
4179623936,,
4180672512,4.18067251,3.525135713
4181721088,,
4182769664,,
4183818240,,
4184866816,,
4185915392,4.18591539,3.532633984
4186963968,,
4188012544,,
4189061120,,
4190109696,,
4191158272,4.19115827,3.517124274
4192206848,,
4193255424,,
4194304000,,
4195352576,,
4196401152,4.19640115,3.452513181
4197449728,,
4198498304,,
4199546880,,
4200595456,,
4201644032,4.20164403,3.481078545
4202692608,,
4203741184,,
4204789760,,
4205838336,,
4206886912,4.20688691,3.490288324
4207935488,,
4208984064,,
4210032640,,
4211081216,,
4212129792,4.21212979,3.510586238
4213178368,,
4214226944,,
4215275520,,
4216324096,,
4217372672,4.21737267,3.521015721
4218421248,,
4219469824,,
4220518400,,
4221566976,,
4222615552,4.22261555,3.539578332
4223664128,,
4224712704,,
4225761280,,
4226809856,,
4227858432,4.22785843,3.436736125
4228907008,,
4229955584,,
4231004160,,
4232052736,,
4233101312,4.23310131,3.436638284
4234149888,,
4235198464,,
4236247040,,
4237295616,,
4238344192,4.23834419,3.433199707
4239392768,,
4240441344,,
4241489920,,
4242538496,,
4243587072,4.24358707,3.449052225
4244635648,,
4245684224,,
4246732800,,
4247781376,,
4248829952,4.24882995,3.479585291
4249878528,,
4250927104,,
4251975680,,
4253024256,,
4254072832,4.25407283,3.493328665
4255121408,,
4256169984,,
4257218560,,
4258267136,,
4259315712,4.25931571,3.509244157
4260364288,,
4261412864,,
4262461440,,
4263510016,,
4264558592,4.26455859,3.476135147
4265607168,,
4266655744,,
4267704320,,
4268752896,,
4269801472,4.26980147,3.420248851
4270850048,,
4271898624,,
4272947200,,
4273995776,,
4275044352,4.27504435,3.432509141
4276092928,,
4277141504,,
4278190080,,
4279238656,,
4280287232,4.28028723,3.46164744
4281335808,,
4282384384,,
4283432960,,
4284481536,,
4285530112,4.28553011,3.479484247
4286578688,,
4287627264,,
4288675840,,
4289724416,,
4290772992,4.29077299,3.507401267
4291821568,,
4292870144,,
4293918720,,
4294967296,,
4296015872,4.29601587,3.454475583
4297064448,,
4298113024,,
4299161600,,
4300210176,,
4301258752,4.30125875,3.450084101
4302307328,,
4303355904,,
4304404480,,
4305453056,,
4306501632,4.30650163,3.428796845
4307550208,,
4308598784,,
4309647360,,
4310695936,,
4311744512,4.31174451,3.447010964
4312793088,,
4313841664,,
4314890240,,
4315938816,,
4316987392,4.31698739,3.468671892
4318035968,,
4319084544,,
4320133120,,
4321181696,,
4322230272,4.32223027,3.480637466
4323278848,,
4324327424,,
4325376000,,
4326424576,,
4327473152,4.32747315,3.51261542
4328521728,,
4329570304,,
4330618880,,
4331667456,,
4332716032,4.33271603,3.509986737
4333764608,,
4334813184,,
4335861760,,
4336910336,,
4337958912,4.33795891,3.461047913
4339007488,,
4340056064,,
4341104640,,
4342153216,,
4343201792,4.34320179,3.435955315
4344250368,,
4345298944,,
4346347520,,
4347396096,,
4348444672,4.34844467,3.461356031
4349493248,,
4350541824,,
4351590400,,
4352638976,,
4353687552,4.35368755,3.467011488
4354736128,,
4355784704,,
4356833280,,
4357881856,,
4358930432,4.35893043,3.477052323
4359979008,,
4361027584,,
4362076160,,
4363124736,,
4364173312,4.36417331,3.483476022
4365221888,,
4366270464,,
4367319040,,
4368367616,,
4369416192,4.36941619,3.448009773
4370464768,,
4371513344,,
4372561920,,
4373610496,,
4374659072,4.37465907,3.429382451
4375707648,,
4376756224,,
4377804800,,
4378853376,,
4379901952,4.37990195,3.431313114
4380950528,,
4381999104,,
4383047680,,
4384096256,,
4385144832,4.38514483,3.454168038
4386193408,,
4387241984,,
4388290560,,
4389339136,,
4390387712,4.39038771,3.460154226
4391436288,,
4392484864,,
4393533440,,
4394582016,,
4395630592,4.39563059,3.494357264
4396679168,,
4397727744,,
4398776320,,
4399824896,,
4400873472,4.40087347,3.44546455
4401922048,,
4402970624,,
4404019200,,
4405067776,,
4406116352,4.40611635,3.410419671
4407164928,,
4408213504,,
4409262080,,
4410310656,,
4411359232,4.41135923,3.422008568
4412407808,,
4413456384,,
4414504960,,
4415553536,,
4416602112,4.41660211,3.438250078
4417650688,,
4418699264,,
4419747840,,
4420796416,,
4421844992,4.42184499,3.451850358
4422893568,,
4423942144,,
4424990720,,
4426039296,,
4427087872,4.42708787,3.461337649
4428136448,,
4429185024,,
4430233600,,
4431282176,,
4432330752,4.43233075,3.456837715
4433379328,,
4434427904,,
4435476480,,
4436525056,,
4437573632,4.43757363,3.378269459
4438622208,,
4439670784,,
4440719360,,
4441767936,,
4442816512,4.44281651,3.40541832
4443865088,,
4444913664,,
4445962240,,
4447010816,,
4448059392,4.44805939,3.403370548
4449107968,,
4450156544,,
4451205120,,
4452253696,,
4453302272,4.45330227,3.428618582
4454350848,,
4455399424,,
4456448000,,
4457496576,,
4458545152,4.45854515,3.443329983
4459593728,,
4460642304,,
4461690880,,
4462739456,,
4463788032,4.46378803,3.466133448
4464836608,,
4465885184,,
4466933760,,
4467982336,,
4469030912,4.46903091,3.416480787
4470079488,,
4471128064,,
4472176640,,
4473225216,,
4474273792,4.47427379,3.394222954
4475322368,,
4476370944,,
4477419520,,
4478468096,,
4479516672,4.47951667,3.38352919
4480565248,,
4481613824,,
4482662400,,
4483710976,,
4484759552,4.48475955,3.408131868
4485808128,,
4486856704,,
4487905280,,
4488953856,,
4490002432,4.49000243,3.426911358
4491051008,,
4492099584,,
4493148160,,
4494196736,,
4495245312,4.49524531,3.437526625
4496293888,,
4497342464,,
4498391040,,
4499439616,,
4500488192,4.50048819,3.465475878
4501536768,,
4502585344,,
4503633920,,
4504682496,,
4505731072,4.50573107,3.420918595
4506779648,,
4507828224,,
4508876800,,
4509925376,,
4510973952,4.51097395,3.407209962
4512022528,,
4513071104,,
4514119680,,
4515168256,,
4516216832,4.51621683,3.37744501
4517265408,,
4518313984,,
4519362560,,
4520411136,,
4521459712,4.52145971,3.401960154
4522508288,,
4523556864,,
4524605440,,
4525654016,,
4526702592,4.52670259,3.424472031
4527751168,,
4528799744,,
4529848320,,
4530896896,,
4531945472,4.53194547,3.434132716
4532994048,,
4534042624,,
4535091200,,
4536139776,,
4537188352,4.53718835,3.4077882
4538236928,,
4539285504,,
4540334080,,
4541382656,,
4542431232,4.54243123,3.369074678
4543479808,,
4544528384,,
4545576960,,
4546625536,,
4547674112,4.54767411,3.375099898
4548722688,,
4549771264,,
4550819840,,
4551868416,,
4552916992,4.55291699,3.385158734
4553965568,,
4555014144,,
4556062720,,
4557111296,,
4558159872,4.55815987,3.409468629
4559208448,,
4560257024,,
4561305600,,
4562354176,,
4563402752,4.56340275,3.417525468
4564451328,,
4565499904,,
4566548480,,
4567597056,,
4568645632,4.56864563,3.444981395
4569694208,,
4570742784,,
4571791360,,
4572839936,,
4573888512,4.57388851,3.328805801
4574937088,,
4575985664,,
4577034240,,
4578082816,,
4579131392,4.57913139,3.273681652
4580179968,,
4581228544,,
4582277120,,
4583325696,,
4584374272,4.58437427,3.313017883
4585422848,,
4586471424,,
4587520000,,
4588568576,,
4589617152,4.58961715,3.356491438
4590665728,,
4591714304,,
4592762880,,
4593811456,,
4594860032,4.59486003,3.392501429
4595908608,,
4596957184,,
4598005760,,
4599054336,,
4600102912,4.60010291,3.407574607
4601151488,,
4602200064,,
4603248640,,
4604297216,,
4605345792,4.60534579,3.418980778
4606394368,,
4607442944,,
4608491520,,
4609540096,,
4610588672,4.61058867,3.405025336
4611637248,,
4612685824,,
4613734400,,
4614782976,,
4615831552,4.61583155,3.364321667
4616880128,,
4617928704,,
4618977280,,
4620025856,,
4621074432,4.62107443,3.372782137
4622123008,,
4623171584,,
4624220160,,
4625268736,,
4626317312,4.62631731,3.392624922
4627365888,,
4628414464,,
4629463040,,
4630511616,,
4631560192,4.63156019,3.405650198
4632608768,,
4633657344,,
4634705920,,
4635754496,,
4636803072,4.63680307,3.425785603
4637851648,,
4638900224,,
4639948800,,
4640997376,,
4642045952,4.64204595,3.700045939
4643094528,,
4644143104,,
4645191680,,
4646240256,,
4647288832,4.64728883,3.638611666
4648337408,,
4649385984,,
4650434560,,
4651483136,,
4652531712,4.65253171,3.513047327
4653580288,,
4654628864,,
4655677440,,
4656726016,,
4657774592,4.65777459,3.431682909
4658823168,,
4659871744,,
4660920320,,
4661968896,,
4663017472,4.66301747,3.42255516
4664066048,,
4665114624,,
4666163200,,
4667211776,,
4668260352,4.66826035,3.424918312
4669308928,,
4670357504,,
4671406080,,
4672454656,,
4673503232,4.67350323,3.431253692
4674551808,,
4675600384,,
4676648960,,
4677697536,,
4678746112,4.67874611,3.459380816
4679794688,,
4680843264,,
4681891840,,
4682940416,,
4683988992,4.68398899,3.428678158
4685037568,,
4686086144,,
4687134720,,
4688183296,,
4689231872,4.68923187,3.376345158
4690280448,,
4691329024,,
4692377600,,
4693426176,,
4694474752,4.69447475,3.330410548
4695523328,,
4696571904,,
4697620480,,
4698669056,,
4699717632,4.69971763,3.364274346
4700766208,,
4701814784,,
4702863360,,
4703911936,,
4704960512,4.70496051,3.384812695
4706009088,,
4707057664,,
4708106240,,
4709154816,,
4710203392,4.71020339,3.402237594
4711251968,,
4712300544,,
4713349120,,
4714397696,,
4715446272,4.71544627,3.419268791
4716494848,,
4717543424,,
4718592000,,
4719640576,,
4720689152,4.72068915,3.402306399
4721737728,,
4722786304,,
4723834880,,
4724883456,,
4725932032,4.72593203,3.365422098
4726980608,,
4728029184,,
4729077760,,
4730126336,,
4731174912,4.73117491,3.344758939
4732223488,,
4733272064,,
4734320640,,
4735369216,,
4736417792,4.73641779,3.364540577
4737466368,,
4738514944,,
4739563520,,
4740612096,,
4741660672,4.74166067,3.383115181
4742709248,,
4743757824,,
4744806400,,
4745854976,,
4746903552,4.74690355,3.394145143
4747952128,,
4749000704,,
4750049280,,
4751097856,,
4752146432,4.75214643,3.417914354
4753195008,,
4754243584,,
4755292160,,
4756340736,,
4757389312,4.75738931,3.381885077
4758437888,,
4759486464,,
4760535040,,
4761583616,,
4762632192,4.76263219,3.38182894
4763680768,,
4764729344,,
4765777920,,
4766826496,,
4767875072,4.76787507,3.3418265
4768923648,,
4769972224,,
4771020800,,
4772069376,,
4773117952,4.77311795,3.368854725
4774166528,,
4775215104,,
4776263680,,
4777312256,,
4778360832,4.77836083,3.385107678
4779409408,,
4780457984,,
4781506560,,
4782555136,,
4783603712,4.78360371,3.407965597
4784652288,,
4785700864,,
4786749440,,
4787798016,,
4788846592,4.78884659,3.384435715
4789895168,,
4790943744,,
4791992320,,
4793040896,,
4794089472,4.79408947,3.330168796
4795138048,,
4796186624,,
4797235200,,
4798283776,,
4799332352,4.79933235,3.281121797
4800380928,,
4801429504,,
4802478080,,
4803526656,,
4804575232,4.80457523,3.309655059
4805623808,,
4806672384,,
4807720960,,
4808769536,,
4809818112,4.80981811,3.342222569
4810866688,,
4811915264,,
4812963840,,
4814012416,,
4815060992,4.81506099,3.366321863
4816109568,,
4817158144,,
4818206720,,
4819255296,,
4820303872,4.82030387,3.408563971
4821352448,,
4822401024,,
4823449600,,
4824498176,,
4825546752,4.82554675,3.356228717
4826595328,,
4827643904,,
4828692480,,
4829741056,,
4830789632,4.83078963,3.324807295
4831838208,,
4832886784,,
4833935360,,
4834983936,,
4836032512,4.83603251,3.328608604
4837081088,,
4838129664,,
4839178240,,
4840226816,,
4841275392,4.84127539,3.35323172
4842323968,,
4843372544,,
4844421120,,
4845469696,,
4846518272,4.84651827,3.367128628
4847566848,,
4848615424,,
4849664000,,
4850712576,,
4851761152,4.85176115,3.377246744
4852809728,,
4853858304,,
4854906880,,
4855955456,,
4857004032,4.85700403,3.371991166
4858052608,,
4859101184,,
4860149760,,
4861198336,,
4862246912,4.86224691,3.308366502
4863295488,,
4864344064,,
4865392640,,
4866441216,,
4867489792,4.86748979,3.274172851
4868538368,,
4869586944,,
4870635520,,
4871684096,,
4872732672,4.87273267,3.238877716
4873781248,,
4874829824,,
4875878400,,
4876926976,,
4877975552,4.87797555,3.296911509
4879024128,,
4880072704,,
4881121280,,
4882169856,,
4883218432,4.88321843,3.331128924
4884267008,,
4885315584,,
4886364160,,
4887412736,,
4888461312,4.88846131,3.371466729
4889509888,,
4890558464,,
4891607040,,
4892655616,,
4893704192,4.89370419,3.355913295
4894752768,,
4895801344,,
4896849920,,
4897898496,,
4898947072,4.89894707,3.326675071
4899995648,,
4901044224,,
4902092800,,
4903141376,,
4904189952,4.90418995,3.285181467
4905238528,,
4906287104,,
4907335680,,
4908384256,,
4909432832,4.90943283,3.313989627
4910481408,,
4911529984,,
4912578560,,
4913627136,,
4914675712,4.91467571,3.338592775
4915724288,,
4916772864,,
4917821440,,
4918870016,,
4919918592,4.91991859,3.350609168
4920967168,,
4922015744,,
4923064320,,
4924112896,,
4925161472,4.92516147,3.382690512
4926210048,,
4927258624,,
4928307200,,
4929355776,,
4930404352,4.93040435,3.338504107
4931452928,,
4932501504,,
4933550080,,
4934598656,,
4935647232,4.93564723,3.316024238
4936695808,,
4937744384,,
4938792960,,
4939841536,,
4940890112,4.94089011,3.312235652
4941938688,,
4942987264,,
4944035840,,
4945084416,,
4946132992,4.94613299,3.335097712
4947181568,,
4948230144,,
4949278720,,
4950327296,,
4951375872,4.95137587,3.346371844
4952424448,,
4953473024,,
4954521600,,
4955570176,,
4956618752,4.95661875,3.367852381
4957667328,,
4958715904,,
4959764480,,
4960813056,,
4961861632,4.96186163,3.343200452
4962910208,,
4963958784,,
4965007360,,
4966055936,,
4967104512,4.96710451,3.332843941
4968153088,,
4969201664,,
4970250240,,
4971298816,,
4972347392,4.97234739,3.294318866
4973395968,,
4974444544,,
4975493120,,
4976541696,,
4977590272,4.97759027,3.292849865
4978638848,,
4979687424,,
4980736000,,
4981784576,,
4982833152,4.98283315,3.322519907
4983881728,,
4984930304,,
4985978880,,
4987027456,,
4988076032,4.98807603,3.337916414
4989124608,,
4990173184,,
4991221760,,
4992270336,,
4993318912,4.99331891,3.379100959
4994367488,,
4995416064,,
4996464640,,
4997513216,,
4998561792,4.99856179,3.349490653
4999610368,,
5000658944,,
5001707520,,
5002756096,,
5003804672,5.00380467,3.311402001
5004853248,,
5005901824,,
5006950400,,
5007998976,,
5009047552,5.00904755,3.295769241
5010096128,,
5011144704,,
5012193280,,
5013241856,,
5014290432,5.01429043,3.315499463
5015339008,,
5016387584,,
5017436160,,
5018484736,,
5019533312,5.01953331,3.331425101
5020581888,,
5021630464,,
5022679040,,
5023727616,,
5024776192,5.02477619,3.342045646
5025824768,,
5026873344,,
5027921920,,
5028970496,,
5030019072,5.03001907,3.372081317
5031067648,,
5032116224,,
5033164800,,
5034213376,,
5035261952,5.03526195,3.274071126
5036310528,,
5037359104,,
5038407680,,
5039456256,,
5040504832,5.04050483,3.257545989
5041553408,,
5042601984,,
5043650560,,
5044699136,,
5045747712,5.04574771,3.264266739
5046796288,,
5047844864,,
5048893440,,
5049942016,,
5050990592,5.05099059,3.298771946
5052039168,,
5053087744,,
5054136320,,
5055184896,,
5056233472,5.05623347,3.321069453
5057282048,,
5058330624,,
5059379200,,
5060427776,,
5061476352,5.06147635,3.345404685
5062524928,,
5063573504,,
5064622080,,
5065670656,,
5066719232,5.06671923,3.335026641
5067767808,,
5068816384,,
5069864960,,
5070913536,,
5071962112,5.07196211,3.281813584
5073010688,,
5074059264,,
5075107840,,
5076156416,,
5077204992,5.07720499,3.280146888
5078253568,,
5079302144,,
5080350720,,
5081399296,,
5082447872,5.08244787,3.249315569
5083496448,,
5084545024,,
5085593600,,
5086642176,,
5087690752,5.08769075,3.289641426
5088739328,,
5089787904,,
5090836480,,
5091885056,,
5092933632,5.09293363,3.308819726
5093982208,,
5095030784,,
5096079360,,
5097127936,,
5098176512,5.09817651,3.344719725
5099225088,,
5100273664,,
5101322240,,
5102370816,,
5103419392,5.10341939,3.283952136
5104467968,,
5105516544,,
5106565120,,
5107613696,,
5108662272,5.10866227,3.293416846
5109710848,,
5110759424,,
5111808000,,
5112856576,,
5113905152,5.11390515,3.222984438
5114953728,,
5116002304,,
5117050880,,
5118099456,,
5119148032,5.11914803,3.254908345
5120196608,,
5121245184,,
5122293760,,
5123342336,,
5124390912,5.12439091,3.295871614
5125439488,,
5126488064,,
5127536640,,
5128585216,,
5129633792,5.12963379,3.312424281
5130682368,,
5131730944,,
5132779520,,
5133828096,,
5134876672,5.13487667,3.353399298
5135925248,,
5136973824,,
5138022400,,
5139070976,,
5140119552,5.14011955,3.271761114
5141168128,,
5142216704,,
5143265280,,
5144313856,,
5145362432,5.14536243,3.268344301
5146411008,,
5147459584,,
5148508160,,
5149556736,,
5150605312,5.15060531,3.222466181
5151653888,,
5152702464,,
5153751040,,
5154799616,,
5155848192,5.15584819,3.266062267
5156896768,,
5157945344,,
5158993920,,
5160042496,,
5161091072,5.16109107,3.29377281
5162139648,,
5163188224,,
5164236800,,
5165285376,,
5166333952,5.16633395,3.314640083
5167382528,,
5168431104,,
5169479680,,
5170528256,,
5171576832,5.17157683,3.33009156
5172625408,,
5173673984,,
5174722560,,
5175771136,,
5176819712,5.17681971,3.299840789
5177868288,,
5178916864,,
5179965440,,
5181014016,,
5182062592,5.18206259,3.252216551
5183111168,,
5184159744,,
5185208320,,
5186256896,,
5187305472,5.18730547,3.259483501
5188354048,,
5189402624,,
5190451200,,
5191499776,,
5192548352,5.19254835,3.29464727
5193596928,,
5194645504,,
5195694080,,
5196742656,,
5197791232,5.19779123,3.310354539
5198839808,,
5199888384,,
5200936960,,
5201985536,,
5203034112,5.20303411,3.335662803
5204082688,,
5205131264,,
5206179840,,
5207228416,,
5208276992,5.20827699,3.335507438
5209325568,,
5210374144,,
5211422720,,
5212471296,,
5213519872,5.21351987,3.333221746
5214568448,,
5215617024,,
5216665600,,
5217714176,,
5218762752,5.21876275,3.297094848
5219811328,,
5220859904,,
5221908480,,
5222957056,,
5224005632,5.22400563,3.295996116
5225054208,,
5226102784,,
5227151360,,
5228199936,,
5229248512,5.22924851,3.308944449
5230297088,,
5231345664,,
5232394240,,
5233442816,,
5234491392,5.23449139,3.317617494
5235539968,,
5236588544,,
5237637120,,
5238685696,,
5239734272,5.23973427,3.355389664
5240782848,,
5241831424,,
5242880000,,
5243928576,,
5244977152,5.24497715,3.265240379
5246025728,,
5247074304,,
5248122880,,
5249171456,,
5250220032,5.25022003,3.242086029
5251268608,,
5252317184,,
5253365760,,
5254414336,,
5255462912,5.25546291,3.162423785
5256511488,,
5257560064,,
5258608640,,
5259657216,,
5260705792,5.26070579,3.225418511
5261754368,,
5262802944,,
5263851520,,
5264900096,,
5265948672,5.26594867,3.265238337
5266997248,,
5268045824,,
5269094400,,
5270142976,,
5271191552,5.27119155,3.29180921
5272240128,,
5273288704,,
5274337280,,
5275385856,,
5276434432,5.27643443,3.280474358
5277483008,,
5278531584,,
5279580160,,
5280628736,,
5281677312,5.28167731,3.232983706
5282725888,,
5283774464,,
5284823040,,
5285871616,,
5286920192,5.28692019,3.240596452
5287968768,,
5289017344,,
5290065920,,
5291114496,,
5292163072,5.29216307,3.237133167
5293211648,,
5294260224,,
5295308800,,
5296357376,,
5297405952,5.29740595,3.265032143
5298454528,,
5299503104,,
5300551680,,
5301600256,,
5302648832,5.30264883,3.281251911
5303697408,,
5304745984,,
5305794560,,
5306843136,,
5307891712,5.30789171,3.324601682
5308940288,,
5309988864,,
5311037440,,
5312086016,,
5313134592,5.31313459,3.272143141
5314183168,,
5315231744,,
5316280320,,
5317328896,,
5318377472,5.31837747,3.213026416
5319426048,,
5320474624,,
5321523200,,
5322571776,,
5323620352,5.32362035,3.249867577
5324668928,,
5325717504,,
5326766080,,
5327814656,,
5328863232,5.32886323,3.25217907
5329911808,,
5330960384,,
5332008960,,
5333057536,,
5334106112,5.33410611,3.279319926
5335154688,,
5336203264,,
5337251840,,
5338300416,,
5339348992,5.33934899,3.29452502
5340397568,,
5341446144,,
5342494720,,
5343543296,,
5344591872,5.34459187,3.322079081
5345640448,,
5346689024,,
5347737600,,
5348786176,,
5349834752,5.34983475,3.289477906
5350883328,,
5351931904,,
5352980480,,
5354029056,,
5355077632,5.35507763,3.254119654
5356126208,,
5357174784,,
5358223360,,
5359271936,,
5360320512,5.36032051,3.244879398
5361369088,,
5362417664,,
5363466240,,
5364514816,,
5365563392,5.36556339,3.270047527
5366611968,,
5367660544,,
5368709120,,
5369757696,,
5370806272,5.37080627,3.284616095
5371854848,,
5372903424,,
5373952000,,
5375000576,,
5376049152,5.37604915,3.310571526
5377097728,,
5378146304,,
5379194880,,
5380243456,,
5381292032,5.38129203,3.276201081
5382340608,,
5383389184,,
5384437760,,
5385486336,,
5386534912,5.38653491,3.229558641
5387583488,,
5388632064,,
5389680640,,
5390729216,,
5391777792,5.39177779,3.217389526
5392826368,,
5393874944,,
5394923520,,
5395972096,,
5397020672,5.39702067,3.226351754
5398069248,,
5399117824,,
5400166400,,
5401214976,,
5402263552,5.40226355,3.255289396
5403312128,,
5404360704,,
5405409280,,
5406457856,,
5407506432,5.40750643,3.27297157
5408555008,,
5409603584,,
5410652160,,
5411700736,,
5412749312,5.41274931,3.313791308
5413797888,,
5414846464,,
5415895040,,
5416943616,,
5417992192,5.41799219,3.250042346
5419040768,,
5420089344,,
5421137920,,
5422186496,,
5423235072,5.42323507,3.204993509
5424283648,,
5425332224,,
5426380800,,
5427429376,,
5428477952,5.42847795,3.217240054
5429526528,,
5430575104,,
5431623680,,
5432672256,,
5433720832,5.43372083,3.236038454
5434769408,,
5435817984,,
5436866560,,
5437915136,,
5438963712,5.43896371,3.263159214
5440012288,,
5441060864,,
5442109440,,
5443158016,,
5444206592,5.44420659,3.28688399
5445255168,,
5446303744,,
5447352320,,
5448400896,,
5449449472,5.44944947,3.302214439
5450498048,,
5451546624,,
5452595200,,
5453643776,,
5454692352,5.45469235,3.245574064
5455740928,,
5456789504,,
5457838080,,
5458886656,,
5459935232,5.45993523,3.223494931
5460983808,,
5462032384,,
5463080960,,
5464129536,,
5465178112,5.46517811,3.243700664
5466226688,,
5467275264,,
5468323840,,
5469372416,,
5470420992,5.47042099,3.268379277
5471469568,,
5472518144,,
5473566720,,
5474615296,,
5475663872,5.47566387,3.280920238
5476712448,,
5477761024,,
5478809600,,
5479858176,,
5480906752,5.48090675,3.30739945
5481955328,,
5483003904,,
5484052480,,
5485101056,,
5486149632,5.48614963,3.243732732
5487198208,,
5488246784,,
5489295360,,
5490343936,,
5491392512,5.49139251,3.210726063
5492441088,,
5493489664,,
5494538240,,
5495586816,,
5496635392,5.49663539,3.206057347
5497683968,,
5498732544,,
5499781120,,
5500829696,,
5501878272,5.50187827,3.23189185
5502926848,,
5503975424,,
5505024000,,
5506072576,,
5507121152,5.50712115,3.261922815
5508169728,,
5509218304,,
5510266880,,
5511315456,,
5512364032,5.51236403,3.278546722
5513412608,,
5514461184,,
5515509760,,
5516558336,,
5517606912,5.51760691,3.316379093
5518655488,,
5519704064,,
5520752640,,
5521801216,,
5522849792,5.52284979,3.251347163
5523898368,,
5524946944,,
5525995520,,
5527044096,,
5528092672,5.52809267,3.22373989
5529141248,,
5530189824,,
5531238400,,
5532286976,,
5533335552,5.53333555,3.1803765
5534384128,,
5535432704,,
5536481280,,
5537529856,,
5538578432,5.53857843,3.213518014
5539627008,,
5540675584,,
5541724160,,
5542772736,,
5543821312,5.54382131,3.245572172
5544869888,,
5545918464,,
5546967040,,
5548015616,,
5549064192,5.54906419,3.269225352
5550112768,,
5551161344,,
5552209920,,
5553258496,,
5554307072,5.55430707,3.271929413
5555355648,,
5556404224,,
5557452800,,
5558501376,,
5559549952,5.55954995,3.265075971
5560598528,,
5561647104,,
5562695680,,
5563744256,,
5564792832,5.56479283,3.234991081
5565841408,,
5566889984,,
5567938560,,
5568987136,,
5570035712,5.57003571,3.231922047
5571084288,,
5572132864,,
5573181440,,
5574230016,,
5575278592,5.57527859,3.254149592
5576327168,,
5577375744,,
5578424320,,
5579472896,,
5580521472,5.58052147,3.269070525
5581570048,,
5582618624,,
5583667200,,
5584715776,,
5585764352,5.58576435,3.300534751
5586812928,,
5587861504,,
5588910080,,
5589958656,,
5591007232,5.59100723,3.256591876
5592055808,,
5593104384,,
5594152960,,
5595201536,,
5596250112,5.59625011,3.198559415
5597298688,,
5598347264,,
5599395840,,
5600444416,,
5601492992,5.60149299,3.137114388
5602541568,,
5603590144,,
5604638720,,
5605687296,,
5606735872,5.60673587,3.163098437
5607784448,,
5608833024,,
5609881600,,
5610930176,,
5611978752,5.61197875,3.213984532
5613027328,,
5614075904,,
5615124480,,
5616173056,,
5617221632,5.61722163,3.239909525
5618270208,,
5619318784,,
5620367360,,
5621415936,,
5622464512,5.62246451,3.29154276
5623513088,,
5624561664,,
5625610240,,
5626658816,,
5627707392,5.62770739,3.238344133
5628755968,,
5629804544,,
5630853120,,
5631901696,,
5632950272,5.63295027,3.314537589
5633998848,,
5635047424,,
5636096000,,
5637144576,,
5638193152,5.63819315,3.250132592
5639241728,,
5640290304,,
5641338880,,
5642387456,,
5643436032,5.64343603,3.256856702
5644484608,,
5645533184,,
5646581760,,
5647630336,,
5648678912,5.64867891,3.264204215
5649727488,,
5650776064,,
5651824640,,
5652873216,,
5653921792,5.65392179,3.281267448
5654970368,,
5656018944,,
5657067520,,
5658116096,,
5659164672,5.65916467,3.265966927
5660213248,,
5661261824,,
5662310400,,
5663358976,,
5664407552,5.66440755,3.197515027
5665456128,,
5666504704,,
5667553280,,
5668601856,,
5669650432,5.66965043,3.135253074
5670699008,,
5671747584,,
5672796160,,
5673844736,,
5674893312,5.67489331,3.16834635
5675941888,,
5676990464,,
5678039040,,
5679087616,,
5680136192,5.68013619,3.211994722
5681184768,,
5682233344,,
5683281920,,
5684330496,,
5685379072,5.68537907,3.233267288
5686427648,,
5687476224,,
5688524800,,
5689573376,,
5690621952,5.69062195,3.271216187
5691670528,,
5692719104,,
5693767680,,
5694816256,,
5695864832,5.69586483,3.227495955
5696913408,,
5697961984,,
5699010560,,
5700059136,,
5701107712,5.70110771,3.193883863
5702156288,,
5703204864,,
5704253440,,
5705302016,,
5706350592,5.70635059,3.178078566
5707399168,,
5708447744,,
5709496320,,
5710544896,,
5711593472,5.71159347,3.158364756
5712642048,,
5713690624,,
5714739200,,
5715787776,,
5716836352,5.71683635,3.206370742
5717884928,,
5718933504,,
5719982080,,
5721030656,,
5722079232,5.72207923,3.238988102
5723127808,,
5724176384,,
5725224960,,
5726273536,,
5727322112,5.72732211,3.289938937
5728370688,,
5729419264,,
5730467840,,
5731516416,,
5732564992,5.73256499,3.228331083
5733613568,,
5734662144,,
5735710720,,
5736759296,,
5737807872,5.73780787,3.179973566
5738856448,,
5739905024,,
5740953600,,
5742002176,,
5743050752,5.74305075,3.200820116
5744099328,,
5745147904,,
5746196480,,
5747245056,,
5748293632,5.74829363,3.225348872
5749342208,,
5750390784,,
5751439360,,
5752487936,,
5753536512,5.75353651,3.248348284
5754585088,,
5755633664,,
5756682240,,
5757730816,,
5758779392,5.75877939,3.259040888
5759827968,,
5760876544,,
5761925120,,
5762973696,,
5764022272,5.76402227,3.293766293
5765070848,,
5766119424,,
5767168000,,
5768216576,,
5769265152,5.76926515,3.25087821
5770313728,,
5771362304,,
5772410880,,
5773459456,,
5774508032,5.77450803,3.227966293
5775556608,,
5776605184,,
5777653760,,
5778702336,,
5779750912,5.77975091,3.190610743
5780799488,,
5781848064,,
5782896640,,
5783945216,,
5784993792,5.78499379,3.20657066
5786042368,,
5787090944,,
5788139520,,
5789188096,,
5790236672,5.79023667,3.237809003
5791285248,,
5792333824,,
5793382400,,
5794430976,,
5795479552,5.79547955,3.262079092
5796528128,,
5797576704,,
5798625280,,
5799673856,,
5800722432,5.80072243,3.280377801
5801771008,,
5802819584,,
5803868160,,
5804916736,,
5805965312,5.80596531,3.242048936
5807013888,,
5808062464,,
5809111040,,
5810159616,,
5811208192,5.81120819,3.204967628
5812256768,,
5813305344,,
5814353920,,
5815402496,,
5816451072,5.81645107,3.206246502
5817499648,,
5818548224,,
5819596800,,
5820645376,,
5821693952,5.82169395,3.22834899
5822742528,,
5823791104,,
5824839680,,
5825888256,,
5826936832,5.82693683,3.237487723
5827985408,,
5829033984,,
5830082560,,
5831131136,,
5832179712,5.83217971,3.264207784
5833228288,,
5834276864,,
5835325440,,
5836374016,,
5837422592,5.83742259,3.242715114
5838471168,,
5839519744,,
5840568320,,
5841616896,,
5842665472,5.84266547,3.209899019
5843714048,,
5844762624,,
5845811200,,
5846859776,,
5847908352,5.84790835,3.16637907
5848956928,,
5850005504,,
5851054080,,
5852102656,,
5853151232,5.85315123,3.179837044
5854199808,,
5855248384,,
5856296960,,
5857345536,,
5858394112,5.85839411,3.212552958
5859442688,,
5860491264,,
5861539840,,
5862588416,,
5863636992,5.86363699,3.232224803
5864685568,,
5865734144,,
5866782720,,
5867831296,,
5868879872,5.86887987,3.280209713
5869928448,,
5870977024,,
5872025600,,
5873074176,,
5874122752,5.87412275,3.264009052
5875171328,,
5876219904,,
5877268480,,
5878317056,,
5879365632,5.87936563,3.247490462
5880414208,,
5881462784,,
5882511360,,
5883559936,,
5884608512,5.88460851,3.184614561
5885657088,,
5886705664,,
5887754240,,
5888802816,,
5889851392,5.88985139,3.211571358
5890899968,,
5891948544,,
5892997120,,
5894045696,,
5895094272,5.89509427,3.229411017
5896142848,,
5897191424,,
5898240000,,
5899288576,,
5900337152,5.90033715,3.248262017
5901385728,,
5902434304,,
5903482880,,
5904531456,,
5905580032,5.90558003,3.268546763
5906628608,,
5907677184,,
5908725760,,
5909774336,,
5910822912,5.91082291,3.209037705
5911871488,,
5912920064,,
5913968640,,
5915017216,,
5916065792,5.91606579,3.178844833
5917114368,,
5918162944,,
5919211520,,
5920260096,,
5921308672,5.92130867,3.190704654
5922357248,,
5923405824,,
5924454400,,
5925502976,,
5926551552,5.92655155,3.216787376
5927600128,,
5928648704,,
5929697280,,
5930745856,,
5931794432,5.93179443,3.228540546
5932843008,,
5933891584,,
5934940160,,
5935988736,,
5937037312,5.93703731,3.251983379
5938085888,,
5939134464,,
5940183040,,
5941231616,,
5942280192,5.94228019,3.222416216
5943328768,,
5944377344,,
5945425920,,
5946474496,,
5947523072,5.94752307,3.159370018
5948571648,,
5949620224,,
5950668800,,
5951717376,,
5952765952,5.95276595,3.18079073
5953814528,,
5954863104,,
5955911680,,
5956960256,,
5958008832,5.95800883,3.196517806
5959057408,,
5960105984,,
5961154560,,
5962203136,,
5963251712,5.96325171,3.220435918
5964300288,,
5965348864,,
5966397440,,
5967446016,,
5968494592,5.96849459,3.230390506
5969543168,,
5970591744,,
5971640320,,
5972688896,,
5973737472,5.97373747,3.265359382
5974786048,,
5975834624,,
5976883200,,
5977931776,,
5978980352,5.97898035,3.202522146
5980028928,,
5981077504,,
5982126080,,
5983174656,,
5984223232,5.98422323,3.193166387
5985271808,,
5986320384,,
5987368960,,
5988417536,,
5989466112,5.98946611,3.203558199
5990514688,,
5991563264,,
5992611840,,
5993660416,,
5994708992,5.99470899,3.214071144
5995757568,,
5996806144,,
5997854720,,
5998903296,,
5999951872,5.99995187,3.223502951
6001000448,,
6002049024,,
6003097600,,
6004146176,,
6005194752,6.00519475,3.240082824
6006243328,,
6007291904,,
6008340480,,
6009389056,,
6010437632,6.01043763,3.22967644
6011486208,,
6012534784,,
6013583360,,
6014631936,,
6015680512,6.01568051,3.200815658
6016729088,,
6017777664,,
6018826240,,
6019874816,,
6020923392,6.02092339,3.191264603
6021971968,,
6023020544,,
6024069120,,
6025117696,,
6026166272,6.02616627,3.193200531
6027214848,,
6028263424,,
6029312000,,
6030360576,,
6031409152,6.03140915,3.208188334
6032457728,,
6033506304,,
6034554880,,
6035603456,,
6036652032,6.03665203,3.222060724
6037700608,,
6038749184,,
6039797760,,
6040846336,,
6041894912,6.04189491,3.263794513
6042943488,,
6043992064,,
6045040640,,
6046089216,,
6047137792,6.04713779,3.211642464
6048186368,,
6049234944,,
6050283520,,
6051332096,,
6052380672,6.05238067,3.174430271
6053429248,,
6054477824,,
6055526400,,
6056574976,,
6057623552,6.05762355,3.175932158
6058672128,,
6059720704,,
6060769280,,
6061817856,,
6062866432,6.06286643,3.169705492
6063915008,,
6064963584,,
6066012160,,
6067060736,,
6068109312,6.06810931,3.201101846
6069157888,,
6070206464,,
6071255040,,
6072303616,,
6073352192,6.07335219,3.217916754
6074400768,,
6075449344,,
6076497920,,
6077546496,,
6078595072,6.07859507,3.250871652
6079643648,,
6080692224,,
6081740800,,
6082789376,,
6083837952,6.08383795,3.18575846
6084886528,,
6085935104,,
6086983680,,
6088032256,,
6089080832,6.08908083,3.153094544
6090129408,,
6091177984,,
6092226560,,
6093275136,,
6094323712,6.09432371,3.09997998
6095372288,,
6096420864,,
6097469440,,
6098518016,,
6099566592,6.09956659,3.159434729
6100615168,,
6101663744,,
6102712320,,
6103760896,,
6104809472,6.10480947,3.194334954
6105858048,,
6106906624,,
6107955200,,
6109003776,,
6110052352,6.11005235,3.222681271
6111100928,,
6112149504,,
6113198080,,
6114246656,,
6115295232,6.11529523,3.213237298
6116343808,,
6117392384,,
6118440960,,
6119489536,,
6120538112,6.12053811,3.156149284
6121586688,,
6122635264,,
6123683840,,
6124732416,,
6125780992,6.12578099,3.129202986
6126829568,,
6127878144,,
6128926720,,
6129975296,,
6131023872,6.13102387,3.146508076
6132072448,,
6133121024,,
6134169600,,
6135218176,,
6136266752,6.13626675,3.187562717
6137315328,,
6138363904,,
6139412480,,
6140461056,,
6141509632,6.14150963,3.20650449
6142558208,,
6143606784,,
6144655360,,
6145703936,,
6146752512,6.14675251,3.24332574
6147801088,,
6148849664,,
6149898240,,
6150946816,,
6151995392,6.15199539,3.193179398
6153043968,,
6154092544,,
6155141120,,
6156189696,,
6157238272,6.15723827,3.197342364
6158286848,,
6159335424,,
6160384000,,
6161432576,,
6162481152,6.16248115,3.187765709
6163529728,,
6164578304,,
6165626880,,
6166675456,,
6167724032,6.16772403,3.199333904
6168772608,,
6169821184,,
6170869760,,
6171918336,,
6172966912,6.17296691,3.205842914
6174015488,,
6175064064,,
6176112640,,
6177161216,,
6178209792,6.17820979,3.223608992
6179258368,,
6180306944,,
6181355520,,
6182404096,,
6183452672,6.18345267,3.261663172
6184501248,,
6185549824,,
6186598400,,
6187646976,,
6188695552,6.18869555,3.20008989
6189744128,,
6190792704,,
6191841280,,
6192889856,,
6193938432,6.19393843,3.101598971
6194987008,,
6196035584,,
6197084160,,
6198132736,,
6199181312,6.19918131,3.106008052
6200229888,,
6201278464,,
6202327040,,
6203375616,,
6204424192,6.20442419,3.148825584
6205472768,,
6206521344,,
6207569920,,
6208618496,,
6209667072,6.20966707,3.180771453
6210715648,,
6211764224,,
6212812800,,
6213861376,,
6214909952,6.21490995,3.207614407
6215958528,,
6217007104,,
6218055680,,
6219104256,,
6220152832,6.22015283,3.209325588
6221201408,,
6222249984,,
6223298560,,
6224347136,,
6225395712,6.22539571,3.165527478
6226444288,,
6227492864,,
6228541440,,
6229590016,,
6230638592,6.23063859,3.159286883
6231687168,,
6232735744,,
6233784320,,
6234832896,,
6235881472,6.23588147,3.121116671
6236930048,,
6237978624,,
6239027200,,
6240075776,,
6241124352,6.24112435,3.159035136
6242172928,,
6243221504,,
6244270080,,
6245318656,,
6246367232,6.24636723,3.184582605
6247415808,,
6248464384,,
6249512960,,
6250561536,,
6251610112,6.25161011,3.209401893
6252658688,,
6253707264,,
6254755840,,
6255804416,,
6256852992,6.25685299,3.229446032
6257901568,,
6258950144,,
6259998720,,
6261047296,,
6262095872,6.26209587,3.177127044
6263144448,,
6264193024,,
6265241600,,
6266290176,,
6267338752,6.26733875,3.110490824
6268387328,,
6269435904,,
6270484480,,
6271533056,,
6272581632,6.27258163,3.161448857
6273630208,,
6274678784,,
6275727360,,
6276775936,,
6277824512,6.27782451,3.186261557
6278873088,,
6279921664,,
6280970240,,
6282018816,,
6283067392,6.28306739,3.200116165
6284115968,,
6285164544,,
6286213120,,
6287261696,,
6288310272,6.28831027,3.234687685
6289358848,,
6290407424,,
6291456000,,
6292504576,,
6293553152,6.29355315,3.18384543
6294601728,,
6295650304,,
6296698880,,
6297747456,,
6298796032,6.29879603,3.12659847
6299844608,,
6300893184,,
6301941760,,
6302990336,,
6304038912,6.30403891,3.110816812
6305087488,,
6306136064,,
6307184640,,
6308233216,,
6309281792,6.30928179,3.141645808
6310330368,,
6311378944,,
6312427520,,
6313476096,,
6314524672,6.31452467,3.172499473
6315573248,,
6316621824,,
6317670400,,
6318718976,,
6319767552,6.31976755,3.194177392
6320816128,,
6321864704,,
6322913280,,
6323961856,,
6325010432,6.32501043,3.236040605
6326059008,,
6327107584,,
6328156160,,
6329204736,,
6330253312,6.33025331,3.236591175
6331301888,,
6332350464,,
6333399040,,
6334447616,,
6335496192,6.33549619,3.189943467
6336544768,,
6337593344,,
6338641920,,
6339690496,,
6340739072,6.34073907,3.176435417
6341787648,,
6342836224,,
6343884800,,
6344933376,,
6345981952,6.34598195,3.163692713
6347030528,,
6348079104,,
6349127680,,
6350176256,,
6351224832,6.35122483,3.186133573
6352273408,,
6353321984,,
6354370560,,
6355419136,,
6356467712,6.35646771,3.198582883
6357516288,,
6358564864,,
6359613440,,
6360662016,,
6361710592,6.36171059,3.233605555
6362759168,,
6363807744,,
6364856320,,
6365904896,,
6366953472,6.36695347,3.192917264
6368002048,,
6369050624,,
6370099200,,
6371147776,,
6372196352,6.37219635,3.13768114
6373244928,,
6374293504,,
6375342080,,
6376390656,,
6377439232,6.37743923,3.1215362
6378487808,,
6379536384,,
6380584960,,
6381633536,,
6382682112,6.38268211,3.154897354
6383730688,,
6384779264,,
6385827840,,
6386876416,,
6387924992,6.38792499,3.176838385
6388973568,,
6390022144,,
6391070720,,
6392119296,,
6393167872,6.39316787,3.212477145
6394216448,,
6395265024,,
6396313600,,
6397362176,,
6398410752,6.39841075,3.199962551
6399459328,,
6400507904,,
6401556480,,
6402605056,,
6403653632,6.40365363,3.156650975
6404702208,,
6405750784,,
6406799360,,
6407847936,,
6408896512,6.40889651,3.134048534
6409945088,,
6410993664,,
6412042240,,
6413090816,,
6414139392,6.41413939,3.166456814
6415187968,,
6416236544,,
6417285120,,
6418333696,,
6419382272,6.41938227,3.182069016
6420430848,,
6421479424,,
6422528000,,
6423576576,,
6424625152,6.42462515,3.198226377
6425673728,,
6426722304,,
6427770880,,
6428819456,,
6429868032,6.42986803,3.217452688
6430916608,,
6431965184,,
6433013760,,
6434062336,,
6435110912,6.43511091,3.123212392
6436159488,,
6437208064,,
6438256640,,
6439305216,,
6440353792,6.44035379,3.086660043
6441402368,,
6442450944,,
6443499520,,
6444548096,,
6445596672,6.44559667,3.095033084
6446645248,,
6447693824,,
6448742400,,
6449790976,,
6450839552,6.45083955,3.135134001
6451888128,,
6452936704,,
6453985280,,
6455033856,,
6456082432,6.45608243,3.160311849
6457131008,,
6458179584,,
6459228160,,
6460276736,,
6461325312,6.46132531,3.193094892
6462373888,,
6463422464,,
6464471040,,
6465519616,,
6466568192,6.46656819,3.181309664
6467616768,,
6468665344,,
6469713920,,
6470762496,,
6471811072,6.47181107,3.269571988
6472859648,,
6473908224,,
6474956800,,
6476005376,,
6477053952,6.47705395,3.21179922
6478102528,,
6479151104,,
6480199680,,
6481248256,,
6482296832,6.48229683,3.169365293
6483345408,,
6484393984,,
6485442560,,
6486491136,,
6487539712,6.48753971,3.189512478
6488588288,,
6489636864,,
6490685440,,
6491734016,,
6492782592,6.49278259,3.194591925
6493831168,,
6494879744,,
6495928320,,
6496976896,,
6498025472,6.49802547,3.237318868
6499074048,,
6500122624,,
6501171200,,
6502219776,,
6503268352,6.50326835,3.196124513
6504316928,,
6505365504,,
6506414080,,
6507462656,,
6508511232,6.50851123,3.143170662
6509559808,,
6510608384,,
6511656960,,
6512705536,,
6513754112,6.51375411,3.138380231
6514802688,,
6515851264,,
6516899840,,
6517948416,,
6518996992,6.51899699,3.163309644
6520045568,,
6521094144,,
6522142720,,
6523191296,,
6524239872,6.52423987,3.181607684
6525288448,,
6526337024,,
6527385600,,
6528434176,,
6529482752,6.52948275,3.192469652
6530531328,,
6531579904,,
6532628480,,
6533677056,,
6534725632,6.53472563,3.22217122
6535774208,,
6536822784,,
6537871360,,
6538919936,,
6539968512,6.53996851,3.175601205
6541017088,,
6542065664,,
6543114240,,
6544162816,,
6545211392,6.54521139,3.144014306
6546259968,,
6547308544,,
6548357120,,
6549405696,,
6550454272,6.55045427,3.116970976
6551502848,,
6552551424,,
6553600000,,
6554648576,,
6555697152,6.55569715,3.146541889
6556745728,,
6557794304,,
6558842880,,
6559891456,,
6560940032,6.56094003,3.165942651
6561988608,,
6563037184,,
6564085760,,
6565134336,,
6566182912,6.56618291,3.187852166
6567231488,,
6568280064,,
6569328640,,
6570377216,,
6571425792,6.57142579,3.215851125
6572474368,,
6573522944,,
6574571520,,
6575620096,,
6576668672,6.57666867,3.134741747
6577717248,,
6578765824,,
6579814400,,
6580862976,,
6581911552,6.58191155,3.113471511
6582960128,,
6584008704,,
6585057280,,
6586105856,,
6587154432,6.58715443,3.107038911
6588203008,,
6589251584,,
6590300160,,
6591348736,,
6592397312,6.59239731,3.142473354
6593445888,,
6594494464,,
6595543040,,
6596591616,,
6597640192,6.59764019,3.164338556
6598688768,,
6599737344,,
6600785920,,
6601834496,,
6602883072,6.60288307,3.215867241
6603931648,,
6604980224,,
6606028800,,
6607077376,,
6608125952,6.60812595,3.178044971
6609174528,,
6610223104,,
6611271680,,
6612320256,,
6613368832,6.61336883,3.162230625
6614417408,,
6615465984,,
6616514560,,
6617563136,,
6618611712,6.61861171,3.12924103
6619660288,,
6620708864,,
6621757440,,
6622806016,,
6623854592,6.62385459,3.152899818
6624903168,,
6625951744,,
6627000320,,
6628048896,,
6629097472,6.62909747,3.173523472
6630146048,,
6631194624,,
6632243200,,
6633291776,,
6634340352,6.63434035,3.193229706
6635388928,,
6636437504,,
6637486080,,
6638534656,,
6639583232,6.63958323,3.215439619
6640631808,,
6641680384,,
6642728960,,
6643777536,,
6644826112,6.64482611,3.132317537
6645874688,,
6646923264,,
6647971840,,
6649020416,,
6650068992,6.65006899,3.10134854
6651117568,,
6652166144,,
6653214720,,
6654263296,,
6655311872,6.65531187,3.093980388
6656360448,,
6657409024,,
6658457600,,
6659506176,,
6660554752,6.66055475,3.131836538
6661603328,,
6662651904,,
6663700480,,
6664749056,,
6665797632,6.66579763,3.152860127
6666846208,,
6667894784,,
6668943360,,
6669991936,,
6671040512,6.67104051,3.186746288
6672089088,,
6673137664,,
6674186240,,
6675234816,,
6676283392,6.67628339,3.186087311
6677331968,,
6678380544,,
6679429120,,
6680477696,,
6681526272,6.68152627,3.168963774
6682574848,,
6683623424,,
6684672000,,
6685720576,,
6686769152,6.68676915,3.120960718
6687817728,,
6688866304,,
6689914880,,
6690963456,,
6692012032,6.69201203,3.124858041
6693060608,,
6694109184,,
6695157760,,
6696206336,,
6697254912,6.69725491,3.15271024
6698303488,,
6699352064,,
6700400640,,
6701449216,,
6702497792,6.70249779,3.170653162
6703546368,,
6704594944,,
6705643520,,
6706692096,,
6707740672,6.70774067,3.216128698
6708789248,,
6709837824,,
6710886400,,
6711934976,,
6712983552,6.71298355,3.143494999
6714032128,,
6715080704,,
6716129280,,
6717177856,,
6718226432,6.71822643,3.123043311
6719275008,,
6720323584,,
6721372160,,
6722420736,,
6723469312,6.72346931,3.177638607
6724517888,,
6725566464,,
6726615040,,
6727663616,,
6728712192,6.72871219,3.144140534
6729760768,,
6730809344,,
6731857920,,
6732906496,,
6733955072,6.73395507,3.166271779
6735003648,,
6736052224,,
6737100800,,
6738149376,,
6739197952,6.73919795,3.180270911
6740246528,,
6741295104,,
6742343680,,
6743392256,,
6744440832,6.74444083,3.225367296
6745489408,,
6746537984,,
6747586560,,
6748635136,,
6749683712,6.74968371,3.147888187
6750732288,,
6751780864,,
6752829440,,
6753878016,,
6754926592,6.75492659,3.138425179
6755975168,,
6757023744,,
6758072320,,
6759120896,,
6760169472,6.76016947,3.128304521
6761218048,,
6762266624,,
6763315200,,
6764363776,,
6765412352,6.76541235,3.146111359
6766460928,,
6767509504,,
6768558080,,
6769606656,,
6770655232,6.77065523,3.163348196
6771703808,,
6772752384,,
6773800960,,
6774849536,,
6775898112,6.77589811,3.175589041
6776946688,,
6777995264,,
6779043840,,
6780092416,,
6781140992,6.78114099,3.195978979
6782189568,,
6783238144,,
6784286720,,
6785335296,,
6786383872,6.78638387,3.166114275
6787432448,,
6788481024,,
6789529600,,
6790578176,,
6791626752,6.79162675,3.135787293
6792675328,,
6793723904,,
6794772480,,
6795821056,,
6796869632,6.79686963,3.181596289
6797918208,,
6798966784,,
6800015360,,
6801063936,,
6802112512,6.80211251,3.184094167
6803161088,,
6804209664,,
6805258240,,
6806306816,,
6807355392,6.80735539,3.18907481
6808403968,,
6809452544,,
6810501120,,
6811549696,,
6812598272,6.81259827,3.199071293
6813646848,,
6814695424,,
6815744000,,
6816792576,,
6817841152,6.81784115,3.230948348
6818889728,,
6819938304,,
6820986880,,
6822035456,,
6823084032,6.82308403,3.13154046
6824132608,,
6825181184,,
6826229760,,
6827278336,,
6828326912,6.82832691,3.121544851
6829375488,,
6830424064,,
6831472640,,
6832521216,,
6833569792,6.83356979,3.07546268
6834618368,,
6835666944,,
6836715520,,
6837764096,,
6838812672,6.83881267,3.119396013
6839861248,,
6840909824,,
6841958400,,
6843006976,,
6844055552,6.84405555,3.144715689
6845104128,,
6846152704,,
6847201280,,
6848249856,,
6849298432,6.84929843,3.176208999
6850347008,,
6851395584,,
6852444160,,
6853492736,,
6854541312,6.85454131,3.129285031
6855589888,,
6856638464,,
6857687040,,
6858735616,,
6859784192,6.85978419,3.075887612
6860832768,,
6861881344,,
6862929920,,
6863978496,,
6865027072,6.86502707,3.056525391
6866075648,,
6867124224,,
6868172800,,
6869221376,,
6870269952,6.87026995,3.105295105
6871318528,,
6872367104,,
6873415680,,
6874464256,,
6875512832,6.87551283,3.131039174
6876561408,,
6877609984,,
6878658560,,
6879707136,,
6880755712,6.88075571,3.148673268
6881804288,,
6882852864,,
6883901440,,
6884950016,,
6885998592,6.88599859,3.198774176
6887047168,,
6888095744,,
6889144320,,
6890192896,,
6891241472,6.89124147,3.1216193
6892290048,,
6893338624,,
6894387200,,
6895435776,,
6896484352,6.89648435,3.112068297
6897532928,,
6898581504,,
6899630080,,
6900678656,,
6901727232,6.90172723,3.082990367
6902775808,,
6903824384,,
6904872960,,
6905921536,,
6906970112,6.90697011,3.114689788
6908018688,,
6909067264,,
6910115840,,
6911164416,,
6912212992,6.91221299,3.141488166
6913261568,,
6914310144,,
6915358720,,
6916407296,,
6917455872,6.91745587,3.162262768
6918504448,,
6919553024,,
6920601600,,
6921650176,,
6922698752,6.92269875,3.159764935
6923747328,,
6924795904,,
6925844480,,
6926893056,,
6927941632,6.92794163,3.133667413
6928990208,,
6930038784,,
6931087360,,
6932135936,,
6933184512,6.93318451,3.13607904
6934233088,,
6935281664,,
6936330240,,
6937378816,,
6938427392,6.93842739,3.140987528
6939475968,,
6940524544,,
6941573120,,
6942621696,,
6943670272,6.94367027,3.158944194
6944718848,,
6945767424,,
6946816000,,
6947864576,,
6948913152,6.94891315,3.163238381
6949961728,,
6951010304,,
6952058880,,
6953107456,,
6954156032,6.95415603,3.198601777
6955204608,,
6956253184,,
6957301760,,
6958350336,,
6959398912,6.95939891,3.080992489
6960447488,,
6961496064,,
6962544640,,
6963593216,,
6964641792,6.96464179,3.076327006
6965690368,,
6966738944,,
6967787520,,
6968836096,,
6969884672,6.96988467,3.076164407
6970933248,,
6971981824,,
6973030400,,
6974078976,,
6975127552,6.97512755,3.10576076
6976176128,,
6977224704,,
6978273280,,
6979321856,,
6980370432,6.98037043,3.134937431
6981419008,,
6982467584,,
6983516160,,
6984564736,,
6985613312,6.98561331,3.160315966
6986661888,,
6987710464,,
6988759040,,
6989807616,,
6990856192,6.99085619,3.203428438
6991904768,,
6992953344,,
6994001920,,
6995050496,,
6996099072,6.99609907,3.142969876
6997147648,,
6998196224,,
6999244800,,
7000293376,,
7001341952,7.00134195,3.104054972
7002390528,,
7003439104,,
7004487680,,
7005536256,,
7006584832,7.00658483,3.114244396
7007633408,,
7008681984,,
7009730560,,
7010779136,,
7011827712,7.01182771,3.129126216
7012876288,,
7013924864,,
7014973440,,
7016022016,,
7017070592,7.01707059,3.14936329
7018119168,,
7019167744,,
7020216320,,
7021264896,,
7022313472,7.02231347,3.171002695
7023362048,,
7024410624,,
7025459200,,
7026507776,,
7027556352,7.02755635,3.177150832
7028604928,,
7029653504,,
7030702080,,
7031750656,,
7032799232,7.03279923,3.126195291
7033847808,,
7034896384,,
7035944960,,
7036993536,,
7038042112,7.03804211,3.06562491
7039090688,,
7040139264,,
7041187840,,
7042236416,,
7043284992,7.04328499,3.075791938
7044333568,,
7045382144,,
7046430720,,
7047479296,,
7048527872,7.04852787,3.117826001
7049576448,,
7050625024,,
7051673600,,
7052722176,,
7053770752,7.05377075,3.133798177
7054819328,,
7055867904,,
7056916480,,
7057965056,,
7059013632,7.05901363,3.171664615
7060062208,,
7061110784,,
7062159360,,
7063207936,,
7064256512,7.06425651,3.111499364
7065305088,,
7066353664,,
7067402240,,
7068450816,,
7069499392,7.06949939,3.069009084
7070547968,,
7071596544,,
7072645120,,
7073693696,,
7074742272,7.07474227,3.054021024
7075790848,,
7076839424,,
7077888000,,
7078936576,,
7079985152,7.07998515,3.082243863
7081033728,,
7082082304,,
7083130880,,
7084179456,,
7085228032,7.08522803,3.120550329
7086276608,,
7087325184,,
7088373760,,
7089422336,,
7090470912,7.09047091,3.145370197
7091519488,,
7092568064,,
7093616640,,
7094665216,,
7095713792,7.09571379,3.157109685
7096762368,,
7097810944,,
7098859520,,
7099908096,,
7100956672,7.10095667,3.088769065
7102005248,,
7103053824,,
7104102400,,
7105150976,,
7106199552,7.10619955,3.054828501
7107248128,,
7108296704,,
7109345280,,
7110393856,,
7111442432,7.11144243,3.012822147
7112491008,,
7113539584,,
7114588160,,
7115636736,,
7116685312,7.11668531,3.063771969
7117733888,,
7118782464,,
7119831040,,
7120879616,,
7121928192,7.12192819,3.105548031
7122976768,,
7124025344,,
7125073920,,
7126122496,,
7127171072,7.12717107,3.14046256
7128219648,,
7129268224,,
7130316800,,
7131365376,,
7132413952,7.13241395,3.144255236
7133462528,,
7134511104,,
7135559680,,
7136608256,,
7137656832,7.13765683,3.124558069
7138705408,,
7139753984,,
7140802560,,
7141851136,,
7142899712,7.14289971,3.032965047
7143948288,,
7144996864,,
7146045440,,
7147094016,,
7148142592,7.14814259,2.985319912
7149191168,,
7150239744,,
7151288320,,
7152336896,,
7153385472,7.15338547,3.05015668
7154434048,,
7155482624,,
7156531200,,
7157579776,,
7158628352,7.15862835,3.097554926
7159676928,,
7160725504,,
7161774080,,
7162822656,,
7163871232,7.16387123,3.133824128
7164919808,,
7165968384,,
7167016960,,
7168065536,,
7169114112,7.16911411,3.142992139
7170162688,,
7171211264,,
7172259840,,
7173308416,,
7174356992,7.17435699,3.062794654
7175405568,,
7176454144,,
7177502720,,
7178551296,,
7179599872,7.17959987,3.022209545
7180648448,,
7181697024,,
7182745600,,
7183794176,,
7184842752,7.18484275,3.064624829
7185891328,,
7186939904,,
7187988480,,
7189037056,,
7190085632,7.19008563,3.098621865
7191134208,,
7192182784,,
7193231360,,
7194279936,,
7195328512,7.19532851,3.125170956
7196377088,,
7197425664,,
7198474240,,
7199522816,,
7200571392,7.20057139,3.163479444
7201619968,,
7202668544,,
7203717120,,
7204765696,,
7205814272,7.20581427,3.119564051
7206862848,,
7207911424,,
7208960000,,
7210008576,,
7211057152,7.21105715,3.083947246
7212105728,,
7213154304,,
7214202880,,
7215251456,,
7216300032,7.21630003,3.035049298
7217348608,,
7218397184,,
7219445760,,
7220494336,,
7221542912,7.22154291,3.075388157
7222591488,,
7223640064,,
7224688640,,
7225737216,,
7226785792,7.22678579,3.112514932
7227834368,,
7228882944,,
7229931520,,
7230980096,,
7232028672,7.23202867,3.142321247
7233077248,,
7234125824,,
7235174400,,
7236222976,,
7237271552,7.23727155,3.170685393
7238320128,,
7239368704,,
7240417280,,
7241465856,,
7242514432,7.24251443,3.066596077
7243563008,,
7244611584,,
7245660160,,
7246708736,,
7247757312,7.24775731,3.05273394
7248805888,,
7249854464,,
7250903040,,
7251951616,,
7253000192,7.25300019,3.053020809
7254048768,,
7255097344,,
7256145920,,
7257194496,,
7258243072,7.25824307,3.094859808
7259291648,,
7260340224,,
7261388800,,
7262437376,,
7263485952,7.26348595,3.129924774
7264534528,,
7265583104,,
7266631680,,
7267680256,,
7268728832,7.26872883,3.173446163
7269777408,,
7270825984,,
7271874560,,
7272923136,,
7273971712,7.27397171,3.131499924
7275020288,,
7276068864,,
7277117440,,
7278166016,,
7279214592,7.27921459,3.115934849
7280263168,,
7281311744,,
7282360320,,
7283408896,,
7284457472,7.28445747,3.105334173
7285506048,,
7286554624,,
7287603200,,
7288651776,,
7289700352,7.28970035,3.094990887
7290748928,,
7291797504,,
7292846080,,
7293894656,,
7294943232,7.29494323,3.120715357
7295991808,,
7297040384,,
7298088960,,
7299137536,,
7300186112,7.30018611,3.138837096
7301234688,,
7302283264,,
7303331840,,
7304380416,,
7305428992,7.30542899,3.164733876
7306477568,,
7307526144,,
7308574720,,
7309623296,,
7310671872,7.31067187,3.118836485
7311720448,,
7312769024,,
7313817600,,
7314866176,,
7315914752,7.31591475,3.083017567
7316963328,,
7318011904,,
7319060480,,
7320109056,,
7321157632,7.32115763,3.081806877
7322206208,,
7323254784,,
7324303360,,
7325351936,,
7326400512,7.32640051,3.109567097
7327449088,,
7328497664,,
7329546240,,
7330594816,,
7331643392,7.33164339,3.127046299
7332691968,,
7333740544,,
7334789120,,
7335837696,,
7336886272,7.33688627,3.144893357
7337934848,,
7338983424,,
7340032000,,
7341080576,,
7342129152,7.34212915,3.168051899
7343177728,,
7344226304,,
7345274880,,
7346323456,,
7347372032,7.34737203,3.14171285
7348420608,,
7349469184,,
7350517760,,
7351566336,,
7352614912,7.35261491,3.108376343
7353663488,,
7354712064,,
7355760640,,
7356809216,,
7357857792,7.35785779,3.107410963
7358906368,,
7359954944,,
7361003520,,
7362052096,,
7363100672,7.36310067,3.122403262
7364149248,,
7365197824,,
7366246400,,
7367294976,,
7368343552,7.36834355,3.137104162
7369392128,,
7370440704,,
7371489280,,
7372537856,,
7373586432,7.37358643,3.163835469
7374635008,,
7375683584,,
7376732160,,
7377780736,,
7378829312,7.37882931,3.252397122
7379877888,,
7380926464,,
7381975040,,
7383023616,,
7384072192,7.38407219,3.119906074
7385120768,,
7386169344,,
7387217920,,
7388266496,,
7389315072,7.38931507,3.035177683
7390363648,,
7391412224,,
7392460800,,
7393509376,,
7394557952,7.39455795,3.048349644
7395606528,,
7396655104,,
7397703680,,
7398752256,,
7399800832,7.39980083,3.086706305
7400849408,,
7401897984,,
7402946560,,
7403995136,,
7405043712,7.40504371,3.11124612
7406092288,,
7407140864,,
7408189440,,
7409238016,,
7410286592,7.41028659,3.151796534
7411335168,,
7412383744,,
7413432320,,
7414480896,,
7415529472,7.41552947,3.062449226
7416578048,,
7417626624,,
7418675200,,
7419723776,,
7420772352,7.42077235,3.026440911
7421820928,,
7422869504,,
7423918080,,
7424966656,,
7426015232,7.42601523,3.011107799
7427063808,,
7428112384,,
7429160960,,
7430209536,,
7431258112,7.43125811,3.040780593
7432306688,,
7433355264,,
7434403840,,
7435452416,,
7436500992,7.43650099,3.084617477
7437549568,,
7438598144,,
7439646720,,
7440695296,,
7441743872,7.44174387,3.106933627
7442792448,,
7443841024,,
7444889600,,
7445938176,,
7446986752,7.44698675,3.148886319
7448035328,,
7449083904,,
7450132480,,
7451181056,,
7452229632,7.45222963,3.153899485
7453278208,,
7454326784,,
7455375360,,
7456423936,,
7457472512,7.45747251,3.120955077
7458521088,,
7459569664,,
7460618240,,
7461666816,,
7462715392,7.46271539,3.092208129
7463763968,,
7464812544,,
7465861120,,
7466909696,,
7467958272,7.46795827,3.092464765
7469006848,,
7470055424,,
7471104000,,
7472152576,,
7473201152,7.47320115,3.115990614
7474249728,,
7475298304,,
7476346880,,
7477395456,,
7478444032,7.47844403,3.133558088
7479492608,,
7480541184,,
7481589760,,
7482638336,,
7483686912,7.48368691,3.173756449
7484735488,,
7485784064,,
7486832640,,
7487881216,,
7488929792,7.48892979,3.072567181
7489978368,,
7491026944,,
7492075520,,
7493124096,,
7494172672,7.49417267,3.061715797
7495221248,,
7496269824,,
7497318400,,
7498366976,,
7499415552,7.49941555,3.018555524
7500464128,,
7501512704,,
7502561280,,
7503609856,,
7504658432,7.50465843,3.0640147
7505707008,,
7506755584,,
7507804160,,
7508852736,,
7509901312,7.50990131,3.096171462
7510949888,,
7511998464,,
7513047040,,
7514095616,,
7515144192,7.51514419,3.119033095
7516192768,,
7517241344,,
7518289920,,
7519338496,,
7520387072,7.52038707,3.129280037
7521435648,,
7522484224,,
7523532800,,
7524581376,,
7525629952,7.52562995,3.078706529
7526678528,,
7527727104,,
7528775680,,
7529824256,,
7530872832,7.53087283,3.055576053
7531921408,,
7532969984,,
7534018560,,
7535067136,,
7536115712,7.53611571,3.034724636
7537164288,,
7538212864,,
7539261440,,
7540310016,,
7541358592,7.54135859,3.073771237
7542407168,,
7543455744,,
7544504320,,
7545552896,,
7546601472,7.54660147,3.098476003
7547650048,,
7548698624,,
7549747200,,
7550795776,,
7551844352,7.55184435,3.132520974
7552892928,,
7553941504,,
7554990080,,
7556038656,,
7557087232,7.55708723,3.119770938
7558135808,,
7559184384,,
7560232960,,
7561281536,,
7562330112,7.56233011,3.061137335
7563378688,,
7564427264,,
7565475840,,
7566524416,,
7567572992,7.56757299,3.042363495
7568621568,,
7569670144,,
7570718720,,
7571767296,,
7572815872,7.57281587,3.046523238
7573864448,,
7574913024,,
7575961600,,
7577010176,,
7578058752,7.57805875,3.079963088
7579107328,,
7580155904,,
7581204480,,
7582253056,,
7583301632,7.58330163,3.108198124
7584350208,,
7585398784,,
7586447360,,
7587495936,,
7588544512,7.58854451,3.158670167
7589593088,,
7590641664,,
7591690240,,
7592738816,,
7593787392,7.59378739,3.104880804
7594835968,,
7595884544,,
7596933120,,
7597981696,,
7599030272,7.59903027,2.992689132
7600078848,,
7601127424,,
7602176000,,
7603224576,,
7604273152,7.60427315,3.001914294
7605321728,,
7606370304,,
7607418880,,
7608467456,,
7609516032,7.60951603,3.03021555
7610564608,,
7611613184,,
7612661760,,
7613710336,,
7614758912,7.61475891,3.075031695
7615807488,,
7616856064,,
7617904640,,
7618953216,,
7620001792,7.62000179,3.10845588
7621050368,,
7622098944,,
7623147520,,
7624196096,,
7625244672,7.62524467,3.133944796
7626293248,,
7627341824,,
7628390400,,
7629438976,,
7630487552,7.63048755,3.07215956
7631536128,,
7632584704,,
7633633280,,
7634681856,,
7635730432,7.63573043,3.054186991
7636779008,,
7637827584,,
7638876160,,
7639924736,,
7640973312,7.64097331,2.930873072
7642021888,,
7643070464,,
7644119040,,
7645167616,,
7646216192,7.64621619,3.005550083
7647264768,,
7648313344,,
7649361920,,
7650410496,,
7651459072,7.65145907,3.061567007
7652507648,,
7653556224,,
7654604800,,
7655653376,,
7656701952,7.65670195,3.100363656
7657750528,,
7658799104,,
7659847680,,
7660896256,,
7661944832,7.66194483,3.127297316
7662993408,,
7664041984,,
7665090560,,
7666139136,,
7667187712,7.66718771,3.073768928
7668236288,,
7669284864,,
7670333440,,
7671382016,,
7672430592,7.67243059,3.061709261
7673479168,,
7674527744,,
7675576320,,
7676624896,,
7677673472,7.67767347,3.070188996
7678722048,,
7679770624,,
7680819200,,
7681867776,,
7682916352,7.68291635,3.092620249
7683964928,,
7685013504,,
7686062080,,
7687110656,,
7688159232,7.68815923,3.110626374
7689207808,,
7690256384,,
7691304960,,
7692353536,,
7693402112,7.69340211,3.15391504
7694450688,,
7695499264,,
7696547840,,
7697596416,,
7698644992,7.69864499,3.102266391
7699693568,,
7700742144,,
7701790720,,
7702839296,,
7703887872,7.70388787,3.075004305
7704936448,,
7705985024,,
7707033600,,
7708082176,,
7709130752,7.70913075,3.038340547
7710179328,,
7711227904,,
7712276480,,
7713325056,,
7714373632,7.71437363,3.067659917
7715422208,,
7716470784,,
7717519360,,
7718567936,,
7719616512,7.71961651,3.098861396
7720665088,,
7721713664,,
7722762240,,
7723810816,,
7724859392,7.72485939,3.115406027
7725907968,,
7726956544,,
7728005120,,
7729053696,,
7730102272,7.73010227,3.130325528
7731150848,,
7732199424,,
7733248000,,
7734296576,,
7735345152,7.73534515,3.063621848
7736393728,,
7737442304,,
7738490880,,
7739539456,,
7740588032,7.74058803,3.061960209
7741636608,,
7742685184,,
7743733760,,
7744782336,,
7745830912,7.74583091,3.086407239
7746879488,,
7747928064,,
7748976640,,
7750025216,,
7751073792,7.75107379,3.091266111
7752122368,,
7753170944,,
7754219520,,
7755268096,,
7756316672,7.75631667,3.105231063
7757365248,,
7758413824,,
7759462400,,
7760510976,,
7761559552,7.76155955,3.127131071
7762608128,,
7763656704,,
7764705280,,
7765753856,,
7766802432,7.76680243,3.119752802
7767851008,,
7768899584,,
7769948160,,
7770996736,,
7772045312,7.77204531,3.087316258
7773093888,,
7774142464,,
7775191040,,
7776239616,,
7777288192,7.77728819,3.038948966
7778336768,,
7779385344,,
7780433920,,
7781482496,,
7782531072,7.78253107,3.049469906
7783579648,,
7784628224,,
7785676800,,
7786725376,,
7787773952,7.78777395,3.081370317
7788822528,,
7789871104,,
7790919680,,
7791968256,,
7793016832,7.79301683,3.101223218
7794065408,,
7795113984,,
7796162560,,
7797211136,,
7798259712,7.79825971,3.138370472
7799308288,,
7800356864,,
7801405440,,
7802454016,,
7803502592,7.80350259,3.092208723
7804551168,,
7805599744,,
7806648320,,
7807696896,,
7808745472,7.80874547,3.076657954
7809794048,,
7810842624,,
7811891200,,
7812939776,,
7813988352,7.81398835,3.049997652
7815036928,,
7816085504,,
7817134080,,
7818182656,,
7819231232,7.81923123,3.064452053
7820279808,,
7821328384,,
7822376960,,
7823425536,,
7824474112,7.82447411,3.09480872
7825522688,,
7826571264,,
7827619840,,
7828668416,,
7829716992,7.82971699,3.113982904
7830765568,,
7831814144,,
7832862720,,
7833911296,,
7834959872,7.83495987,3.140621357
7836008448,,
7837057024,,
7838105600,,
7839154176,,
7840202752,7.84020275,3.072535907
7841251328,,
7842299904,,
7843348480,,
7844397056,,
7845445632,7.84544563,3.035635918
7846494208,,
7847542784,,
7848591360,,
7849639936,,
7850688512,7.85068851,2.948156091
7851737088,,
7852785664,,
7853834240,,
7854882816,,
7855931392,7.85593139,3.012090159
7856979968,,
7858028544,,
7859077120,,
7860125696,,
7861174272,7.86117427,3.05657957
7862222848,,
7863271424,,
7864320000,,
7865368576,,
7866417152,7.86641715,3.094379704
7867465728,,
7868514304,,
7869562880,,
7870611456,,
7871660032,7.87166003,3.121760118
7872708608,,
7873757184,,
7874805760,,
7875854336,,
7876902912,7.87690291,3.104430639
7877951488,,
7879000064,,
7880048640,,
7881097216,,
7882145792,7.88214579,3.108517392
7883194368,,
7884242944,,
7885291520,,
7886340096,,
7887388672,7.88738867,3.088842199
7888437248,,
7889485824,,
7890534400,,
7891582976,,
7892631552,7.89263155,3.104355793
7893680128,,
7894728704,,
7895777280,,
7896825856,,
7897874432,7.89787443,3.116070574
7898923008,,
7899971584,,
7901020160,,
7902068736,,
7903117312,7.90311731,3.137256082
7904165888,,
7905214464,,
7906263040,,
7907311616,,
7908360192,7.90836019,3.11391613
7909408768,,
7910457344,,
7911505920,,
7912554496,,
7913603072,7.91360307,3.064647129
7914651648,,
7915700224,,
7916748800,,
7917797376,,
7918845952,7.91884595,3.047070592
7919894528,,
7920943104,,
7921991680,,
7923040256,,
7924088832,7.92408883,2.990463466
7925137408,,
7926185984,,
7927234560,,
7928283136,,
7929331712,7.92933171,3.052324467
7930380288,,
7931428864,,
7932477440,,
7933526016,,
7934574592,7.93457459,3.085943418
7935623168,,
7936671744,,
7937720320,,
7938768896,,
7939817472,7.93981747,3.124079517
7940866048,,
7941914624,,
7942963200,,
7944011776,,
7945060352,7.94506035,3.096644137
7946108928,,
7947157504,,
7948206080,,
7949254656,,
7950303232,7.95030323,3.096710545
7951351808,,
7952400384,,
7953448960,,
7954497536,,
7955546112,7.95554611,3.085009708
7956594688,,
7957643264,,
7958691840,,
7959740416,,
7960788992,7.96078899,3.067357383
7961837568,,
7962886144,,
7963934720,,
7964983296,,
7966031872,7.96603187,3.092483626
7967080448,,
7968129024,,
7969177600,,
7970226176,,
7971274752,7.97127475,3.101688884
7972323328,,
7973371904,,
7974420480,,
7975469056,,
7976517632,7.97651763,3.146534584
7977566208,,
7978614784,,
7979663360,,
7980711936,,
7981760512,7.98176051,3.081028799
7982809088,,
7983857664,,
7984906240,,
7985954816,,
7987003392,7.98700339,3.049166299
7988051968,,
7989100544,,
7990149120,,
7991197696,,
7992246272,7.99224627,3.059135694
7993294848,,
7994343424,,
7995392000,,
7996440576,,
7997489152,7.99748915,3.070748672
7998537728,,
7999586304,,
8000634880,,
8001683456,,
8002732032,8.00273203,3.092646031
8003780608,,
8004829184,,
8005877760,,
8006926336,,
8007974912,8.00797491,3.108538802
8009023488,,
8010072064,,
8011120640,,
8012169216,,
8013217792,8.01321779,3.158390157
8014266368,,
8015314944,,
8016363520,,
8017412096,,
8018460672,8.01846067,3.086840626
8019509248,,
8020557824,,
8021606400,,
8022654976,,
8023703552,8.02370355,3.095848105
8024752128,,
8025800704,,
8026849280,,
8027897856,,
8028946432,8.02894643,3.042254468
8029995008,,
8031043584,,
8032092160,,
8033140736,,
8034189312,8.03418931,3.067701445
8035237888,,
8036286464,,
8037335040,,
8038383616,,
8039432192,8.03943219,3.081173048
8040480768,,
8041529344,,
8042577920,,
8043626496,,
8044675072,8.04467507,3.109011294
8045723648,,
8046772224,,
8047820800,,
8048869376,,
8049917952,8.04991795,3.149227137
8050966528,,
8052015104,,
8053063680,,
8054112256,,
8055160832,8.05516083,3.087785537
8056209408,,
8057257984,,
8058306560,,
8059355136,,
8060403712,8.06040371,3.076295251
8061452288,,
8062500864,,
8063549440,,
8064598016,,
8065646592,8.06564659,3.066651681
8066695168,,
8067743744,,
8068792320,,
8069840896,,
8070889472,8.07088947,3.089953717
8071938048,,
8072986624,,
8074035200,,
8075083776,,
8076132352,8.07613235,3.099998072
8077180928,,
8078229504,,
8079278080,,
8080326656,,
8081375232,8.08137523,3.127349131
8082423808,,
8083472384,,
8084520960,,
8085569536,,
8086618112,8.08661811,3.104406391
8087666688,,
8088715264,,
8089763840,,
8090812416,,
8091860992,8.09186099,3.078209418
8092909568,,
8093958144,,
8095006720,,
8096055296,,
8097103872,8.09710387,3.058375413
8098152448,,
8099201024,,
8100249600,,
8101298176,,
8102346752,8.10234675,3.063089178
8103395328,,
8104443904,,
8105492480,,
8106541056,,
8107589632,8.10758963,3.081219515
8108638208,,
8109686784,,
8110735360,,
8111783936,,
8112832512,8.11283251,3.100052055
8113881088,,
8114929664,,
8115978240,,
8117026816,,
8118075392,8.11807539,3.153097106
8119123968,,
8120172544,,
8121221120,,
8122269696,,
8123318272,8.12331827,3.08090201
8124366848,,
8125415424,,
8126464000,,
8127512576,,
8128561152,8.12856115,3.033175791
8129609728,,
8130658304,,
8131706880,,
8132755456,,
8133804032,8.13380403,3.017069769
8134852608,,
8135901184,,
8136949760,,
8137998336,,
8139046912,8.13904691,3.056207298
8140095488,,
8141144064,,
8142192640,,
8143241216,,
8144289792,8.14428979,3.077490705
8145338368,,
8146386944,,
8147435520,,
8148484096,,
8149532672,8.14953267,3.102101761
8150581248,,
8151629824,,
8152678400,,
8153726976,,
8154775552,8.15477555,3.107823989
8155824128,,
8156872704,,
8157921280,,
8158969856,,
8160018432,8.16001843,3.084885785
8161067008,,
8162115584,,
8163164160,,
8164212736,,
8165261312,8.16526131,3.025873969
8166309888,,
8167358464,,
8168407040,,
8169455616,,
8170504192,8.17050419,3.030383637
8171552768,,
8172601344,,
8173649920,,
8174698496,,
8175747072,8.17574707,3.063958135
8176795648,,
8177844224,,
8178892800,,
8179941376,,
8180989952,8.18098995,3.084820474
8182038528,,
8183087104,,
8184135680,,
8185184256,,
8186232832,8.18623283,3.132076148
8187281408,,
8188329984,,
8189378560,,
8190427136,,
8191475712,8.19147571,3.089215528
8192524288,,
8193572864,,
8194621440,,
8195670016,,
8196718592,8.19671859,3.015207121
8197767168,,
8198815744,,
8199864320,,
8200912896,,
8201961472,8.20196147,3.004394557
8203010048,,
8204058624,,
8205107200,,
8206155776,,
8207204352,8.20720435,3.05002407
8208252928,,
8209301504,,
8210350080,,
8211398656,,
8212447232,8.21244723,3.071779161
8213495808,,
8214544384,,
8215592960,,
8216641536,,
8217690112,8.21769011,3.102560816
8218738688,,
8219787264,,
8220835840,,
8221884416,,
8222932992,8.22293299,3.093281127
8223981568,,
8225030144,,
8226078720,,
8227127296,,
8228175872,8.22817587,3.028892714
8229224448,,
8230273024,,
8231321600,,
8232370176,,
8233418752,8.23341875,3.026241225
8234467328,,
8235515904,,
8236564480,,
8237613056,,
8238661632,8.23866163,3.017126155
8239710208,,
8240758784,,
8241807360,,
8242855936,,
8243904512,8.24390451,3.051673051
8244953088,,
8246001664,,
8247050240,,
8248098816,,
8249147392,8.24914739,3.074967896
8250195968,,
8251244544,,
8252293120,,
8253341696,,
8254390272,8.25439027,3.11615927
8255438848,,
8256487424,,
8257536000,,
8258584576,,
8259633152,8.25963315,2.906683752
8260681728,,
8261730304,,
8262778880,,
8263827456,,
8264876032,8.26487603,2.927745182
8265924608,,
8266973184,,
8268021760,,
8269070336,,
8270118912,8.27011891,3.003059976
8271167488,,
8272216064,,
8273264640,,
8274313216,,
8275361792,8.27536179,3.01951601
8276410368,,
8277458944,,
8278507520,,
8279556096,,
8280604672,8.28060467,3.057961154
8281653248,,
8282701824,,
8283750400,,
8284798976,,
8285847552,8.28584755,3.084731525
8286896128,,
8287944704,,
8288993280,,
8290041856,,
8291090432,8.29109043,3.110744752
8292139008,,
8293187584,,
8294236160,,
8295284736,,
8296333312,8.29633331,3.101429268
8297381888,,
8298430464,,
8299479040,,
8300527616,,
8301576192,8.30157619,3.04302332
8302624768,,
8303673344,,
8304721920,,
8305770496,,
8306819072,8.30681907,2.983876683
8307867648,,
8308916224,,
8309964800,,
8311013376,,
8312061952,8.31206195,3.012776123
8313110528,,
8314159104,,
8315207680,,
8316256256,,
8317304832,8.31730483,3.048852039
8318353408,,
8319401984,,
8320450560,,
8321499136,,
8322547712,8.32254771,3.074313899
8323596288,,
8324644864,,
8325693440,,
8326742016,,
8327790592,8.32779059,3.124916166
8328839168,,
8329887744,,
8330936320,,
8331984896,,
8333033472,8.33303347,3.090587324
8334082048,,
8335130624,,
8336179200,,
8337227776,,
8338276352,8.33827635,3.066988819
8339324928,,
8340373504,,
8341422080,,
8342470656,,
8343519232,8.34351923,2.991714754
8344567808,,
8345616384,,
8346664960,,
8347713536,,
8348762112,8.34876211,2.997278775
8349810688,,
8350859264,,
8351907840,,
8352956416,,
8354004992,8.35400499,3.045218019
8355053568,,
8356102144,,
8357150720,,
8358199296,,
8359247872,8.35924787,3.066066687
8360296448,,
8361345024,,
8362393600,,
8363442176,,
8364490752,8.36449075,3.12368403
8365539328,,
8366587904,,
8367636480,,
8368685056,,
8369733632,8.36973363,3.077408917
8370782208,,
8371830784,,
8372879360,,
8373927936,,
8374976512,8.37497651,3.019844544
8376025088,,
8377073664,,
8378122240,,
8379170816,,
8380219392,8.38021939,3.016416515
8381267968,,
8382316544,,
8383365120,,
8384413696,,
8385462272,8.38546227,3.040283146
8386510848,,
8387559424,,
8388608000,,
8389656576,,
8390705152,8.39070515,3.062580573
8391753728,,
8392802304,,
8393850880,,
8394899456,,
8395948032,8.39594803,3.08480098
8396996608,,
8398045184,,
8399093760,,
8400142336,,
8401190912,8.40119091,3.133789294
8402239488,,
8403288064,,
8404336640,,
8405385216,,
8406433792,8.40643379,3.030478365
8407482368,,
8408530944,,
8409579520,,
8410628096,,
8411676672,8.41167667,3.022120266
8412725248,,
8413773824,,
8414822400,,
8415870976,,
8416919552,8.41691955,2.984114889
8417968128,,
8419016704,,
8420065280,,
8421113856,,
8422162432,8.42216243,3.030750655
8423211008,,
8424259584,,
8425308160,,
8426356736,,
8427405312,8.42740531,3.056421813
8428453888,,
8429502464,,
8430551040,,
8431599616,,
8432648192,8.43264819,3.086113767
8433696768,,
8434745344,,
8435793920,,
8436842496,,
8437891072,8.43789107,3.063516514
8438939648,,
8439988224,,
8441036800,,
8442085376,,
8443133952,8.44313395,3.061419314
8444182528,,
8445231104,,
8446279680,,
8447328256,,
8448376832,8.44837683,3.023246124
8449425408,,
8450473984,,
8451522560,,
8452571136,,
8453619712,8.45361971,3.034876927
8454668288,,
8455716864,,
8456765440,,
8457814016,,
8458862592,8.45886259,3.061495641
8459911168,,
8460959744,,
8462008320,,
8463056896,,
8464105472,8.46410547,3.085392044
8465154048,,
8466202624,,
8467251200,,
8468299776,,
8469348352,8.46934835,3.117386478
8470396928,,
8471445504,,
8472494080,,
8473542656,,
8474591232,8.47459123,3.096051681
8475639808,,
8476688384,,
8477736960,,
8478785536,,
8479834112,8.47983411,3.025698173
8480882688,,
8481931264,,
8482979840,,
8484028416,,
8485076992,8.48507699,3.004522188
8486125568,,
8487174144,,
8488222720,,
8489271296,,
8490319872,8.49031987,3.042513327
8491368448,,
8492417024,,
8493465600,,
8494514176,,
8495562752,8.49556275,3.066547583
8496611328,,
8497659904,,
8498708480,,
8499757056,,
8500805632,8.50080563,3.087070706
8501854208,,
8502902784,,
8503951360,,
8504999936,,
8506048512,8.50604851,3.131811652
8507097088,,
8508145664,,
8509194240,,
8510242816,,
8511291392,8.51129139,3.069757207
8512339968,,
8513388544,,
8514437120,,
8515485696,,
8516534272,8.51653427,3.045126398
8517582848,,
8518631424,,
8519680000,,
8520728576,,
8521777152,8.52177715,3.011320337
8522825728,,
8523874304,,
8524922880,,
8525971456,,
8527020032,8.52702003,3.044736985
8528068608,,
8529117184,,
8530165760,,
8531214336,,
8532262912,8.53226291,3.067464695
8533311488,,
8534360064,,
8535408640,,
8536457216,,
8537505792,8.53750579,3.091534671
8538554368,,
8539602944,,
8540651520,,
8541700096,,
8542748672,8.54274867,3.094446812
8543797248,,
8544845824,,
8545894400,,
8546942976,,
8547991552,8.54799155,3.035875019
8549040128,,
8550088704,,
8551137280,,
8552185856,,
8553234432,8.55323443,3.028475386
8554283008,,
8555331584,,
8556380160,,
8557428736,,
8558477312,8.55847731,3.030199953
8559525888,,
8560574464,,
8561623040,,
8562671616,,
8563720192,8.56372019,3.061028355
8564768768,,
8565817344,,
8566865920,,
8567914496,,
8568963072,8.56896307,3.070072997
8570011648,,
8571060224,,
8572108800,,
8573157376,,
8574205952,8.57420595,3.112330627
8575254528,,
8576303104,,
8577351680,,
8578400256,,
8579448832,8.57944883,3.053344621
8580497408,,
8581545984,,
8582594560,,
8583643136,,
8584691712,8.58469171,3.021512004
8585740288,,
8586788864,,
8587837440,,
8588886016,,
8589934592,8.58993459,2.993604444
8590983168,,
8592031744,,
8593080320,,
8594128896,,
8595177472,8.59517747,3.011311389
8596226048,,
8597274624,,
8598323200,,
8599371776,,
8600420352,8.60042035,3.045484243
8601468928,,
8602517504,,
8603566080,,
8604614656,,
8605663232,8.60566323,3.069572058
8606711808,,
8607760384,,
8608808960,,
8609857536,,
8610906112,8.61090611,3.121726744
8611954688,,
8613003264,,
8614051840,,
8615100416,,
8616148992,8.61614899,3.053214273
8617197568,,
8618246144,,
8619294720,,
8620343296,,
8621391872,8.62139187,3.001591845
8622440448,,
8623489024,,
8624537600,,
8625586176,,
8626634752,8.62663475,2.991448382
8627683328,,
8628731904,,
8629780480,,
8630829056,,
8631877632,8.63187763,3.027878245
8632926208,,
8633974784,,
8635023360,,
8636071936,,
8637120512,8.63712051,3.056239538
8638169088,,
8639217664,,
8640266240,,
8641314816,,
8642363392,8.64236339,3.08741284
8643411968,,
8644460544,,
8645509120,,
8646557696,,
8647606272,8.64760627,3.055056415
8648654848,,
8649703424,,
8650752000,,
8651800576,,
8652849152,8.65284915,2.959379329
8653897728,,
8654946304,,
8655994880,,
8657043456,,
8658092032,8.65809203,2.986065106
8659140608,,
8660189184,,
8661237760,,
8662286336,,
8663334912,8.66333491,3.01564167
8664383488,,
8665432064,,
8666480640,,
8667529216,,
8668577792,8.66857779,3.046115472
8669626368,,
8670674944,,
8671723520,,
8672772096,,
8673820672,8.67382067,3.067391937
8674869248,,
8675917824,,
8676966400,,
8678014976,,
8679063552,8.67906355,3.104377075
8680112128,,
8681160704,,
8682209280,,
8683257856,,
8684306432,8.68430643,3.041855824
8685355008,,
8686403584,,
8687452160,,
8688500736,,
8689549312,8.68954931,3.027423331
8690597888,,
8691646464,,
8692695040,,
8693743616,,
8694792192,8.69479219,3.021935205
8695840768,,
8696889344,,
8697937920,,
8698986496,,
8700035072,8.70003507,3.045729473
8701083648,,
8702132224,,
8703180800,,
8704229376,,
8705277952,8.70527795,3.064992923
8706326528,,
8707375104,,
8708423680,,
8709472256,,
8710520832,8.71052083,3.089520021
8711569408,,
8712617984,,
8713666560,,
8714715136,,
8715763712,8.71576371,3.094019343
8716812288,,
8717860864,,
8718909440,,
8719958016,,
8721006592,8.72100659,3.056139285
8722055168,,
8723103744,,
8724152320,,
8725200896,,
8726249472,8.72624947,2.980827878
8727298048,,
8728346624,,
8729395200,,
8730443776,,
8731492352,8.73149235,3.001999122
8732540928,,
8733589504,,
8734638080,,
8735686656,,
8736735232,8.73673523,3.037046706
8737783808,,
8738832384,,
8739880960,,
8740929536,,
8741978112,8.74197811,3.063665212
8743026688,,
8744075264,,
8745123840,,
8746172416,,
8747220992,8.74722099,3.110752486
8748269568,,
8749318144,,
8750366720,,
8751415296,,
8752463872,8.75246387,3.045347616
8753512448,,
8754561024,,
8755609600,,
8756658176,,
8757706752,8.75770675,3.003080792
8758755328,,
8759803904,,
8760852480,,
8761901056,,
8762949632,8.76294963,2.98729813
8763998208,,
8765046784,,
8766095360,,
8767143936,,
8768192512,8.76819251,3.019322144
8769241088,,
8770289664,,
8771338240,,
8772386816,,
8773435392,8.77343539,3.042641469
8774483968,,
8775532544,,
8776581120,,
8777629696,,
8778678272,8.77867827,3.066571915
8779726848,,
8780775424,,
8781824000,,
8782872576,,
8783921152,8.78392115,2.854663931
8784969728,,
8786018304,,
8787066880,,
8788115456,,
8789164032,8.78916403,2.895128107
8790212608,,
8791261184,,
8792309760,,
8793358336,,
8794406912,8.79440691,2.945198924
8795455488,,
8796504064,,
8797552640,,
8798601216,,
8799649792,8.79964979,2.950819966
8800698368,,
8801746944,,
8802795520,,
8803844096,,
8804892672,8.80489267,3.003827441
8805941248,,
8806989824,,
8808038400,,
8809086976,,
8810135552,8.81013555,3.029928179
8811184128,,
8812232704,,
8813281280,,
8814329856,,
8815378432,8.81537843,3.067949785
8816427008,,
8817475584,,
8818524160,,
8819572736,,
8820621312,8.82062131,3.077302376
8821669888,,
8822718464,,
8823767040,,
8824815616,,
8825864192,8.82586419,3.004365372
8826912768,,
8827961344,,
8829009920,,
8830058496,,
8831107072,8.83110707,2.986447067
8832155648,,
8833204224,,
8834252800,,
8835301376,,
8836349952,8.83634995,2.998744055
8837398528,,
8838447104,,
8839495680,,
8840544256,,
8841592832,8.84159283,3.035244347
8842641408,,
8843689984,,
8844738560,,
8845787136,,
8846835712,8.84683571,3.059627511
8847884288,,
8848932864,,
8849981440,,
8851030016,,
8852078592,8.85207859,3.099116497
8853127168,,
8854175744,,
8855224320,,
8856272896,,
8857321472,8.85732147,3.039859002
8858370048,,
8859418624,,
8860467200,,
8861515776,,
8862564352,8.86256435,2.997513936
8863612928,,
8864661504,,
8865710080,,
8866758656,,
8867807232,8.86780723,2.997045189
8868855808,,
8869904384,,
8870952960,,
8872001536,,
8873050112,8.87305011,3.032241224
8874098688,,
8875147264,,
8876195840,,
8877244416,,
8878292992,8.87829299,3.048639121
8879341568,,
8880390144,,
8881438720,,
8882487296,,
8883535872,8.88353587,3.067132108
8884584448,,
8885633024,,
8886681600,,
8887730176,,
8888778752,8.88877875,3.094696692
8889827328,,
8890875904,,
8891924480,,
8892973056,,
8894021632,8.89402163,3.037259193
8895070208,,
8896118784,,
8897167360,,
8898215936,,
8899264512,8.89926451,3.015714737
8900313088,,
8901361664,,
8902410240,,
8903458816,,
8904507392,8.90450739,3.009637563
8905555968,,
8906604544,,
8907653120,,
8908701696,,
8909750272,8.90975027,3.036919916
8910798848,,
8911847424,,
8912896000,,
8913944576,,
8914993152,8.91499315,3.057017952
8916041728,,
8917090304,,
8918138880,,
8919187456,,
8920236032,8.92023603,3.087606957
8921284608,,
8922333184,,
8923381760,,
8924430336,,
8925478912,8.92547891,3.024564695
8926527488,,
8927576064,,
8928624640,,
8929673216,,
8930721792,8.93072179,3.01589115
8931770368,,
8932818944,,
8933867520,,
8934916096,,
8935964672,8.93596467,2.980105307
8937013248,,
8938061824,,
8939110400,,
8940158976,,
8941207552,8.94120755,3.028114914
8942256128,,
8943304704,,
8944353280,,
8945401856,,
8946450432,8.94645043,3.049269994
8947499008,,
8948547584,,
8949596160,,
8950644736,,
8951693312,8.95169331,3.06133224
8952741888,,
8953790464,,
8954839040,,
8955887616,,
8956936192,8.95693619,3.095826859
8957984768,,
8959033344,,
8960081920,,
8961130496,,
8962179072,8.96217907,3.076606814
8963227648,,
8964276224,,
8965324800,,
8966373376,,
8967421952,8.96742195,3.018120087
8968470528,,
8969519104,,
8970567680,,
8971616256,,
8972664832,8.97266483,2.979050197
8973713408,,
8974761984,,
8975810560,,
8976859136,,
8977907712,8.97790771,2.996725427
8978956288,,
8980004864,,
8981053440,,
8982102016,,
8983150592,8.98315059,3.032840695
8984199168,,
8985247744,,
8986296320,,
8987344896,,
8988393472,8.98839347,3.050086687
8989442048,,
8990490624,,
8991539200,,
8992587776,,
8993636352,8.99363635,3.103082291
8994684928,,
8995733504,,
8996782080,,
8997830656,,
8998879232,8.99887923,3.017986031
8999927808,,
9000976384,,
9002024960,,
9003073536,,
9004122112,9.00412211,2.968729534
9005170688,,
9006219264,,
9007267840,,
9008316416,,
9009364992,9.00936499,2.963900399
9010413568,,
9011462144,,
9012510720,,
9013559296,,
9014607872,9.01460787,3.010664592
9015656448,,
9016705024,,
9017753600,,
9018802176,,
9019850752,9.01985075,3.033124344
9020899328,,
9021947904,,
9022996480,,
9024045056,,
9025093632,9.02509363,3.058714501
9026142208,,
9027190784,,
9028239360,,
9029287936,,
9030336512,9.03033651,3.090318796
9031385088,,
9032433664,,
9033482240,,
9034530816,,
9035579392,9.03557939,3.054996888
9036627968,,
9037676544,,
9038725120,,
9039773696,,
9040822272,9.04082227,3.038058428
9041870848,,
9042919424,,
9043968000,,
9045016576,,
9046065152,9.04606515,3.008236115
9047113728,,
9048162304,,
9049210880,,
9050259456,,
9051308032,9.05130803,3.035859704
9052356608,,
9053405184,,
9054453760,,
9055502336,,
9056550912,9.05655091,3.053756204
9057599488,,
9058648064,,
9059696640,,
9060745216,,
9061793792,9.06179379,3.080919226
9062842368,,
9063890944,,
9064939520,,
9065988096,,
9067036672,9.06703667,3.055199425
9068085248,,
9069133824,,
9070182400,,
9071230976,,
9072279552,9.07227955,2.969661075
9073328128,,
9074376704,,
9075425280,,
9076473856,,
9077522432,9.07752243,2.947671755
9078571008,,
9079619584,,
9080668160,,
9081716736,,
9082765312,9.08276531,2.985514635
9083813888,,
9084862464,,
9085911040,,
9086959616,,
9088008192,9.08800819,3.026961246
9089056768,,
9090105344,,
9091153920,,
9092202496,,
9093251072,9.09325107,3.046388462
9094299648,,
9095348224,,
9096396800,,
9097445376,,
9098493952,9.09849395,3.083405087
9099542528,,
9100591104,,
9101639680,,
9102688256,,
9103736832,9.10373683,3.041021465
9104785408,,
9105833984,,
9106882560,,
9107931136,,
9108979712,9.10897971,2.967152511
9110028288,,
9111076864,,
9112125440,,
9113174016,,
9114222592,9.11422259,2.944666239
9115271168,,
9116319744,,
9117368320,,
9118416896,,
9119465472,9.11946547,2.957492875
9120514048,,
9121562624,,
9122611200,,
9123659776,,
9124708352,9.12470835,3.001677434
9125756928,,
9126805504,,
9127854080,,
9128902656,,
9129951232,9.12995123,3.038301912
9130999808,,
9132048384,,
9133096960,,
9134145536,,
9135194112,9.13519411,3.08616518
9136242688,,
9137291264,,
9138339840,,
9139388416,,
9140436992,9.14043699,3.051295966
9141485568,,
9142534144,,
9143582720,,
9144631296,,
9145679872,9.14567987,3.034468215
9146728448,,
9147777024,,
9148825600,,
9149874176,,
9150922752,9.15092275,3.007516121
9151971328,,
9153019904,,
9154068480,,
9155117056,,
9156165632,9.15616563,3.019283117
9157214208,,
9158262784,,
9159311360,,
9160359936,,
9161408512,9.16140851,3.047064349
9162457088,,
9163505664,,
9164554240,,
9165602816,,
9166651392,9.16665139,3.063152576
9167699968,,
9168748544,,
9169797120,,
9170845696,,
9171894272,9.17189427,3.074244222
9172942848,,
9173991424,,
9175040000,,
9176088576,,
9177137152,9.17713715,3.018767094
9178185728,,
9179234304,,
9180282880,,
9181331456,,
9182380032,9.18238003,2.993508814
9183428608,,
9184477184,,
9185525760,,
9186574336,,
9187622912,9.18762291,2.970526115
9188671488,,
9189720064,,
9190768640,,
9191817216,,
9192865792,9.19286579,3.007729547
9193914368,,
9194962944,,
9196011520,,
9197060096,,
9198108672,9.19810867,3.037803557
9199157248,,
9200205824,,
9201254400,,
9202302976,,
9203351552,9.20335155,3.059258255
9204400128,,
9205448704,,
9206497280,,
9207545856,,
9208594432,9.20859443,3.055475189
9209643008,,
9210691584,,
9211740160,,
9212788736,,
9213837312,9.21383731,2.998847752
9214885888,,
9215934464,,
9216983040,,
9218031616,,
9219080192,9.21908019,3.011838499
9220128768,,
9221177344,,
9222225920,,
9223274496,,
9224323072,9.22432307,2.986434358
9225371648,,
9226420224,,
9227468800,,
9228517376,,
9229565952,9.22956595,3.018493451
9230614528,,
9231663104,,
9232711680,,
9233760256,,
9234808832,9.23480883,3.039662355
9235857408,,
9236905984,,
9237954560,,
9239003136,,
9240051712,9.24005171,3.066842459
9241100288,,
9242148864,,
9243197440,,
9244246016,,
9245294592,9.24529459,3.076186606
9246343168,,
9247391744,,
9248440320,,
9249488896,,
9250537472,9.25053747,2.999725579
9251586048,,
9252634624,,
9253683200,,
9254731776,,
9255780352,9.25578035,2.937206951
9256828928,,
9257877504,,
9258926080,,
9259974656,,
9261023232,9.26102323,2.965177563
9262071808,,
9263120384,,
9264168960,,
9265217536,,
9266266112,9.26626611,3.003655614
9267314688,,
9268363264,,
9269411840,,
9270460416,,
9271508992,9.27150899,3.026777453
9272557568,,
9273606144,,
9274654720,,
9275703296,,
9276751872,9.27675187,3.076796068
9277800448,,
9278849024,,
9279897600,,
9280946176,,
9281994752,9.28199475,3.050943054
9283043328,,
9284091904,,
9285140480,,
9286189056,,
9287237632,9.28723763,2.954394844
9288286208,,
9289334784,,
9290383360,,
9291431936,,
9292480512,9.29248051,2.943390456
9293529088,,
9294577664,,
9295626240,,
9296674816,,
9297723392,9.29772339,2.993880874
9298771968,,
9299820544,,
9300869120,,
9301917696,,
9302966272,9.30296627,3.023617928
9304014848,,
9305063424,,
9306112000,,
9307160576,,
9308209152,9.30820915,3.057507818
9309257728,,
9310306304,,
9311354880,,
9312403456,,
9313452032,9.31345203,3.043708809
9314500608,,
9315549184,,
9316597760,,
9317646336,,
9318694912,9.31869491,2.968577693
9319743488,,
9320792064,,
9321840640,,
9322889216,,
9323937792,9.32393779,2.91242039
9324986368,,
9326034944,,
9327083520,,
9328132096,,
9329180672,9.32918067,2.961786447
9330229248,,
9331277824,,
9332326400,,
9333374976,,
9334423552,9.33442355,3.001405455
9335472128,,
9336520704,,
9337569280,,
9338617856,,
9339666432,9.33966643,3.0269892
9340715008,,
9341763584,,
9342812160,,
9343860736,,
9344909312,9.34490931,3.054963507
9345957888,,
9347006464,,
9348055040,,
9349103616,,
9350152192,9.35015219,3.045247945
9351200768,,
9352249344,,
9353297920,,
9354346496,,
9355395072,9.35539507,2.99976797
9356443648,,
9357492224,,
9358540800,,
9359589376,,
9360637952,9.36063795,2.995889342
9361686528,,
9362735104,,
9363783680,,
9364832256,,
9365880832,9.36588083,2.98492837
9366929408,,
9367977984,,
9369026560,,
9370075136,,
9371123712,9.37112371,3.007867182
9372172288,,
9373220864,,
9374269440,,
9375318016,,
9376366592,9.37636659,3.03715674
9377415168,,
9378463744,,
9379512320,,
9380560896,,
9381609472,9.38160947,3.079649628
9382658048,,
9383706624,,
9384755200,,
9385803776,,
9386852352,9.38685235,3.011696087
9387900928,,
9388949504,,
9389998080,,
9391046656,,
9392095232,9.39209523,2.984938615
9393143808,,
9394192384,,
9395240960,,
9396289536,,
9397338112,9.39733811,2.998704008
9398386688,,
9399435264,,
9400483840,,
9401532416,,
9402580992,9.40258099,3.021985279
9403629568,,
9404678144,,
9405726720,,
9406775296,,
9407823872,9.40782387,3.038218965
9408872448,,
9409921024,,
9410969600,,
9412018176,,
9413066752,9.41306675,3.065166368
9414115328,,
9415163904,,
9416212480,,
9417261056,,
9418309632,9.41830963,3.056776533
9419358208,,
9420406784,,
9421455360,,
9422503936,,
9423552512,9.42355251,3.003966473
9424601088,,
9425649664,,
9426698240,,
9427746816,,
9428795392,9.42879539,2.981109793
9429843968,,
9430892544,,
9431941120,,
9432989696,,
9434038272,9.43403827,2.966778128
9435086848,,
9436135424,,
9437184000,,
9438232576,,
9439281152,9.43928115,3.004706076
9440329728,,
9441378304,,
9442426880,,
9443475456,,
9444524032,9.44452403,3.028720849
9445572608,,
9446621184,,
9447669760,,
9448718336,,
9449766912,9.44976691,3.083803445
9450815488,,
9451864064,,
9452912640,,
9453961216,,
9455009792,9.45500979,3.031799925
9456058368,,
9457106944,,
9458155520,,
9459204096,,
9460252672,9.46025267,2.997092841
9461301248,,
9462349824,,
9463398400,,
9464446976,,
9465495552,9.46549555,2.990711624
9466544128,,
9467592704,,
9468641280,,
9469689856,,
9470738432,9.47073843,3.011772956
9471787008,,
9472835584,,
9473884160,,
9474932736,,
9475981312,9.47598131,3.035931534
9477029888,,
9478078464,,
9479127040,,
9480175616,,
9481224192,9.48122419,3.057809658
9482272768,,
9483321344,,
9484369920,,
9485418496,,
9486467072,9.48646707,3.061235105
9487515648,,
9488564224,,
9489612800,,
9490661376,,
9491709952,9.49170995,3.040761497
9492758528,,
9493807104,,
9494855680,,
9495904256,,
9496952832,9.49695283,2.986663282
9498001408,,
9499049984,,
9500098560,,
9501147136,,
9502195712,9.50219571,2.971483344
9503244288,,
9504292864,,
9505341440,,
9506390016,,
9507438592,9.50743859,3.006713046
9508487168,,
9509535744,,
9510584320,,
9511632896,,
9512681472,9.51268147,3.028290082
9513730048,,
9514778624,,
9515827200,,
9516875776,,
9517924352,9.51792435,3.056479972
9518972928,,
9520021504,,
9521070080,,
9522118656,,
9523167232,9.52316723,3.014563988
9524215808,,
9525264384,,
9526312960,,
9527361536,,
9528410112,9.52841011,2.970355531
9529458688,,
9530507264,,
9531555840,,
9532604416,,
9533652992,9.53365299,2.942393017
9534701568,,
9535750144,,
9536798720,,
9537847296,,
9538895872,9.53889587,2.972629428
9539944448,,
9540993024,,
9542041600,,
9543090176,,
9544138752,9.54413875,3.010870733
9545187328,,
9546235904,,
9547284480,,
9548333056,,
9549381632,9.54938163,3.031177671
9550430208,,
9551478784,,
9552527360,,
9553575936,,
9554624512,9.55462451,3.053397519
9555673088,,
9556721664,,
9557770240,,
9558818816,,
9559867392,9.55986739,2.998889691
9560915968,,
9561964544,,
9563013120,,
9564061696,,
9565110272,9.56511027,2.96371022
9566158848,,
9567207424,,
9568256000,,
9569304576,,
9570353152,9.57035315,2.934729944
9571401728,,
9572450304,,
9573498880,,
9574547456,,
9575596032,9.57559603,2.975086336
9576644608,,
9577693184,,
9578741760,,
9579790336,,
9580838912,9.58083891,3.011431721
9581887488,,
9582936064,,
9583984640,,
9585033216,,
9586081792,9.58608179,3.043014466
9587130368,,
9588178944,,
9589227520,,
9590276096,,
9591324672,9.59132467,3.021461392
9592373248,,
9593421824,,
9594470400,,
9595518976,,
9596567552,9.59656755,2.966962055
9597616128,,
9598664704,,
9599713280,,
9600761856,,
9601810432,9.60181043,2.949593769
9602859008,,
9603907584,,
9604956160,,
9606004736,,
9607053312,9.60705331,2.967415824
9608101888,,
9609150464,,
9610199040,,
9611247616,,
9612296192,9.61229619,3.002271845
9613344768,,
9614393344,,
9615441920,,
9616490496,,
9617539072,9.61753907,3.024178505
9618587648,,
9619636224,,
9620684800,,
9621733376,,
9622781952,9.62278195,3.066172456
9623830528,,
9624879104,,
9625927680,,
9626976256,,
9628024832,9.62802483,3.025418487
9629073408,,
9630121984,,
9631170560,,
9632219136,,
9633267712,9.63326771,2.982667652
9634316288,,
9635364864,,
9636413440,,
9637462016,,
9638510592,9.63851059,2.932544357
9639559168,,
9640607744,,
9641656320,,
9642704896,,
9643753472,9.64375347,2.978050445
9644802048,,
9645850624,,
9646899200,,
9647947776,,
9648996352,9.64899635,3.012157766
9650044928,,
9651093504,,
9652142080,,
9653190656,,
9654239232,9.65423923,3.03771471
9655287808,,
9656336384,,
9657384960,,
9658433536,,
9659482112,9.65948211,3.060257736
9660530688,,
9661579264,,
9662627840,,
9663676416,,
9664724992,9.66472499,3.035029941
9665773568,,
9666822144,,
9667870720,,
9668919296,,
9669967872,9.66996787,2.986025796
9671016448,,
9672065024,,
9673113600,,
9674162176,,
9675210752,9.67521075,2.983563332
9676259328,,
9677307904,,
9678356480,,
9679405056,,
9680453632,9.68045363,3.00965867
9681502208,,
9682550784,,
9683599360,,
9684647936,,
9685696512,9.68569651,3.037649572
9686745088,,
9687793664,,
9688842240,,
9689890816,,
9690939392,9.69093939,3.087032414
9691987968,,
9693036544,,
9694085120,,
9695133696,,
9696182272,9.69618227,3.024996167
9697230848,,
9698279424,,
9699328000,,
9700376576,,
9701425152,9.70142515,3.041611391
9702473728,,
9703522304,,
9704570880,,
9705619456,,
9706668032,9.70666803,3.007219623
9707716608,,
9708765184,,
9709813760,,
9710862336,,
9711910912,9.71191091,3.018637738
9712959488,,
9714008064,,
9715056640,,
9716105216,,
9717153792,9.71715379,3.037360246
9718202368,,
9719250944,,
9720299520,,
9721348096,,
9722396672,9.72239667,3.043027011
9723445248,,
9724493824,,
9725542400,,
9726590976,,
9727639552,9.72763955,3.069026497
9728688128,,
9729736704,,
9730785280,,
9731833856,,
9732882432,9.73288243,2.994819445
9733931008,,
9734979584,,
9736028160,,
9737076736,,
9738125312,9.73812531,3.008594596
9739173888,,
9740222464,,
9741271040,,
9742319616,,
9743368192,9.74336819,3.008248306
9744416768,,
9745465344,,
9746513920,,
9747562496,,
9748611072,9.74861107,3.006077342
9749659648,,
9750708224,,
9751756800,,
9752805376,,
9753853952,9.75385395,3.027961433
9754902528,,
9755951104,,
9756999680,,
9758048256,,
9759096832,9.75909683,3.047187831
9760145408,,
9761193984,,
9762242560,,
9763291136,,
9764339712,9.76433971,3.068176884
9765388288,,
9766436864,,
9767485440,,
9768534016,,
9769582592,9.76958259,3.018941601
9770631168,,
9771679744,,
9772728320,,
9773776896,,
9774825472,9.77482547,2.996265679
9775874048,,
9776922624,,
9777971200,,
9779019776,,
9780068352,9.78006835,2.985209307
9781116928,,
9782165504,,
9783214080,,
9784262656,,
9785311232,9.78531123,3.010347136
9786359808,,
9787408384,,
9788456960,,
9789505536,,
9790554112,9.79055411,3.032020674
9791602688,,
9792651264,,
9793699840,,
9794748416,,
9795796992,9.79579699,3.053563922
9796845568,,
9797894144,,
9798942720,,
9799991296,,
9801039872,9.80103987,3.018988539
9802088448,,
9803137024,,
9804185600,,
9805234176,,
9806282752,9.80628275,3.008239339
9807331328,,
9808379904,,
9809428480,,
9810477056,,
9811525632,9.81152563,2.97286917
9812574208,,
9813622784,,
9814671360,,
9815719936,,
9816768512,9.81676851,2.95596367
9817817088,,
9818865664,,
9819914240,,
9820962816,,
9822011392,9.82201139,2.991167253
9823059968,,
9824108544,,
9825157120,,
9826205696,,
9827254272,9.82725427,3.021710576
9828302848,,
9829351424,,
9830400000,,
9831448576,,
9832497152,9.83249715,3.070685527
9833545728,,
9834594304,,
9835642880,,
9836691456,,
9837740032,9.83774003,3.011631393
9838788608,,
9839837184,,
9840885760,,
9841934336,,
9842982912,9.84298291,2.95812819
9844031488,,
9845080064,,
9846128640,,
9847177216,,
9848225792,9.84822579,2.938419906
9849274368,,
9850322944,,
9851371520,,
9852420096,,
9853468672,9.85346867,2.981352526
9854517248,,
9855565824,,
9856614400,,
9857662976,,
9858711552,9.85871155,3.013380785
9859760128,,
9860808704,,
9861857280,,
9862905856,,
9863954432,9.86395443,3.039286034
9865003008,,
9866051584,,
9867100160,,
9868148736,,
9869197312,9.86919731,3.000568416
9870245888,,
9871294464,,
9872343040,,
9873391616,,
9874440192,9.87444019,2.959312668
9875488768,,
9876537344,,
9877585920,,
9878634496,,
9879683072,9.87968307,2.992290162
9880731648,,
9881780224,,
9882828800,,
9883877376,,
9884925952,9.88492595,2.997858267
9885974528,,
9887023104,,
9888071680,,
9889120256,,
9890168832,9.89016883,3.023807305
9891217408,,
9892265984,,
9893314560,,
9894363136,,
9895411712,9.89541171,3.03144562
9896460288,,
9897508864,,
9898557440,,
9899606016,,
9900654592,9.90065459,3.062393646
9901703168,,
9902751744,,
9903800320,,
9904848896,,
9905897472,9.90589747,3.045158787
9906946048,,
9907994624,,
9909043200,,
9910091776,,
9911140352,9.91114035,2.967515764
9912188928,,
9913237504,,
9914286080,,
9915334656,,
9916383232,9.91638323,2.957295004
9917431808,,
9918480384,,
9919528960,,
9920577536,,
9921626112,9.92162611,2.974230127
9922674688,,
9923723264,,
9924771840,,
9925820416,,
9926868992,9.92686899,3.002670856
9927917568,,
9928966144,,
9930014720,,
9931063296,,
9932111872,9.93211187,3.022769543
9933160448,,
9934209024,,
9935257600,,
9936306176,,
9937354752,9.93735475,3.035551767
9938403328,,
9939451904,,
9940500480,,
9941549056,,
9942597632,9.94259763,2.969967966
9943646208,,
9944694784,,
9945743360,,
9946791936,,
9947840512,9.94784051,2.928422916
9948889088,,
9949937664,,
9950986240,,
9952034816,,
9953083392,9.95308339,2.939380529
9954131968,,
9955180544,,
9956229120,,
9957277696,,
9958326272,9.95832627,2.979347691
9959374848,,
9960423424,,
9961472000,,
9962520576,,
9963569152,9.96356915,3.0067216
9964617728,,
9965666304,,
9966714880,,
9967763456,,
9968812032,9.96881203,3.04124484
9969860608,,
9970909184,,
9971957760,,
9973006336,,
9974054912,9.97405491,2.994305985
9975103488,,
9976152064,,
9977200640,,
9978249216,,
9979297792,9.97929779,2.916410324
9980346368,,
9981394944,,
9982443520,,
9983492096,,
9984540672,9.98454067,2.909223414
9985589248,,
9986637824,,
9987686400,,
9988734976,,
9989783552,9.98978355,2.939816627
9990832128,,
9991880704,,
9992929280,,
9993977856,,
9995026432,9.99502643,2.984858641
9996075008,,
9997123584,,
9998172160,,
9999220736,,


==> Figure/rebuttal_data/layer256-sample.csv <==
step,training_tokens_b,lm_loss_smoothed
500170752,0.500170752,5.028552140576544
501219328,,
502267904,,
503316480,,
504365056,,
505413632,0.505413632,5.033603316659477
506462208,,
507510784,,
508559360,,
509607936,,
510656512,0.510656512,5.016727254145043
511705088,,
512753664,,
513802240,,
514850816,,
515899392,0.515899392,5.041092161496793
516947968,,
517996544,,
519045120,,
520093696,,
521142272,0.521142272,5.025408189422114
522190848,,
523239424,,
524288000,,
525336576,,
526385152,0.526385152,4.9950014211532725
527433728,,
528482304,,
529530880,,
530579456,,
531628032,0.531628032,4.997932459430168
532676608,,
533725184,,
534773760,,
535822336,,
536870912,0.536870912,4.990092642841242
537919488,,
538968064,,
540016640,,
541065216,,
542113792,0.542113792,4.974567228329697
543162368,,
544210944,,
545259520,,
546308096,,
547356672,0.547356672,4.954332958481445
548405248,,
549453824,,
550502400,,
551550976,,
552599552,0.552599552,4.936768294570571
553648128,,
554696704,,
555745280,,
556793856,,
557842432,0.557842432,4.923052799219336
558891008,,
559939584,,
560988160,,
562036736,,
563085312,0.563085312,4.9289435939812325
564133888,,
565182464,,
566231040,,
567279616,,
568328192,0.568328192,4.903664556012988
569376768,,
570425344,,
571473920,,
572522496,,
573571072,0.573571072,4.901040981054072
574619648,,
575668224,,
576716800,,
577765376,,
578813952,0.578813952,4.880467466112854
579862528,,
580911104,,
581959680,,
583008256,,
584056832,0.584056832,4.866484675414009
585105408,,
586153984,,
587202560,,
588251136,,
589299712,0.589299712,4.8775278794681896
590348288,,
591396864,,
592445440,,
593494016,,
594542592,0.594542592,4.880539021565879
595591168,,
596639744,,
597688320,,
598736896,,
599785472,0.599785472,4.899561193702117
600834048,,
601882624,,
602931200,,
603979776,,
605028352,0.605028352,4.865137189514448
606076928,,
607125504,,
608174080,,
609222656,,
610271232,0.610271232,4.84159027764696
611319808,,
612368384,,
613416960,,
614465536,,
615514112,0.615514112,4.806465034794275
616562688,,
617611264,,
618659840,,
619708416,,
620756992,0.620756992,4.817473359787732
621805568,,
622854144,,
623902720,,
624951296,,
625999872,0.625999872,4.8279167790116695
627048448,,
628097024,,
629145600,,
630194176,,
631242752,0.631242752,4.829025934340729
632291328,,
633339904,,
634388480,,
635437056,,
636485632,0.636485632,4.844690285169762
637534208,,
638582784,,
639631360,,
640679936,,
641728512,0.641728512,4.818871943076425
642777088,,
643825664,,
644874240,,
645922816,,
646971392,0.646971392,4.784629020622041
648019968,,
649068544,,
650117120,,
651165696,,
652214272,0.652214272,4.767914095950845
653262848,,
654311424,,
655360000,,
656408576,,
657457152,0.657457152,4.780566679398843
658505728,,
659554304,,
660602880,,
661651456,,
662700032,0.662700032,4.791375703715863
663748608,,
664797184,,
665845760,,
666894336,,
667942912,0.667942912,4.797866330709452
668991488,,
670040064,,
671088640,,
672137216,,
673185792,0.673185792,4.793650666404759
674234368,,
675282944,,
676331520,,
677380096,,
678428672,0.678428672,4.764025652965581
679477248,,
680525824,,
681574400,,
682622976,,
683671552,0.683671552,4.747563830825322
684720128,,
685768704,,
686817280,,
687865856,,
688914432,0.688914432,4.74967641195679
689963008,,
691011584,,
692060160,,
693108736,,
694157312,0.694157312,4.754591619813633
695205888,,
696254464,,
697303040,,
698351616,,
699400192,0.699400192,4.75404174675349
700448768,,
701497344,,
702545920,,
703594496,,
704643072,0.704643072,4.765352109135027
705691648,,
706740224,,
707788800,,
708837376,,
709885952,0.709885952,4.750917315491868
710934528,,
711983104,,
713031680,,
714080256,,
715128832,0.715128832,4.724097237295326
716177408,,
717225984,,
718274560,,
719323136,,
720371712,0.720371712,4.695143257348126
721420288,,
722468864,,
723517440,,
724566016,,
725614592,0.725614592,4.705564665518586
726663168,,
727711744,,
728760320,,
729808896,,
730857472,0.730857472,4.721017752304069
731906048,,
732954624,,
734003200,,
735051776,,
736100352,0.736100352,4.718788407210168
737148928,,
738197504,,
739246080,,
740294656,,
741343232,0.741343232,4.736855004050454
742391808,,
743440384,,
744488960,,
745537536,,
746586112,0.746586112,4.707456711846055
747634688,,
748683264,,
749731840,,
750780416,,
751828992,0.751828992,4.690155141268593
752877568,,
753926144,,
754974720,,
756023296,,
757071872,0.757071872,4.670409212264955
758120448,,
759169024,,
760217600,,
761266176,,
762314752,0.762314752,4.682192858175605
763363328,,
764411904,,
765460480,,
766509056,,
767557632,0.767557632,4.6839703065602345
768606208,,
769654784,,
770703360,,
771751936,,
772800512,0.772800512,4.687533081271087
773849088,,
774897664,,
775946240,,
776994816,,
778043392,0.778043392,4.673173644405468
779091968,,
780140544,,
781189120,,
782237696,,
783286272,0.783286272,4.649414741245755
784334848,,
785383424,,
786432000,,
787480576,,
788529152,0.788529152,4.626800713960154
789577728,,
790626304,,
791674880,,
792723456,,
793772032,0.793772032,4.627579698935834
794820608,,
795869184,,
796917760,,
797966336,,
799014912,0.799014912,4.641324626899704
800063488,,
801112064,,
802160640,,
803209216,,
804257792,0.804257792,4.645187810269068
805306368,,
806354944,,
807403520,,
808452096,,
809500672,0.809500672,4.657059252408169
810549248,,
811597824,,
812646400,,
813694976,,
814743552,0.814743552,4.644965623055513
815792128,,
816840704,,
817889280,,
818937856,,
819986432,0.819986432,4.605991603772042
821035008,,
822083584,,
823132160,,
824180736,,
825229312,0.825229312,4.604102818970103
826277888,,
827326464,,
828375040,,
829423616,,
830472192,0.830472192,4.615199774321718
831520768,,
832569344,,
833617920,,
834666496,,
835715072,0.835715072,4.616777442166334
836763648,,
837812224,,
838860800,,
839909376,,
840957952,0.840957952,4.613162149360276
842006528,,
843055104,,
844103680,,
845152256,,
846200832,0.846200832,4.616163465202437
847249408,,
848297984,,
849346560,,
850395136,,
851443712,0.851443712,4.5818356709715005
852492288,,
853540864,,
854589440,,
855638016,,
856686592,0.856686592,4.5869039549308575
857735168,,
858783744,,
859832320,,
860880896,,
861929472,0.861929472,4.572280763954733
862978048,,
864026624,,
865075200,,
866123776,,
867172352,0.867172352,4.577902991677993
868220928,,
869269504,,
870318080,,
871366656,,
872415232,0.872415232,4.578959012964873
873463808,,
874512384,,
875560960,,
876609536,,
877658112,0.877658112,4.589386086897979
878706688,,
879755264,,
880803840,,
881852416,,
882900992,0.882900992,4.5658137074424765
883949568,,
884998144,,
886046720,,
887095296,,
888143872,0.888143872,4.530330453964687
889192448,,
890241024,,
891289600,,
892338176,,
893386752,0.893386752,4.557672905509098
894435328,,
895483904,,
896532480,,
897581056,,
898629632,0.898629632,4.558022007186538
899678208,,
900726784,,
901775360,,
902823936,,
903872512,0.903872512,4.560950602955594
904921088,,
905969664,,
907018240,,
908066816,,
909115392,0.909115392,4.554188482707729
910163968,,
911212544,,
912261120,,
913309696,,
914358272,0.914358272,4.566475676770786
915406848,,
916455424,,
917504000,,
918552576,,
919601152,0.919601152,4.53691630480436
920649728,,
921698304,,
922746880,,
923795456,,
924844032,0.924844032,4.522597707475431
925892608,,
926941184,,
927989760,,
929038336,,
930086912,0.930086912,4.519861481479489
931135488,,
932184064,,
933232640,,
934281216,,
935329792,0.935329792,4.524233774178445
936378368,,
937426944,,
938475520,,
939524096,,
940572672,0.940572672,4.528370607188501
941621248,,
942669824,,
943718400,,
944766976,,
945815552,0.945815552,4.5294288837389605
946864128,,
947912704,,
948961280,,
950009856,,
951058432,0.951058432,4.5325232052151785
952107008,,
953155584,,
954204160,,
955252736,,
956301312,0.956301312,4.501086584873583
957349888,,
958398464,,
959447040,,
960495616,,
961544192,0.961544192,4.4823162547195246
962592768,,
963641344,,
964689920,,
965738496,,
966787072,0.966787072,4.483898865371938
967835648,,
968884224,,
969932800,,
970981376,,
972029952,0.972029952,4.498552505548617
973078528,,
974127104,,
975175680,,
976224256,,
977272832,0.977272832,4.497738419502654
978321408,,
979369984,,
980418560,,
981467136,,
982515712,0.982515712,4.501665651170006
983564288,,
984612864,,
985661440,,
986710016,,
987758592,0.987758592,4.486136721884378
988807168,,
989855744,,
990904320,,
991952896,,
993001472,0.993001472,4.445974319945111
994050048,,
995098624,,
996147200,,
997195776,,
998244352,0.998244352,4.449467492977068
999292928,,
1000341504,,
1001390080,,
1002438656,,
1003487232,1.003487232,4.454756117911427
1004535808,,
1005584384,,
1006632960,,
1007681536,,
1008730112,1.008730112,4.466067658270018
1009778688,,
1010827264,,
1011875840,,
1012924416,,
1013972992,1.013972992,4.472810978871647
1015021568,,
1016070144,,
1017118720,,
1018167296,,
1019215872,1.019215872,4.481375174402253
1020264448,,
1021313024,,
1022361600,,
1023410176,,
1024458752,1.024458752,4.443397785566862
1025507328,,
1026555904,,
1027604480,,
1028653056,,
1029701632,1.029701632,4.427636860628685
1030750208,,
1031798784,,
1032847360,,
1033895936,,
1034944512,1.034944512,4.411878955351392
1035993088,,
1037041664,,
1038090240,,
1039138816,,
1040187392,1.040187392,4.43279597254937
1041235968,,
1042284544,,
1043333120,,
1044381696,,
1045430272,1.045430272,4.435772528324315
1046478848,,
1047527424,,
1048576000,,
1049624576,,
1050673152,1.050673152,4.441113560672474
1051721728,,
1052770304,,
1053818880,,
1054867456,,
1055916032,1.055916032,4.438432691238433
1056964608,,
1058013184,,
1059061760,,
1060110336,,
1061158912,1.061158912,4.414810705100237
1062207488,,
1063256064,,
1064304640,,
1065353216,,
1066401792,1.066401792,4.406936385428483
1067450368,,
1068498944,,
1069547520,,
1070596096,,
1071644672,1.071644672,4.4087196714932775
1072693248,,
1073741824,,
1074790400,,
1075838976,,
1076887552,1.076887552,4.418053450907354
1077936128,,
1078984704,,
1080033280,,
1081081856,,
1082130432,1.082130432,4.415397902955347
1083179008,,
1084227584,,
1085276160,,
1086324736,,
1087373312,1.087373312,4.4285151105706415
1088421888,,
1089470464,,
1090519040,,
1091567616,,
1092616192,1.092616192,4.400075773789311
1093664768,,
1094713344,,
1095761920,,
1096810496,,
1097859072,1.097859072,4.374138080596079
1098907648,,
1099956224,,
1101004800,,
1102053376,,
1103101952,1.103101952,4.37142992624603
1104150528,,
1105199104,,
1106247680,,
1107296256,,
1108344832,1.108344832,4.383947114182176
1109393408,,
1110441984,,
1111490560,,
1112539136,,
1113587712,1.113587712,4.393451629567828
1114636288,,
1115684864,,
1116733440,,
1117782016,,
1118830592,1.118830592,4.398620620074058
1119879168,,
1120927744,,
1121976320,,
1123024896,,
1124073472,1.124073472,4.408199246237966
1125122048,,
1126170624,,
1127219200,,
1128267776,,
1129316352,1.129316352,4.379609462702545
1130364928,,
1131413504,,
1132462080,,
1133510656,,
1134559232,1.134559232,4.363117172174745
1135607808,,
1136656384,,
1137704960,,
1138753536,,
1139802112,1.139802112,4.359807614188505
1140850688,,
1141899264,,
1142947840,,
1143996416,,
1145044992,1.145044992,4.372774484236508
1146093568,,
1147142144,,
1148190720,,
1149239296,,
1150287872,1.150287872,4.372256826399667
1151336448,,
1152385024,,
1153433600,,
1154482176,,
1155530752,1.155530752,4.382377059679589
1156579328,,
1157627904,,
1158676480,,
1159725056,,
1160773632,1.160773632,4.412591013251145
1161822208,,
1162870784,,
1163919360,,
1164967936,,
1166016512,1.166016512,4.382998176527217
1167065088,,
1168113664,,
1169162240,,
1170210816,,
1171259392,1.171259392,4.3421469864527085
1172307968,,
1173356544,,
1174405120,,
1175453696,,
1176502272,1.176502272,4.347885969036448
1177550848,,
1178599424,,
1179648000,,
1180696576,,
1181745152,1.181745152,4.355349384829989
1182793728,,
1183842304,,
1184890880,,
1185939456,,
1186988032,1.186988032,4.353891830580642
1188036608,,
1189085184,,
1190133760,,
1191182336,,
1192230912,1.192230912,4.3626587068458536
1193279488,,
1194328064,,
1195376640,,
1196425216,,
1197473792,1.197473792,4.351327708299443
1198522368,,
1199570944,,
1200619520,,
1201668096,,
1202716672,1.202716672,4.319871665446851
1203765248,,
1204813824,,
1205862400,,
1206910976,,
1207959552,1.207959552,4.294886789001563
1209008128,,
1210056704,,
1211105280,,
1212153856,,
1213202432,1.213202432,4.31274844097572
1214251008,,
1215299584,,
1216348160,,
1217396736,,
1218445312,1.218445312,4.321680739778345
1219493888,,
1220542464,,
1221591040,,
1222639616,,
1223688192,1.223688192,4.326814231612221
1224736768,,
1225785344,,
1226833920,,
1227882496,,
1228931072,1.228931072,4.316743349402623
1229979648,,
1231028224,,
1232076800,,
1233125376,,
1234173952,1.234173952,4.297884808335227
1235222528,,
1236271104,,
1237319680,,
1238368256,,
1239416832,1.239416832,4.280192039193999
1240465408,,
1241513984,,
1242562560,,
1243611136,,
1244659712,1.244659712,4.288793771509553
1245708288,,
1246756864,,
1247805440,,
1248854016,,
1249902592,1.249902592,4.303619659749792
1250951168,,
1251999744,,
1253048320,,
1254096896,,
1255145472,1.255145472,4.303194442885348
1256194048,,
1257242624,,
1258291200,,
1259339776,,
1260388352,1.260388352,4.321748947475671
1261436928,,
1262485504,,
1263534080,,
1264582656,,
1265631232,1.265631232,4.2707608138803455
1266679808,,
1267728384,,
1268776960,,
1269825536,,
1270874112,1.270874112,4.271825588203583
1271922688,,
1272971264,,
1274019840,,
1275068416,,
1276116992,1.276116992,4.250814947454494
1277165568,,
1278214144,,
1279262720,,
1280311296,,
1281359872,1.281359872,4.273625871189722
1282408448,,
1283457024,,
1284505600,,
1285554176,,
1286602752,1.286602752,4.286709568200715
1287651328,,
1288699904,,
1289748480,,
1290797056,,
1291845632,1.291845632,4.300190615532775
1292894208,,
1293942784,,
1294991360,,
1296039936,,
1297088512,1.297088512,4.2883241681582405
1298137088,,
1299185664,,
1300234240,,
1301282816,,
1302331392,1.302331392,4.283618127874714
1303379968,,
1304428544,,
1305477120,,
1306525696,,
1307574272,1.307574272,4.281385571223715
1308622848,,
1309671424,,
1310720000,,
1311768576,,
1312817152,1.312817152,4.279385633018847
1313865728,,
1314914304,,
1315962880,,
1317011456,,
1318060032,1.318060032,4.281422355914886
1319108608,,
1320157184,,
1321205760,,
1322254336,,
1323302912,1.323302912,4.280098622603016
1324351488,,
1325400064,,
1326448640,,
1327497216,,
1328545792,1.328545792,4.289681077760235
1329594368,,
1330642944,,
1331691520,,
1332740096,,
1333788672,1.333788672,4.266054953160109
1334837248,,
1335885824,,
1336934400,,
1337982976,,
1339031552,1.339031552,4.22722702128805
1340080128,,
1341128704,,
1342177280,,
1343225856,,
1344274432,1.344274432,4.227914780460613
1345323008,,
1346371584,,
1347420160,,
1348468736,,
1349517312,1.349517312,4.243233351677063
1350565888,,
1351614464,,
1352663040,,
1353711616,,
1354760192,1.354760192,4.251004049450998
1355808768,,
1356857344,,
1357905920,,
1358954496,,
1360003072,1.360003072,4.254720608745159
1361051648,,
1362100224,,
1363148800,,
1364197376,,
1365245952,1.365245952,4.270461201296167
1366294528,,
1367343104,,
1368391680,,
1369440256,,
1370488832,1.370488832,4.246782437182572
1371537408,,
1372585984,,
1373634560,,
1374683136,,
1375731712,1.375731712,4.245246578136633
1376780288,,
1377828864,,
1378877440,,
1379926016,,
1380974592,1.380974592,4.226398038617855
1382023168,,
1383071744,,
1384120320,,
1385168896,,
1386217472,1.386217472,4.238401156041155
1387266048,,
1388314624,,
1389363200,,
1390411776,,
1391460352,1.391460352,4.238393715381839
1392508928,,
1393557504,,
1394606080,,
1395654656,,
1396703232,1.396703232,4.249513351049519
1397751808,,
1398800384,,
1399848960,,
1400897536,,
1401946112,1.401946112,4.226667849327887
1402994688,,
1404043264,,
1405091840,,
1406140416,,
1407188992,1.407188992,4.207802932402664
1408237568,,
1409286144,,
1410334720,,
1411383296,,
1412431872,1.412431872,4.253249000762853
1413480448,,
1414529024,,
1415577600,,
1416626176,,
1417674752,1.417674752,4.245858791104293
1418723328,,
1419771904,,
1420820480,,
1421869056,,
1422917632,1.422917632,4.240387548379678
1423966208,,
1425014784,,
1426063360,,
1427111936,,
1428160512,1.428160512,4.2397700404685885
1429209088,,
1430257664,,
1431306240,,
1432354816,,
1433403392,1.433403392,4.2486601997728055
1434451968,,
1435500544,,
1436549120,,
1437597696,,
1438646272,1.438646272,4.224437877586798
1439694848,,
1440743424,,
1441792000,,
1442840576,,
1443889152,1.443889152,4.203375621826203
1444937728,,
1445986304,,
1447034880,,
1448083456,,
1449132032,1.449132032,4.193979486359553
1450180608,,
1451229184,,
1452277760,,
1453326336,,
1454374912,1.454374912,4.206128050831879
1455423488,,
1456472064,,
1457520640,,
1458569216,,
1459617792,1.459617792,4.207454593678862
1460666368,,
1461714944,,
1462763520,,
1463812096,,
1464860672,1.464860672,4.21451255792862
1465909248,,
1466957824,,
1468006400,,
1469054976,,
1470103552,1.470103552,4.2174201834000415
1471152128,,
1472200704,,
1473249280,,
1474297856,,
1475346432,1.475346432,4.185725960156719
1476395008,,
1477443584,,
1478492160,,
1479540736,,
1480589312,1.480589312,4.192745853489644
1481637888,,
1482686464,,
1483735040,,
1484783616,,
1485832192,1.485832192,4.189787491509286
1486880768,,
1487929344,,
1488977920,,
1490026496,,
1491075072,1.491075072,4.189032605623623
1492123648,,
1493172224,,
1494220800,,
1495269376,,
1496317952,1.496317952,4.186790415626618
1497366528,,
1498415104,,
1499463680,,
1500512256,,
1501560832,1.501560832,4.20508096347242
1502609408,,
1503657984,,
1504706560,,
1505755136,,
1506803712,1.506803712,4.172758325073534
1507852288,,
1508900864,,
1509949440,,
1510998016,,
1512046592,1.512046592,4.1618084417753805
1513095168,,
1514143744,,
1515192320,,
1516240896,,
1517289472,1.517289472,4.153896719474069
1518338048,,
1519386624,,
1520435200,,
1521483776,,
1522532352,1.522532352,4.168035756397769
1523580928,,
1524629504,,
1525678080,,
1526726656,,
1527775232,1.527775232,4.17356096532856
1528823808,,
1529872384,,
1530920960,,
1531969536,,
1533018112,1.533018112,4.176533930638479
1534066688,,
1535115264,,
1536163840,,
1537212416,,
1538260992,1.538260992,4.186877685177203
1539309568,,
1540358144,,
1541406720,,
1542455296,,
1543503872,1.543503872,4.153431288628148
1544552448,,
1545601024,,
1546649600,,
1547698176,,
1548746752,1.548746752,4.144421629622904
1549795328,,
1550843904,,
1551892480,,
1552941056,,
1553989632,1.553989632,4.14795839095292
1555038208,,
1556086784,,
1557135360,,
1558183936,,
1559232512,1.559232512,4.158066685625352
1560281088,,
1561329664,,
1562378240,,
1563426816,,
1564475392,1.564475392,4.1594541909412905
1565523968,,
1566572544,,
1567621120,,
1568669696,,
1569718272,1.569718272,4.168606496472885
1570766848,,
1571815424,,
1572864000,,
1573912576,,
1574961152,1.574961152,4.170827951132242
1576009728,,
1577058304,,
1578106880,,
1579155456,,
1580204032,1.580204032,4.16157739782233
1581252608,,
1582301184,,
1583349760,,
1584398336,,
1585446912,1.585446912,4.165271637838663
1586495488,,
1587544064,,
1588592640,,
1589641216,,
1590689792,1.590689792,4.16102796261743
1591738368,,
1592786944,,
1593835520,,
1594884096,,
1595932672,1.595932672,4.159338131691285
1596981248,,
1598029824,,
1599078400,,
1600126976,,
1601175552,1.601175552,4.157375731813441
1602224128,,
1603272704,,
1604321280,,
1605369856,,
1606418432,1.606418432,4.164086203429331
1607467008,,
1608515584,,
1609564160,,
1610612736,,
1611661312,1.611661312,4.089541434744524
1612709888,,
1613758464,,
1614807040,,
1615855616,,
1616904192,1.616904192,4.09731976671425
1617952768,,
1619001344,,
1620049920,,
1621098496,,
1622147072,1.622147072,4.104165080574425
1623195648,,
1624244224,,
1625292800,,
1626341376,,
1627389952,1.627389952,4.122144025596133
1628438528,,
1629487104,,
1630535680,,
1631584256,,
1632632832,1.632632832,4.131978601247037
1633681408,,
1634729984,,
1635778560,,
1636827136,,
1637875712,1.637875712,4.1389751407974895
1638924288,,
1639972864,,
1641021440,,
1642070016,,
1643118592,1.643118592,4.150856562345885
1644167168,,
1645215744,,
1646264320,,
1647312896,,
1648361472,1.648361472,4.2756138486991
1649410048,,
1650458624,,
1651507200,,
1652555776,,
1653604352,1.653604352,4.223557834449583
1654652928,,
1655701504,,
1656750080,,
1657798656,,
1658847232,1.658847232,4.197611586272655
1659895808,,
1660944384,,
1661992960,,
1663041536,,
1664090112,1.664090112,4.175448833996071
1665138688,,
1666187264,,
1667235840,,
1668284416,,
1669332992,1.669332992,4.163643724548442
1670381568,,
1671430144,,
1672478720,,
1673527296,,
1674575872,1.674575872,4.151256732481363
1675624448,,
1676673024,,
1677721600,,
1678770176,,
1679818752,1.679818752,4.162220508240515
1680867328,,
1681915904,,
1682964480,,
1684013056,,
1685061632,1.685061632,4.10559877208548
1686110208,,
1687158784,,
1688207360,,
1689255936,,
1690304512,1.690304512,4.089720964148748
1691353088,,
1692401664,,
1693450240,,
1694498816,,
1695547392,1.695547392,4.105269559209122
1696595968,,
1697644544,,
1698693120,,
1699741696,,
1700790272,1.700790272,4.109564364292632
1701838848,,
1702887424,,
1703936000,,
1704984576,,
1706033152,1.706033152,4.112536986073283
1707081728,,
1708130304,,
1709178880,,
1710227456,,
1711276032,1.711276032,4.127776872247416
1712324608,,
1713373184,,
1714421760,,
1715470336,,
1716518912,1.716518912,4.096918637917965
1717567488,,
1718616064,,
1719664640,,
1720713216,,
1721761792,1.721761792,4.120621646252257
1722810368,,
1723858944,,
1724907520,,
1725956096,,
1727004672,1.727004672,4.079332794316287
1728053248,,
1729101824,,
1730150400,,
1731198976,,
1732247552,1.732247552,4.091736593728917
1733296128,,
1734344704,,
1735393280,,
1736441856,,
1737490432,1.737490432,4.099243419195009
1738539008,,
1739587584,,
1740636160,,
1741684736,,
1742733312,1.742733312,4.099477079879117
1743781888,,
1744830464,,
1745879040,,
1746927616,,
1747976192,1.747976192,4.123826649425652
1749024768,,
1750073344,,
1751121920,,
1752170496,,
1753219072,1.753219072,4.128164198895699
1754267648,,
1755316224,,
1756364800,,
1757413376,,
1758461952,1.758461952,4.107124531655332
1759510528,,
1760559104,,
1761607680,,
1762656256,,
1763704832,1.763704832,4.080914105220591
1764753408,,
1765801984,,
1766850560,,
1767899136,,
1768947712,1.768947712,4.086986238744759
1769996288,,
1771044864,,
1772093440,,
1773142016,,
1774190592,1.774190592,4.08446431191287
1775239168,,
1776287744,,
1777336320,,
1778384896,,
1779433472,1.779433472,4.0876200358594765
1780482048,,
1781530624,,
1782579200,,
1783627776,,
1784676352,1.784676352,4.097895150452911
1785724928,,
1786773504,,
1787822080,,
1788870656,,
1789919232,1.789919232,4.08776485557419
1790967808,,
1792016384,,
1793064960,,
1794113536,,
1795162112,1.795162112,4.067361407977618
1796210688,,
1797259264,,
1798307840,,
1799356416,,
1800404992,1.800404992,4.055187867449681
1801453568,,
1802502144,,
1803550720,,
1804599296,,
1805647872,1.805647872,4.066319357272413
1806696448,,
1807745024,,
1808793600,,
1809842176,,
1810890752,1.810890752,4.067640118430496
1811939328,,
1812987904,,
1814036480,,
1815085056,,
1816133632,1.816133632,4.084400639372021
1817182208,,
1818230784,,
1819279360,,
1820327936,,
1821376512,1.821376512,4.077408194391594
1822425088,,
1823473664,,
1824522240,,
1825570816,,
1826619392,1.826619392,4.049265150628724
1827667968,,
1828716544,,
1829765120,,
1830813696,,
1831862272,1.831862272,4.0445061883261575
1832910848,,
1833959424,,
1835008000,,
1836056576,,
1837105152,1.837105152,4.04392203306973
1838153728,,
1839202304,,
1840250880,,
1841299456,,
1842348032,1.842348032,4.052871661234256
1843396608,,
1844445184,,
1845493760,,
1846542336,,
1847590912,1.847590912,4.061522302086536
1848639488,,
1849688064,,
1850736640,,
1851785216,,
1852833792,1.852833792,4.074805254246626
1853882368,,
1854930944,,
1855979520,,
1857028096,,
1858076672,1.858076672,4.044465840459416
1859125248,,
1860173824,,
1861222400,,
1862270976,,
1863319552,1.863319552,4.015049524784105
1864368128,,
1865416704,,
1866465280,,
1867513856,,
1868562432,1.868562432,3.999416448368602
1869611008,,
1870659584,,
1871708160,,
1872756736,,
1873805312,1.873805312,4.020690991564705
1874853888,,
1875902464,,
1876951040,,
1877999616,,
1879048192,1.879048192,4.035497248939205
1880096768,,
1881145344,,
1882193920,,
1883242496,,
1884291072,1.884291072,4.045605238166034
1885339648,,
1886388224,,
1887436800,,
1888485376,,
1889533952,1.889533952,4.056669896688924
1890582528,,
1891631104,,
1892679680,,
1893728256,,
1894776832,1.894776832,4.011302463367697
1895825408,,
1896873984,,
1897922560,,
1898971136,,
1900019712,1.900019712,4.026550118150388
1901068288,,
1902116864,,
1903165440,,
1904214016,,
1905262592,1.905262592,4.035577298118666
1906311168,,
1907359744,,
1908408320,,
1909456896,,
1910505472,1.910505472,4.049763165452187
1911554048,,
1912602624,,
1913651200,,
1914699776,,
1915748352,1.915748352,4.044095362350866
1916796928,,
1917845504,,
1918894080,,
1919942656,,
1920991232,1.920991232,4.05032842685478
1922039808,,
1923088384,,
1924136960,,
1925185536,,
1926234112,1.926234112,4.037040504568942
1927282688,,
1928331264,,
1929379840,,
1930428416,,
1931476992,1.931476992,3.997326750165804
1932525568,,
1933574144,,
1934622720,,
1935671296,,
1936719872,1.936719872,3.994978985668224
1937768448,,
1938817024,,
1939865600,,
1940914176,,
1941962752,1.941962752,3.9962804562243983
1943011328,,
1944059904,,
1945108480,,
1946157056,,
1947205632,1.947205632,4.008265648482313
1948254208,,
1949302784,,
1950351360,,
1951399936,,
1952448512,1.952448512,4.010448756047505
1953497088,,
1954545664,,
1955594240,,
1956642816,,
1957691392,1.957691392,4.024965336855708
1958739968,,
1959788544,,
1960837120,,
1961885696,,
1962934272,1.962934272,4.039155944603154
1963982848,,
1965031424,,
1966080000,,
1967128576,,
1968177152,1.968177152,4.0109932480767085
1969225728,,
1970274304,,
1971322880,,
1972371456,,
1973420032,1.973420032,4.017871628333763
1974468608,,
1975517184,,
1976565760,,
1977614336,,
1978662912,1.978662912,4.017636344192673
1979711488,,
1980760064,,
1981808640,,
1982857216,,
1983905792,1.983905792,4.01851734300573
1984954368,,
1986002944,,
1987051520,,
1988100096,,
1989148672,1.989148672,4.022647673829522
1990197248,,
1991245824,,
1992294400,,
1993342976,,
1994391552,1.994391552,4.03187775548295
1995440128,,
1996488704,,
1997537280,,
1998585856,,
1999634432,1.999634432,4.00054456638223
2000683008,,
2001731584,,
2002780160,,
2003828736,,
2004877312,2.004877312,3.967856231942488
2005925888,,
2006974464,,
2008023040,,
2009071616,,
2010120192,2.010120192,3.979773930493844
2011168768,,
2012217344,,
2013265920,,
2014314496,,
2015363072,2.015363072,3.987731312125371
2016411648,,
2017460224,,
2018508800,,
2019557376,,
2020605952,2.020605952,3.994089056227837
2021654528,,
2022703104,,
2023751680,,
2024800256,,
2025848832,2.025848832,4.012284672437205
2026897408,,
2027945984,,
2028994560,,
2030043136,,
2031091712,2.031091712,3.990547169343633
2032140288,,
2033188864,,
2034237440,,
2035286016,,
2036334592,2.036334592,3.961165874729653
2037383168,,
2038431744,,
2039480320,,
2040528896,,
2041577472,2.041577472,3.948920880356459
2042626048,,
2043674624,,
2044723200,,
2045771776,,
2046820352,2.046820352,3.964788683832069
2047868928,,
2048917504,,
2049966080,,
2051014656,,
2052063232,2.052063232,3.9735603410961513
2053111808,,
2054160384,,
2055208960,,
2056257536,,
2057306112,2.057306112,3.984237063452645
2058354688,,
2059403264,,
2060451840,,
2061500416,,
2062548992,2.062548992,3.991725704050614
2063597568,,
2064646144,,
2065694720,,
2066743296,,
2067791872,2.067791872,3.995580708932921
2068840448,,
2069889024,,
2070937600,,
2071986176,,
2073034752,2.073034752,3.977505414582613
2074083328,,
2075131904,,
2076180480,,
2077229056,,
2078277632,2.078277632,3.982702941986501
2079326208,,
2080374784,,
2081423360,,
2082471936,,
2083520512,2.083520512,3.9853241032168825
2084569088,,
2085617664,,
2086666240,,
2087714816,,
2088763392,2.088763392,3.9850349384981714
2089811968,,
2090860544,,
2091909120,,
2092957696,,
2094006272,2.094006272,4.000018537934844
2095054848,,
2096103424,,
2097152000,,
2098200576,,
2099249152,2.099249152,3.996266153889311
2100297728,,
2101346304,,
2102394880,,
2103443456,,
2104492032,2.104492032,3.9916404266444014
2105540608,,
2106589184,,
2107637760,,
2108686336,,
2109734912,2.109734912,3.953996504414408
2110783488,,
2111832064,,
2112880640,,
2113929216,,
2114977792,2.114977792,3.958626861870286
2116026368,,
2117074944,,
2118123520,,
2119172096,,
2120220672,2.120220672,3.9697560070641766
2121269248,,
2122317824,,
2123366400,,
2124414976,,
2125463552,2.125463552,3.967515050466581
2126512128,,
2127560704,,
2128609280,,
2129657856,,
2130706432,2.130706432,3.976606427916917
2131755008,,
2132803584,,
2133852160,,
2134900736,,
2135949312,2.135949312,3.942046559184373
2136997888,,
2138046464,,
2139095040,,
2140143616,,
2141192192,2.141192192,4.006349842471932
2142240768,,
2143289344,,
2144337920,,
2145386496,,
2146435072,2.146435072,3.983293408962246
2147483648,,
2148532224,,
2149580800,,
2150629376,,
2151677952,2.151677952,4.000240562393893
2152726528,,
2153775104,,
2154823680,,
2155872256,,
2156920832,2.156920832,3.994056045492756
2157969408,,
2159017984,,
2160066560,,
2161115136,,
2162163712,2.162163712,3.987410237329904
2163212288,,
2164260864,,
2165309440,,
2166358016,,
2167406592,2.167406592,3.984292615511531
2168455168,,
2169503744,,
2170552320,,
2171600896,,
2172649472,2.172649472,3.948727443629466
2173698048,,
2174746624,,
2175795200,,
2176843776,,
2177892352,2.177892352,3.949277400071717
2178940928,,
2179989504,,
2181038080,,
2182086656,,
2183135232,2.183135232,3.944396786483309
2184183808,,
2185232384,,
2186280960,,
2187329536,,
2188378112,2.188378112,3.954099169775603
2189426688,,
2190475264,,
2191523840,,
2192572416,,
2193620992,2.193620992,3.958157790344353
2194669568,,
2195718144,,
2196766720,,
2197815296,,
2198863872,2.198863872,3.9693132748466895
2199912448,,
2200961024,,
2202009600,,
2203058176,,
2204106752,2.204106752,3.93914574374047
2205155328,,
2206203904,,
2207252480,,
2208301056,,
2209349632,2.209349632,3.904745386401157
2210398208,,
2211446784,,
2212495360,,
2213543936,,
2214592512,2.214592512,3.928168104806271
2215641088,,
2216689664,,
2217738240,,
2218786816,,
2219835392,2.219835392,3.9423919857443774
2220883968,,
2221932544,,
2222981120,,
2224029696,,
2225078272,2.225078272,3.9454842092810942
2226126848,,
2227175424,,
2228224000,,
2229272576,,
2230321152,2.230321152,3.9465343885860262
2231369728,,
2232418304,,
2233466880,,
2234515456,,
2235564032,2.235564032,3.9551985889899455
2236612608,,
2237661184,,
2238709760,,
2239758336,,
2240806912,2.240806912,3.92562935338012
2241855488,,
2242904064,,
2243952640,,
2245001216,,
2246049792,2.246049792,3.906935132729173
2247098368,,
2248146944,,
2249195520,,
2250244096,,
2251292672,2.251292672,3.9128372097538375
2252341248,,
2253389824,,
2254438400,,
2255486976,,
2256535552,2.256535552,3.924036611142619
2257584128,,
2258632704,,
2259681280,,
2260729856,,
2261778432,2.261778432,3.9287652289669817
2262827008,,
2263875584,,
2264924160,,
2265972736,,
2267021312,2.267021312,3.9376269098714394
2268069888,,
2269118464,,
2270167040,,
2271215616,,
2272264192,2.272264192,3.921834090514025
2273312768,,
2274361344,,
2275409920,,
2276458496,,
2277507072,2.277507072,3.925766309403959
2278555648,,
2279604224,,
2280652800,,
2281701376,,
2282749952,2.282749952,3.9024600801699
2283798528,,
2284847104,,
2285895680,,
2286944256,,
2287992832,2.287992832,3.918422357409
2289041408,,
2290089984,,
2291138560,,
2292187136,,
2293235712,2.293235712,3.926563503381326
2294284288,,
2295332864,,
2296381440,,
2297430016,,
2298478592,2.298478592,3.930418090415259
2299527168,,
2300575744,,
2301624320,,
2302672896,,
2303721472,2.303721472,3.941960055859948
2304770048,,
2305818624,,
2306867200,,
2307915776,,
2308964352,2.308964352,3.891691820689581
2310012928,,
2311061504,,
2312110080,,
2313158656,,
2314207232,2.314207232,3.8829160773057794
2315255808,,
2316304384,,
2317352960,,
2318401536,,
2319450112,2.319450112,3.884635243194268
2320498688,,
2321547264,,
2322595840,,
2323644416,,
2324692992,2.324692992,3.902030488331282
2325741568,,
2326790144,,
2327838720,,
2328887296,,
2329935872,2.329935872,3.9090589192524967
2330984448,,
2332033024,,
2333081600,,
2334130176,,
2335178752,2.335178752,3.9158916652720697
2336227328,,
2337275904,,
2338324480,,
2339373056,,
2340421632,2.340421632,3.916532676900641
2341470208,,
2342518784,,
2343567360,,
2344615936,,
2345664512,2.345664512,3.910724233921572
2346713088,,
2347761664,,
2348810240,,
2349858816,,
2350907392,2.350907392,3.890553666737989
2351955968,,
2353004544,,
2354053120,,
2355101696,,
2356150272,2.356150272,3.894588497366283
2357198848,,
2358247424,,
2359296000,,
2360344576,,
2361393152,2.361393152,3.902503523175992
2362441728,,
2363490304,,
2364538880,,
2365587456,,
2366636032,2.366636032,3.9083854287093263
2367684608,,
2368733184,,
2369781760,,
2370830336,,
2371878912,2.371878912,3.9092040716425855
2372927488,,
2373976064,,
2375024640,,
2376073216,,
2377121792,2.377121792,3.8577564713105
2378170368,,
2379218944,,
2380267520,,
2381316096,,
2382364672,2.382364672,3.873584568225147
2383413248,,
2384461824,,
2385510400,,
2386558976,,
2387607552,2.387607552,3.851663600823996
2388656128,,
2389704704,,
2390753280,,
2391801856,,
2392850432,2.392850432,3.872972770028521
2393899008,,
2394947584,,
2395996160,,
2397044736,,
2398093312,2.398093312,3.882163839995767
2399141888,,
2400190464,,
2401239040,,
2402287616,,
2403336192,2.403336192,3.893265915424923
2404384768,,
2405433344,,
2406481920,,
2407530496,,
2408579072,2.408579072,3.8989667663359615
2409627648,,
2410676224,,
2411724800,,
2412773376,,
2413821952,2.413821952,3.885648590931847
2414870528,,
2415919104,,
2416967680,,
2418016256,,
2419064832,2.419064832,3.863142224781032
2420113408,,
2421161984,,
2422210560,,
2423259136,,
2424307712,2.424307712,3.839857112685497
2425356288,,
2426404864,,
2427453440,,
2428502016,,
2429550592,2.429550592,3.8709497800947656
2430599168,,
2431647744,,
2432696320,,
2433744896,,
2434793472,2.434793472,3.882141385490325
2435842048,,
2436890624,,
2437939200,,
2438987776,,
2440036352,2.440036352,3.89352580610722
2441084928,,
2442133504,,
2443182080,,
2444230656,,
2445279232,2.445279232,3.8739464534047503
2446327808,,
2447376384,,
2448424960,,
2449473536,,
2450522112,2.450522112,3.842961633958673
2451570688,,
2452619264,,
2453667840,,
2454716416,,
2455764992,2.455764992,3.8426505883853657
2456813568,,
2457862144,,
2458910720,,
2459959296,,
2461007872,2.461007872,3.853328336535689
2462056448,,
2463105024,,
2464153600,,
2465202176,,
2466250752,2.466250752,3.8632667846507096
2467299328,,
2468347904,,
2469396480,,
2470445056,,
2471493632,2.471493632,3.8700571671266495
2472542208,,
2473590784,,
2474639360,,
2475687936,,
2476736512,2.476736512,3.881461117524456
2477785088,,
2478833664,,
2479882240,,
2480930816,,
2481979392,2.481979392,3.8659490231018623
2483027968,,
2484076544,,
2485125120,,
2486173696,,
2487222272,2.487222272,3.849363909364366
2488270848,,
2489319424,,
2490368000,,
2491416576,,
2492465152,2.492465152,3.8449517175229455
2493513728,,
2494562304,,
2495610880,,
2496659456,,
2497708032,2.497708032,3.859090413501859
2498756608,,
2499805184,,
2500853760,,
2501902336,,
2502950912,2.502950912,3.863206447163976
2503999488,,
2505048064,,
2506096640,,
2507145216,,
2508193792,2.508193792,3.8795560294824303
2509242368,,
2510290944,,
2511339520,,
2512388096,,
2513436672,2.513436672,3.867145235439576
2514485248,,
2515533824,,
2516582400,,
2517630976,,
2518679552,2.518679552,3.830484565110859
2519728128,,
2520776704,,
2521825280,,
2522873856,,
2523922432,2.523922432,3.8072173102415015
2524971008,,
2526019584,,
2527068160,,
2528116736,,
2529165312,2.529165312,3.828060145353228
2530213888,,
2531262464,,
2532311040,,
2533359616,,
2534408192,2.534408192,3.843658637029783
2535456768,,
2536505344,,
2537553920,,
2538602496,,
2539651072,2.539651072,3.85432136787602
2540699648,,
2541748224,,
2542796800,,
2543845376,,
2544893952,2.544893952,3.8849142888891737
2545942528,,
2546991104,,
2548039680,,
2549088256,,
2550136832,2.550136832,3.886379940211037
2551185408,,
2552233984,,
2553282560,,
2554331136,,
2555379712,2.555379712,3.8685815795006193
2556428288,,
2557476864,,
2558525440,,
2559574016,,
2560622592,2.560622592,3.823602431916685
2561671168,,
2562719744,,
2563768320,,
2564816896,,
2565865472,2.565865472,3.8476865909648654
2566914048,,
2567962624,,
2569011200,,
2570059776,,
2571108352,2.571108352,3.8571771884448296
2572156928,,
2573205504,,
2574254080,,
2575302656,,
2576351232,2.576351232,3.8642991473287855
2577399808,,
2578448384,,
2579496960,,
2580545536,,
2581594112,2.581594112,3.8689083362283614
2582642688,,
2583691264,,
2584739840,,
2585788416,,
2586836992,2.586836992,3.8476781068899273
2587885568,,
2588934144,,
2589982720,,
2591031296,,
2592079872,2.592079872,3.82261319383635
2593128448,,
2594177024,,
2595225600,,
2596274176,,
2597322752,2.597322752,3.817675741848785
2598371328,,
2599419904,,
2600468480,,
2601517056,,
2602565632,2.602565632,3.829414909273917
2603614208,,
2604662784,,
2605711360,,
2606759936,,
2607808512,2.607808512,3.8362681689627554
2608857088,,
2609905664,,
2610954240,,
2612002816,,
2613051392,2.613051392,3.858847111874623
2614099968,,
2615148544,,
2616197120,,
2617245696,,
2618294272,2.618294272,3.8257078811304233
2619342848,,
2620391424,,
2621440000,,
2622488576,,
2623537152,2.623537152,3.8256697324998825
2624585728,,
2625634304,,
2626682880,,
2627731456,,
2628780032,2.628780032,3.808951943687705
2629828608,,
2630877184,,
2631925760,,
2632974336,,
2634022912,2.634022912,3.8287748413279
2635071488,,
2636120064,,
2637168640,,
2638217216,,
2639265792,2.639265792,3.834751084312796
2640314368,,
2641362944,,
2642411520,,
2643460096,,
2644508672,2.644508672,3.845865675394767
2645557248,,
2646605824,,
2647654400,,
2648702976,,
2649751552,2.649751552,3.8390356291293855
2650800128,,
2651848704,,
2652897280,,
2653945856,,
2654994432,2.654994432,3.792983504955456
2656043008,,
2657091584,,
2658140160,,
2659188736,,
2660237312,2.660237312,3.787623353313933
2661285888,,
2662334464,,
2663383040,,
2664431616,,
2665480192,2.665480192,3.817092429659052
2666528768,,
2667577344,,
2668625920,,
2669674496,,
2670723072,2.670723072,3.8290422780692346
2671771648,,
2672820224,,
2673868800,,
2674917376,,
2675965952,2.675965952,3.835080070794177
2677014528,,
2678063104,,
2679111680,,
2680160256,,
2681208832,2.681208832,3.85259409634177
2682257408,,
2683305984,,
2684354560,,
2685403136,,
2686451712,2.686451712,3.786225320424324
2687500288,,
2688548864,,
2689597440,,
2690646016,,
2691694592,2.691694592,3.7690869105681792
2692743168,,
2693791744,,
2694840320,,
2695888896,,
2696937472,2.696937472,3.772069538903817
2697986048,,
2699034624,,
2700083200,,
2701131776,,
2702180352,2.702180352,3.804453366594919
2703228928,,
2704277504,,
2705326080,,
2706374656,,
2707423232,2.707423232,3.814165709165865
2708471808,,
2709520384,,
2710568960,,
2711617536,,
2712666112,2.712666112,3.821545074385301
2713714688,,
2714763264,,
2715811840,,
2716860416,,
2717908992,2.717908992,3.833903970066527
2718957568,,
2720006144,,
2721054720,,
2722103296,,
2723151872,2.723151872,3.818902929174411
2724200448,,
2725249024,,
2726297600,,
2727346176,,
2728394752,2.728394752,3.797454488306451
2729443328,,
2730491904,,
2731540480,,
2732589056,,
2733637632,2.733637632,3.809775681293336
2734686208,,
2735734784,,
2736783360,,
2737831936,,
2738880512,2.738880512,3.813710320869705
2739929088,,
2740977664,,
2742026240,,
2743074816,,
2744123392,2.744123392,3.814617096849608
2745171968,,
2746220544,,
2747269120,,
2748317696,,
2749366272,2.749366272,3.8319552658914056
2750414848,,
2751463424,,
2752512000,,
2753560576,,
2754609152,2.754609152,3.792200151651124
2755657728,,
2756706304,,
2757754880,,
2758803456,,
2759852032,2.759852032,3.8046510004862855
2760900608,,
2761949184,,
2762997760,,
2764046336,,
2765094912,2.765094912,3.792491321204331
2766143488,,
2767192064,,
2768240640,,
2769289216,,
2770337792,2.770337792,3.805303793200183
2771386368,,
2772434944,,
2773483520,,
2774532096,,
2775580672,2.775580672,3.805031831610626
2776629248,,
2777677824,,
2778726400,,
2779774976,,
2780823552,2.780823552,3.8098378023934254
2781872128,,
2782920704,,
2783969280,,
2785017856,,
2786066432,2.786066432,3.7909282124892
2787115008,,
2788163584,,
2789212160,,
2790260736,,
2791309312,2.791309312,3.777276912135897
2792357888,,
2793406464,,
2794455040,,
2795503616,,
2796552192,2.796552192,3.7749754505836903
2797600768,,
2798649344,,
2799697920,,
2800746496,,
2801795072,2.801795072,3.776095882772912
2802843648,,
2803892224,,
2804940800,,
2805989376,,
2807037952,2.807037952,3.796586106864425
2808086528,,
2809135104,,
2810183680,,
2811232256,,
2812280832,2.812280832,3.7947271002221377
2813329408,,
2814377984,,
2815426560,,
2816475136,,
2817523712,2.817523712,3.807079969097495
2818572288,,
2819620864,,
2820669440,,
2821718016,,
2822766592,2.822766592,3.8002188781929434
2823815168,,
2824863744,,
2825912320,,
2826960896,,
2828009472,2.828009472,3.792695781428749
2829058048,,
2830106624,,
2831155200,,
2832203776,,
2833252352,2.833252352,3.776197742496034
2834300928,,
2835349504,,
2836398080,,
2837446656,,
2838495232,2.838495232,3.770073500656829
2839543808,,
2840592384,,
2841640960,,
2842689536,,
2843738112,2.843738112,3.780876386913485
2844786688,,
2845835264,,
2846883840,,
2847932416,,
2848980992,2.848980992,3.786481211313662
2850029568,,
2851078144,,
2852126720,,
2853175296,,
2854223872,2.854223872,3.807741664302261
2855272448,,
2856321024,,
2857369600,,
2858418176,,
2859466752,2.859466752,3.779118819808988
2860515328,,
2861563904,,
2862612480,,
2863661056,,
2864709632,2.864709632,3.77268103658806
2865758208,,
2866806784,,
2867855360,,
2868903936,,
2869952512,2.869952512,3.73898611446286
2871001088,,
2872049664,,
2873098240,,
2874146816,,
2875195392,2.875195392,3.764623198215251
2876243968,,
2877292544,,
2878341120,,
2879389696,,
2880438272,2.880438272,3.7826644074083657
2881486848,,
2882535424,,
2883584000,,
2884632576,,
2885681152,2.885681152,3.787934558426522
2886729728,,
2887778304,,
2888826880,,
2889875456,,
2890924032,2.890924032,3.8044555176593926
2891972608,,
2893021184,,
2894069760,,
2895118336,,
2896166912,2.896166912,3.7464031363098433
2897215488,,
2898264064,,
2899312640,,
2900361216,,
2901409792,2.901409792,3.747619062083554
2902458368,,
2903506944,,
2904555520,,
2905604096,,
2906652672,2.906652672,3.747936903227164
2907701248,,
2908749824,,
2909798400,,
2910846976,,
2911895552,2.911895552,3.767129002348776
2912944128,,
2913992704,,
2915041280,,
2916089856,,
2917138432,2.917138432,3.774357760269384
2918187008,,
2919235584,,
2920284160,,
2921332736,,
2922381312,2.922381312,3.795045335018924
2923429888,,
2924478464,,
2925527040,,
2926575616,,
2927624192,2.927624192,3.766046384815776
2928672768,,
2929721344,,
2930769920,,
2931818496,,
2932867072,2.932867072,3.799641160463017
2933915648,,
2934964224,,
2936012800,,
2937061376,,
2938109952,2.938109952,3.7647613582815223
2939158528,,
2940207104,,
2941255680,,
2942304256,,
2943352832,2.943352832,3.7681674034968182
2944401408,,
2945449984,,
2946498560,,
2947547136,,
2948595712,2.948595712,3.772373220737618
2949644288,,
2950692864,,
2951741440,,
2952790016,,
2953838592,2.953838592,3.778502027976752
2954887168,,
2955935744,,
2956984320,,
2958032896,,
2959081472,2.959081472,3.7742562455020825
2960130048,,
2961178624,,
2962227200,,
2963275776,,
2964324352,2.964324352,3.730622743112652
2965372928,,
2966421504,,
2967470080,,
2968518656,,
2969567232,2.969567232,3.7313726491465
2970615808,,
2971664384,,
2972712960,,
2973761536,,
2974810112,2.974810112,3.7204627837555466
2975858688,,
2976907264,,
2977955840,,
2979004416,,
2980052992,2.980052992,3.7428571246302513
2981101568,,
2982150144,,
2983198720,,
2984247296,,
2985295872,2.985295872,3.751278420714137
2986344448,,
2987393024,,
2988441600,,
2989490176,,
2990538752,2.990538752,3.766659660212886
2991587328,,
2992635904,,
2993684480,,
2994733056,,
2995781632,2.995781632,3.759697700347895
2996830208,,
2997878784,,
2998927360,,
2999975936,,
3001024512,3.001024512,3.724672802038916
3002073088,,
3003121664,,
3004170240,,
3005218816,,
3006267392,3.006267392,3.737649337452128
3007315968,,
3008364544,,
3009413120,,
3010461696,,
3011510272,3.011510272,3.7481725292908257
3012558848,,
3013607424,,
3014656000,,
3015704576,,
3016753152,3.016753152,3.7607435812138688
3017801728,,
3018850304,,
3019898880,,
3020947456,,
3021996032,3.021996032,3.762580130968945
3023044608,,
3024093184,,
3025141760,,
3026190336,,
3027238912,3.027238912,3.776296033253096
3028287488,,
3029336064,,
3030384640,,
3031433216,,
3032481792,3.032481792,3.779657555838379
3033530368,,
3034578944,,
3035627520,,
3036676096,,
3037724672,3.037724672,3.732185425201307
3038773248,,
3039821824,,
3040870400,,
3041918976,,
3042967552,3.042967552,3.724432691535412
3044016128,,
3045064704,,
3046113280,,
3047161856,,
3048210432,3.048210432,3.7716059856612274
3049259008,,
3050307584,,
3051356160,,
3052404736,,
3053453312,3.053453312,3.7742564962277863
3054501888,,
3055550464,,
3056599040,,
3057647616,,
3058696192,3.058696192,3.773846279356327
3059744768,,
3060793344,,
3061841920,,
3062890496,,
3063939072,3.063939072,3.7895701731018345
3064987648,,
3066036224,,
3067084800,,
3068133376,,
3069181952,3.069181952,3.7310181073985382
3070230528,,
3071279104,,
3072327680,,
3073376256,,
3074424832,3.074424832,3.755922095776886
3075473408,,
3076521984,,
3077570560,,
3078619136,,
3079667712,3.079667712,3.723835489737385
3080716288,,
3081764864,,
3082813440,,
3083862016,,
3084910592,3.084910592,3.706686583853503
3085959168,,
3087007744,,
3088056320,,
3089104896,,
3090153472,3.090153472,3.7423466674725687
3091202048,,
3092250624,,
3093299200,,
3094347776,,
3095396352,3.095396352,3.75992679323074
3096444928,,
3097493504,,
3098542080,,
3099590656,,
3100639232,3.100639232,3.7656768897919086
3101687808,,
3102736384,,
3103784960,,
3104833536,,
3105882112,3.105882112,3.772874329656555
3106930688,,
3107979264,,
3109027840,,
3110076416,,
3111124992,3.111124992,3.753258764650581
3112173568,,
3113222144,,
3114270720,,
3115319296,,
3116367872,3.116367872,3.7574958078507454
3117416448,,
3118465024,,
3119513600,,
3120562176,,
3121610752,3.121610752,3.7411239510187886
3122659328,,
3123707904,,
3124756480,,
3125805056,,
3126853632,3.126853632,3.751197825776198
3127902208,,
3128950784,,
3129999360,,
3131047936,,
3132096512,3.132096512,3.75553555861818
3133145088,,
3134193664,,
3135242240,,
3136290816,,
3137339392,3.137339392,3.7556564238371375
3138387968,,
3139436544,,
3140485120,,
3141533696,,
3142582272,3.142582272,3.739755532845778
3143630848,,
3144679424,,
3145728000,,
3146776576,,
3147825152,3.147825152,3.693094934458077
3148873728,,
3149922304,,
3150970880,,
3152019456,,
3153068032,3.153068032,3.694639882318021
3154116608,,
3155165184,,
3156213760,,
3157262336,,
3158310912,3.158310912,3.690719934825911
3159359488,,
3160408064,,
3161456640,,
3162505216,,
3163553792,3.163553792,3.714152871083197
3164602368,,
3165650944,,
3166699520,,
3167748096,,
3168796672,3.168796672,3.726477847504365
3169845248,,
3170893824,,
3171942400,,
3172990976,,
3174039552,3.174039552,3.735990192604974
3175088128,,
3176136704,,
3177185280,,
3178233856,,
3179282432,3.179282432,3.733968576675073
3180331008,,
3181379584,,
3182428160,,
3183476736,,
3184525312,3.184525312,3.711738933615316
3185573888,,
3186622464,,
3187671040,,
3188719616,,
3189768192,3.189768192,3.7146106425791823
3190816768,,
3191865344,,
3192913920,,
3193962496,,
3195011072,3.195011072,3.717380949765891
3196059648,,
3197108224,,
3198156800,,
3199205376,,
3200253952,3.200253952,3.725720141019952
3201302528,,
3202351104,,
3203399680,,
3204448256,,
3205496832,3.205496832,3.72665206998086
3206545408,,
3207593984,,
3208642560,,
3209691136,,
3210739712,3.210739712,3.747465511919293
3211788288,,
3212836864,,
3213885440,,
3214934016,,
3215982592,3.215982592,3.701854480365614
3217031168,,
3218079744,,
3219128320,,
3220176896,,
3221225472,3.221225472,3.6970677755693817
3222274048,,
3223322624,,
3224371200,,
3225419776,,
3226468352,3.226468352,3.691261156802109
3227516928,,
3228565504,,
3229614080,,
3230662656,,
3231711232,3.231711232,3.718548295513342
3232759808,,
3233808384,,
3234856960,,
3235905536,,
3236954112,3.236954112,3.729041797040309
3238002688,,
3239051264,,
3240099840,,
3241148416,,
3242196992,3.242196992,3.731935418349402
3243245568,,
3244294144,,
3245342720,,
3246391296,,
3247439872,3.247439872,3.7527731229961945
3248488448,,
3249537024,,
3250585600,,
3251634176,,
3252682752,3.252682752,3.688428994778092
3253731328,,
3254779904,,
3255828480,,
3256877056,,
3257925632,3.257925632,3.672466263494848
3258974208,,
3260022784,,
3261071360,,
3262119936,,
3263168512,3.263168512,3.685982196
3264217088,,
3265265664,,
3266314240,,
3267362816,,
3268411392,3.268411392,3.6850318775722273
3269459968,,
3270508544,,
3271557120,,
3272605696,,
3273654272,3.273654272,3.6989864505499854
3274702848,,
3275751424,,
3276800000,,
3277848576,,
3278897152,3.278897152,3.7026020521387526
3279945728,,
3280994304,,
3282042880,,
3283091456,,
3284140032,3.284140032,3.715470690334368
3285188608,,
3286237184,,
3287285760,,
3288334336,,
3289382912,3.289382912,3.688519625542447
3290431488,,
3291480064,,
3292528640,,
3293577216,,
3294625792,3.294625792,3.634265501135195
3295674368,,
3296722944,,
3297771520,,
3298820096,,
3299868672,3.299868672,3.665865528223569
3300917248,,
3301965824,,
3303014400,,
3304062976,,
3305111552,3.305111552,3.681799024779557
3306160128,,
3307208704,,
3308257280,,
3309305856,,
3310354432,3.310354432,3.690837407477797
3311403008,,
3312451584,,
3313500160,,
3314548736,,
3315597312,3.315597312,3.704971035741488
3316645888,,
3317694464,,
3318743040,,
3319791616,,
3320840192,3.320840192,3.7091769174683216
3321888768,,
3322937344,,
3323985920,,
3325034496,,
3326083072,3.326083072,3.674437060908218
3327131648,,
3328180224,,
3329228800,,
3330277376,,
3331325952,3.331325952,3.648831721874888
3332374528,,
3333423104,,
3334471680,,
3335520256,,
3336568832,3.336568832,3.6717636630622144
3337617408,,
3338665984,,
3339714560,,
3340763136,,
3341811712,3.341811712,3.683392583947387
3342860288,,
3343908864,,
3344957440,,
3346006016,,
3347054592,3.347054592,3.689423512227543
3348103168,,
3349151744,,
3350200320,,
3351248896,,
3352297472,3.352297472,3.714828897878476
3353346048,,
3354394624,,
3355443200,,
3356491776,,
3357540352,3.357540352,3.7026132171180928
3358588928,,
3359637504,,
3360686080,,
3361734656,,
3362783232,3.362783232,3.683780476964925
3363831808,,
3364880384,,
3365928960,,
3366977536,,
3368026112,3.368026112,3.681865692975499
3369074688,,
3370123264,,
3371171840,,
3372220416,,
3373268992,3.373268992,3.690939165776388
3374317568,,
3375366144,,
3376414720,,
3377463296,,
3378511872,3.378511872,3.699475743529828
3379560448,,
3380609024,,
3381657600,,
3382706176,,
3383754752,3.383754752,3.702463975586792
3384803328,,
3385851904,,
3386900480,,
3387949056,,
3388997632,3.388997632,3.714532270676102
3390046208,,
3391094784,,
3392143360,,
3393191936,,
3394240512,3.394240512,3.695469662187137
3395289088,,
3396337664,,
3397386240,,
3398434816,,
3399483392,3.399483392,3.667673908542473
3400531968,,
3401580544,,
3402629120,,
3403677696,,
3404726272,3.404726272,3.647787263885364
3405774848,,
3406823424,,
3407872000,,
3408920576,,
3409969152,3.409969152,3.662923392130456
3411017728,,
3412066304,,
3413114880,,
3414163456,,
3415212032,3.415212032,3.672319391321192
3416260608,,
3417309184,,
3418357760,,
3419406336,,
3420454912,3.420454912,3.677050852139399
3421503488,,
3422552064,,
3423600640,,
3424649216,,
3425697792,3.425697792,3.678749603253219
3426746368,,
3427794944,,
3428843520,,
3429892096,,
3430940672,3.430940672,3.637230618911029
3431989248,,
3433037824,,
3434086400,,
3435134976,,
3436183552,3.436183552,3.644059322567454
3437232128,,
3438280704,,
3439329280,,
3440377856,,
3441426432,3.441426432,3.647996089174955
3442475008,,
3443523584,,
3444572160,,
3445620736,,
3446669312,3.446669312,3.664100643669827
3447717888,,
3448766464,,
3449815040,,
3450863616,,
3451912192,3.451912192,3.666139262442565
3452960768,,
3454009344,,
3455057920,,
3456106496,,
3457155072,3.457155072,3.679512562139635
3458203648,,
3459252224,,
3460300800,,
3461349376,,
3462397952,3.462397952,3.6707601903251
3463446528,,
3464495104,,
3465543680,,
3466592256,,
3467640832,3.467640832,3.659270158596695
3468689408,,
3469737984,,
3470786560,,
3471835136,,
3472883712,3.472883712,3.656032323645075
3473932288,,
3474980864,,
3476029440,,
3477078016,,
3478126592,3.478126592,3.659544950154773
3479175168,,
3480223744,,
3481272320,,
3482320896,,
3483369472,3.483369472,3.66107025296052
3484418048,,
3485466624,,
3486515200,,
3487563776,,
3488612352,3.488612352,3.662836524195274
3489660928,,
3490709504,,
3491758080,,
3492806656,,
3493855232,3.493855232,3.662105924077692
3494903808,,
3495952384,,
3497000960,,
3498049536,,
3499098112,3.499098112,3.656315307068696
3500146688,,
3501195264,,
3502243840,,
3503292416,,
3504340992,3.504340992,3.588862551317776
3505389568,,
3506438144,,
3507486720,,
3508535296,,
3509583872,3.509583872,3.614756009524504
3510632448,,
3511681024,,
3512729600,,
3513778176,,
3514826752,3.514826752,3.637955552278724
3515875328,,
3516923904,,
3517972480,,
3519021056,,
3520069632,3.520069632,3.649398663913392
3521118208,,
3522166784,,
3523215360,,
3524263936,,
3525312512,3.525312512,3.654995842281384
3526361088,,
3527409664,,
3528458240,,
3529506816,,
3530555392,3.530555392,3.650080230488702
3531603968,,
3532652544,,
3533701120,,
3534749696,,
3535798272,3.535798272,3.638653929581555
3536846848,,
3537895424,,
3538944000,,
3539992576,,
3541041152,3.541041152,3.6350336081813808
3542089728,,
3543138304,,
3544186880,,
3545235456,,
3546284032,3.546284032,3.635667593028521
3547332608,,
3548381184,,
3549429760,,
3550478336,,
3551526912,3.551526912,3.645573385452655
3552575488,,
3553624064,,
3554672640,,
3555721216,,
3556769792,3.556769792,3.6472091607536576
3557818368,,
3558866944,,
3559915520,,
3560964096,,
3562012672,3.562012672,3.668336775619922
3563061248,,
3564109824,,
3565158400,,
3566206976,,
3567255552,3.567255552,3.6284283191261526
3568304128,,
3569352704,,
3570401280,,
3571449856,,
3572498432,3.572498432,3.5851692541314137
3573547008,,
3574595584,,
3575644160,,
3576692736,,
3577741312,3.577741312,3.5905701410793416
3578789888,,
3579838464,,
3580887040,,
3581935616,,
3582984192,3.582984192,3.6067576631858698
3584032768,,
3585081344,,
3586129920,,
3587178496,,
3588227072,3.588227072,3.617782406572653
3589275648,,
3590324224,,
3591372800,,
3592421376,,
3593469952,3.593469952,3.627362934758074
3594518528,,
3595567104,,
3596615680,,
3597664256,,
3598712832,3.598712832,3.610922515051872
3599761408,,
3600809984,,
3601858560,,
3602907136,,
3603955712,3.603955712,3.304658470789041
3605004288,,
3606052864,,
3607101440,,
3608150016,,
3609198592,3.609198592,3.424281705799312
3610247168,,
3611295744,,
3612344320,,
3613392896,,
3614441472,3.614441472,3.480658421121177
3615490048,,
3616538624,,
3617587200,,
3618635776,,
3619684352,3.619684352,3.547690203012397
3620732928,,
3621781504,,
3622830080,,
3623878656,,
3624927232,3.624927232,3.580840207284308
3625975808,,
3627024384,,
3628072960,,
3629121536,,
3630170112,3.630170112,3.606190599020634
3631218688,,
3632267264,,
3633315840,,
3634364416,,
3635412992,3.635412992,3.5879332114503417
3636461568,,
3637510144,,
3638558720,,
3639607296,,
3640655872,3.640655872,3.5370969047260936
3641704448,,
3642753024,,
3643801600,,
3644850176,,
3645898752,3.645898752,3.5478674489642006
3646947328,,
3647995904,,
3649044480,,
3650093056,,
3651141632,3.651141632,3.56121108880272
3652190208,,
3653238784,,
3654287360,,
3655335936,,
3656384512,3.656384512,3.5879833399791297
3657433088,,
3658481664,,
3659530240,,
3660578816,,
3661627392,3.661627392,3.6010440899813823
3662675968,,
3663724544,,
3664773120,,
3665821696,,
3666870272,3.666870272,3.626884418848132
3667918848,,
3668967424,,
3670016000,,
3671064576,,
3672113152,3.672113152,3.604473090440468
3673161728,,
3674210304,,
3675258880,,
3676307456,,
3677356032,3.677356032,3.541628564027875
3678404608,,
3679453184,,
3680501760,,
3681550336,,
3682598912,3.682598912,3.5620982572225186
3683647488,,
3684696064,,
3685744640,,
3686793216,,
3687841792,3.687841792,3.581897428098892
3688890368,,
3689938944,,
3690987520,,
3692036096,,
3693084672,3.693084672,3.590853030935363
3694133248,,
3695181824,,
3696230400,,
3697278976,,
3698327552,3.698327552,3.59601906457452
3699376128,,
3700424704,,
3701473280,,
3702521856,,
3703570432,3.703570432,3.6001462328668428
3704619008,,
3705667584,,
3706716160,,
3707764736,,
3708813312,3.708813312,3.546762330733088
3709861888,,
3710910464,,
3711959040,,
3713007616,,
3714056192,3.714056192,3.545665565490377
3715104768,,
3716153344,,
3717201920,,
3718250496,,
3719299072,3.719299072,3.544266003601193
3720347648,,
3721396224,,
3722444800,,
3723493376,,
3724541952,3.724541952,3.5685549661037066
3725590528,,
3726639104,,
3727687680,,
3728736256,,
3729784832,3.729784832,3.582528055840561
3730833408,,
3731881984,,
3732930560,,
3733979136,,
3735027712,3.735027712,3.602628315927302
3736076288,,
3737124864,,
3738173440,,
3739222016,,
3740270592,3.740270592,3.557540735859552
3741319168,,
3742367744,,
3743416320,,
3744464896,,
3745513472,3.745513472,3.5501663636534966
3746562048,,
3747610624,,
3748659200,,
3749707776,,
3750756352,3.750756352,3.542905299526473
3751804928,,
3752853504,,
3753902080,,
3754950656,,
3755999232,3.755999232,3.5608958037654914
3757047808,,
3758096384,,
3759144960,,
3760193536,,
3761242112,3.761242112,3.5781645060249447
3762290688,,
3763339264,,
3764387840,,
3765436416,,
3766484992,3.766484992,3.5848102441185525
3767533568,,
3768582144,,
3769630720,,
3770679296,,
3771727872,3.771727872,3.588288635196827
3772776448,,
3773825024,,
3774873600,,
3775922176,,
3776970752,3.776970752,3.548195525785177
3778019328,,
3779067904,,
3780116480,,
3781165056,,
3782213632,3.782213632,3.540734404642658
3783262208,,
3784310784,,
3785359360,,
3786407936,,
3787456512,3.787456512,3.5184860778399205
3788505088,,
3789553664,,
3790602240,,
3791650816,,
3792699392,3.792699392,3.539639477762581
3793747968,,
3794796544,,
3795845120,,
3796893696,,
3797942272,3.797942272,3.554812994659184
3798990848,,
3800039424,,
3801088000,,
3802136576,,
3803185152,3.803185152,3.570453059377869
3804233728,,
3805282304,,
3806330880,,
3807379456,,
3808428032,3.808428032,3.570862988507219
3809476608,,
3810525184,,
3811573760,,
3812622336,,
3813670912,3.813670912,3.5341154187455426
3814719488,,
3815768064,,
3816816640,,
3817865216,,
3818913792,3.818913792,3.506110356000634
3819962368,,
3821010944,,
3822059520,,
3823108096,,
3824156672,3.824156672,3.512873394213005
3825205248,,
3826253824,,
3827302400,,
3828350976,,
3829399552,3.829399552,3.5308005422786306
3830448128,,
3831496704,,
3832545280,,
3833593856,,
3834642432,3.834642432,3.541957313628795
3835691008,,
3836739584,,
3837788160,,
3838836736,,
3839885312,3.839885312,3.5680067465645284
3840933888,,
3841982464,,
3843031040,,
3844079616,,
3845128192,3.845128192,3.550778970014812
3846176768,,
3847225344,,
3848273920,,
3849322496,,
3850371072,3.850371072,3.5434870023758567
3851419648,,
3852468224,,
3853516800,,
3854565376,,
3855613952,3.855613952,3.549903766900214
3856662528,,
3857711104,,
3858759680,,
3859808256,,
3860856832,3.860856832,3.551527217095472
3861905408,,
3862953984,,
3864002560,,
3865051136,,
3866099712,3.866099712,3.5519258481917326
3867148288,,
3868196864,,
3869245440,,
3870294016,,
3871342592,3.871342592,3.555749309583927
3872391168,,
3873439744,,
3874488320,,
3875536896,,
3876585472,3.876585472,3.542445644047208
3877634048,,
3878682624,,
3879731200,,
3880779776,,
3881828352,3.881828352,3.5047171995634385
3882876928,,
3883925504,,
3884974080,,
3886022656,,
3887071232,3.887071232,3.491494014878146
3888119808,,
3889168384,,
3890216960,,
3891265536,,
3892314112,3.892314112,3.489828464494955
3893362688,,
3894411264,,
3895459840,,
3896508416,,
3897556992,3.897556992,3.51450195838372
3898605568,,
3899654144,,
3900702720,,
3901751296,,
3902799872,3.902799872,3.527073600852071
3903848448,,
3904897024,,
3905945600,,
3906994176,,
3908042752,3.908042752,3.543160383649472
3909091328,,
3910139904,,
3911188480,,
3912237056,,
3913285632,3.913285632,3.501493086013526
3914334208,,
3915382784,,
3916431360,,
3917479936,,
3918528512,3.918528512,3.4706513210036016
3919577088,,
3920625664,,
3921674240,,
3922722816,,
3923771392,3.923771392,3.46524755934798
3924819968,,
3925868544,,
3926917120,,
3927965696,,
3929014272,3.929014272,3.4981325210282894
3930062848,,
3931111424,,
3932160000,,
3933208576,,
3934257152,3.934257152,3.514466360777168
3935305728,,
3936354304,,
3937402880,,
3938451456,,
3939500032,3.939500032,3.526206217095715
3940548608,,
3941597184,,
3942645760,,
3943694336,,
3944742912,3.944742912,3.537190207746969
3945791488,,
3946840064,,
3947888640,,
3948937216,,
3949985792,3.949985792,3.475981522542336
3951034368,,
3952082944,,
3953131520,,
3954180096,,
3955228672,3.955228672,3.4532354414238724
3956277248,,
3957325824,,
3958374400,,
3959422976,,
3960471552,3.960471552,3.4698936027538045
3961520128,,
3962568704,,
3963617280,,
3964665856,,
3965714432,3.965714432,3.4906428790448656
3966763008,,
3967811584,,
3968860160,,
3969908736,,
3970957312,3.970957312,3.507048695313768
3972005888,,
3973054464,,
3974103040,,
3975151616,,
3976200192,3.976200192,3.530641428466287
3977248768,,
3978297344,,
3979345920,,
3980394496,,
3981443072,3.981443072,3.516830843264492
3982491648,,
3983540224,,
3984588800,,
3985637376,,
3986685952,3.986685952,3.4860969256220304
3987734528,,
3988783104,,
3989831680,,
3990880256,,
3991928832,3.991928832,3.486924157918986
3992977408,,
3994025984,,
3995074560,,
3996123136,,
3997171712,3.997171712,3.5007765752895774
3998220288,,
3999268864,,
4000317440,,
4001366016,,
4002414592,4.002414592,3.514036046431562
4003463168,,
4004511744,,
4005560320,,
4006608896,,
4007657472,4.007657472,3.517316414963417
4008706048,,
4009754624,,
4010803200,,
4011851776,,
4012900352,4.012900352,3.5256322886189824
4013948928,,
4014997504,,
4016046080,,
4017094656,,
4018143232,4.018143232,3.4872370892030347
4019191808,,
4020240384,,
4021288960,,
4022337536,,
4023386112,4.023386112,3.460770708676585
4024434688,,
4025483264,,
4026531840,,
4027580416,,
4028628992,4.028628992,3.44646677360419
4029677568,,
4030726144,,
4031774720,,
4032823296,,
4033871872,4.033871872,3.4670382551733474
4034920448,,
4035969024,,
4037017600,,
4038066176,,
4039114752,4.039114752,3.478037143043133
4040163328,,
4041211904,,
4042260480,,
4043309056,,
4044357632,4.044357632,3.506854535717029
4045406208,,
4046454784,,
4047503360,,
4048551936,,
4049600512,4.049600512,3.4901506246979497
4050649088,,
4051697664,,
4052746240,,
4053794816,,
4054843392,4.054843392,3.456644961958352
4055891968,,
4056940544,,
4057989120,,
4059037696,,
4060086272,4.060086272,3.4488991063321093
4061134848,,
4062183424,,
4063232000,,
4064280576,,
4065329152,4.065329152,3.4678613249215444
4066377728,,
4067426304,,
4068474880,,
4069523456,,
4070572032,4.070572032,3.4756678392075586
4071620608,,
4072669184,,
4073717760,,
4074766336,,
4075814912,4.075814912,3.484697589915824
4076863488,,
4077912064,,
4078960640,,
4080009216,,
4081057792,4.081057792,3.5068091661459264
4082106368,,
4083154944,,
4084203520,,
4085252096,,
4086300672,4.086300672,3.4706484411079312
4087349248,,
4088397824,,
4089446400,,
4090494976,,
4091543552,4.091543552,3.4108276793435826
4092592128,,
4093640704,,
4094689280,,
4095737856,,
4096786432,4.096786432,3.4102090817186106
4097835008,,
4098883584,,
4099932160,,
4100980736,,
4102029312,4.102029312,3.4404273384071704
4103077888,,
4104126464,,
4105175040,,
4106223616,,
4107272192,4.107272192,3.469192501047741
4108320768,,
4109369344,,
4110417920,,
4111466496,,
4112515072,4.112515072,3.481052384126592
4113563648,,
4114612224,,
4115660800,,
4116709376,,
4117757952,4.117757952,3.481187081339738
4118806528,,
4119855104,,
4120903680,,
4121952256,,
4123000832,4.123000832,3.369921835600815
4124049408,,
4125097984,,
4126146560,,
4127195136,,
4128243712,4.128243712,3.3979806249576217
4129292288,,
4130340864,,
4131389440,,
4132438016,,
4133486592,4.133486592,3.394607801161729
4134535168,,
4135583744,,
4136632320,,
4137680896,,
4138729472,4.138729472,3.433069300386072
4139778048,,
4140826624,,
4141875200,,
4142923776,,
4143972352,4.143972352,3.4580408634637574
4145020928,,
4146069504,,
4147118080,,
4148166656,,
4149215232,4.149215232,3.4732225614052856
4150263808,,
4151312384,,
4152360960,,
4153409536,,
4154458112,4.154458112,3.4836717225603606
4155506688,,
4156555264,,
4157603840,,
4158652416,,
4159700992,4.159700992,3.508548944584077
4160749568,,
4161798144,,
4162846720,,
4163895296,,
4164943872,4.164943872,3.477298068564349
4165992448,,
4167041024,,
4168089600,,
4169138176,,
4170186752,4.170186752,3.45505529492579
4171235328,,
4172283904,,
4173332480,,
4174381056,,
4175429632,4.175429632,3.4666243045518863
4176478208,,
4177526784,,
4178575360,,
4179623936,,
4180672512,4.180672512,3.4681827779050813
4181721088,,
4182769664,,
4183818240,,
4184866816,,
4185915392,4.185915392,3.476959109186678
4186963968,,
4188012544,,
4189061120,,
4190109696,,
4191158272,4.191158272,3.4611640970322237
4192206848,,
4193255424,,
4194304000,,
4195352576,,
4196401152,4.196401152,3.3893862488052964
4197449728,,
4198498304,,
4199546880,,
4200595456,,
4201644032,4.201644032,3.418214614854761
4202692608,,
4203741184,,
4204789760,,
4205838336,,
4206886912,4.206886912,3.427272177326795
4207935488,,
4208984064,,
4210032640,,
4211081216,,
4212129792,4.212129792,3.4508308833272423
4213178368,,
4214226944,,
4215275520,,
4216324096,,
4217372672,4.217372672,3.463373970626836
4218421248,,
4219469824,,
4220518400,,
4221566976,,
4222615552,4.222615552,3.4846534366867337
4223664128,,
4224712704,,
4225761280,,
4226809856,,
4227858432,4.227858432,3.3739176053118305
4228907008,,
4229955584,,
4231004160,,
4232052736,,
4233101312,4.233101312,3.3718828314958427
4234149888,,
4235198464,,
4236247040,,
4237295616,,
4238344192,4.238344192,3.3593603605068254
4239392768,,
4240441344,,
4241489920,,
4242538496,,
4243587072,4.243587072,3.3784813950721646
4244635648,,
4245684224,,
4246732800,,
4247781376,,
4248829952,4.248829952,3.413569563376339
4249878528,,
4250927104,,
4251975680,,
4253024256,,
4254072832,4.254072832,3.430584557843527
4255121408,,
4256169984,,
4257218560,,
4258267136,,
4259315712,4.259315712,3.4499017242596404
4260364288,,
4261412864,,
4262461440,,
4263510016,,
4264558592,4.264558592,3.4122799336170173
4265607168,,
4266655744,,
4267704320,,
4268752896,,
4269801472,4.269801472,3.3519463187457217
4270850048,,
4271898624,,
4272947200,,
4273995776,,
4275044352,4.275044352,3.364661895852802
4276092928,,
4277141504,,
4278190080,,
4279238656,,
4280287232,4.280287232,3.397546118255923
4281335808,,
4282384384,,
4283432960,,
4284481536,,
4285530112,4.285530112,3.418474546600717
4286578688,,
4287627264,,
4288675840,,
4289724416,,
4290772992,4.290772992,3.4495706537137014
4291821568,,
4292870144,,
4293918720,,
4294967296,,
4296015872,4.296015872,3.392948974010115
4297064448,,
4298113024,,
4299161600,,
4300210176,,
4301258752,4.301258752,3.3866020868323456
4302307328,,
4303355904,,
4304404480,,
4305453056,,
4306501632,4.306501632,3.362602782303398
4307550208,,
4308598784,,
4309647360,,
4310695936,,
4311744512,4.311744512,3.382067382726815
4312793088,,
4313841664,,
4314890240,,
4315938816,,
4316987392,4.316987392,3.407396027673784
4318035968,,
4319084544,,
4320133120,,
4321181696,,
4322230272,4.322230272,3.421981288365254
4323278848,,
4324327424,,
4325376000,,
4326424576,,
4327473152,4.327473152,3.457454350389712
4328521728,,
4329570304,,
4330618880,,
4331667456,,
4332716032,4.332716032,3.451902226094561
4333764608,,
4334813184,,
4335861760,,
4336910336,,
4337958912,4.337958912,3.3993817083762488
4339007488,,
4340056064,,
4341104640,,
4342153216,,
4343201792,4.343201792,3.371644248365742
4344250368,,
4345298944,,
4346347520,,
4347396096,,
4348444672,4.348444672,3.400669819057621
4349493248,,
4350541824,,
4351590400,,
4352638976,,
4353687552,4.353687552,3.40897460317521
4354736128,,
4355784704,,
4356833280,,
4357881856,,
4358930432,4.358930432,3.4212821312538653
4359979008,,
4361027584,,
4362076160,,
4363124736,,
4364173312,4.364173312,3.4235676735297065
4365221888,,
4366270464,,
4367319040,,
4368367616,,
4369416192,4.369416192,3.3862990961642376
4370464768,,
4371513344,,
4372561920,,
4373610496,,
4374659072,4.374659072,3.367083924921542
4375707648,,
4376756224,,
4377804800,,
4378853376,,
4379901952,4.379901952,3.369669777141977
4380950528,,
4381999104,,
4383047680,,
4384096256,,
4385144832,4.385144832,3.3951737217751
4386193408,,
4387241984,,
4388290560,,
4389339136,,
4390387712,4.390387712,3.402462920135521
4391436288,,
4392484864,,
4393533440,,
4394582016,,
4395630592,4.395630592,3.440261734005792
4396679168,,
4397727744,,
4398776320,,
4399824896,,
4400873472,4.400873472,3.387088216379418
4401922048,,
4402970624,,
4404019200,,
4405067776,,
4406116352,4.406116352,3.3492827148021025
4407164928,,
4408213504,,
4409262080,,
4410310656,,
4411359232,4.411359232,3.3612340256552624
4412407808,,
4413456384,,
4414504960,,
4415553536,,
4416602112,4.416602112,3.380272177084433
4417650688,,
4418699264,,
4419747840,,
4420796416,,
4421844992,4.421844992,3.395883919833091
4422893568,,
4423942144,,
4424990720,,
4426039296,,
4427087872,4.427087872,3.407039426770022
4428136448,,
4429185024,,
4430233600,,
4431282176,,
4432330752,4.432330752,3.402165805476643
4433379328,,
4434427904,,
4435476480,,
4436525056,,
4437573632,4.437573632,3.319544875010354
4438622208,,
4439670784,,
4440719360,,
4441767936,,
4442816512,4.442816512,3.348333500890051
4443865088,,
4444913664,,
4445962240,,
4447010816,,
4448059392,4.448059392,3.344981442930987
4449107968,,
4450156544,,
4451205120,,
4452253696,,
4453302272,4.453302272,3.3732333933875944
4454350848,,
4455399424,,
4456448000,,
4457496576,,
4458545152,4.458545152,3.3891394966143524
4459593728,,
4460642304,,
4461690880,,
4462739456,,
4463788032,4.463788032,3.4146374134689794
4464836608,,
4465885184,,
4466933760,,
4467982336,,
4469030912,4.469030912,3.3606541370263683
4470079488,,
4471128064,,
4472176640,,
4473225216,,
4474273792,4.474273792,3.33562890299944
4475322368,,
4476370944,,
4477419520,,
4478468096,,
4479516672,4.479516672,3.320727840400867
4480565248,,
4481613824,,
4482662400,,
4483710976,,
4484759552,4.484759552,3.3483537087309587
4485808128,,
4486856704,,
4487905280,,
4488953856,,
4490002432,4.490002432,3.3700315410115813
4491051008,,
4492099584,,
4493148160,,
4494196736,,
4495245312,4.495245312,3.3822340853970725
4496293888,,
4497342464,,
4498391040,,
4499439616,,
4500488192,4.500488192,3.413630688584881
4501536768,,
4502585344,,
4503633920,,
4504682496,,
4505731072,4.505731072,3.3691293345077904
4506779648,,
4507828224,,
4508876800,,
4509925376,,
4510973952,4.510973952,3.353934211196724
4512022528,,
4513071104,,
4514119680,,
4515168256,,
4516216832,4.516216832,3.3232356824302838
4517265408,,
4518313984,,
4519362560,,
4520411136,,
4521459712,4.521459712,3.34978781285266
4522508288,,
4523556864,,
4524605440,,
4525654016,,
4526702592,4.526702592,3.373404983019967
4527751168,,
4528799744,,
4529848320,,
4530896896,,
4531945472,4.531945472,3.383792175547637
4532994048,,
4534042624,,
4535091200,,
4536139776,,
4537188352,4.537188352,3.353483799230617
4538236928,,
4539285504,,
4540334080,,
4541382656,,
4542431232,4.542431232,3.3118340775656265
4543479808,,
4544528384,,
4545576960,,
4546625536,,
4547674112,4.547674112,3.317642182126865
4548722688,,
4549771264,,
4550819840,,
4551868416,,
4552916992,4.552916992,3.3309489794984364
4553965568,,
4555014144,,
4556062720,,
4557111296,,
4558159872,4.558159872,3.357065141164454
4559208448,,
4560257024,,
4561305600,,
4562354176,,
4563402752,4.563402752,3.366457517458662
4564451328,,
4565499904,,
4566548480,,
4567597056,,
4568645632,4.568645632,3.3952958405028424
4569694208,,
4570742784,,
4571791360,,
4572839936,,
4573888512,4.573888512,3.273300635003058
4574937088,,
4575985664,,
4577034240,,
4578082816,,
4579131392,4.579131392,3.213612650579308
4580179968,,
4581228544,,
4582277120,,
4583325696,,
4584374272,4.584374272,3.2541866244962026
4585422848,,
4586471424,,
4587520000,,
4588568576,,
4589617152,4.589617152,3.3009537281827974
4590665728,,
4591714304,,
4592762880,,
4593811456,,
4594860032,4.594860032,3.339556737718248
4595908608,,
4596957184,,
4598005760,,
4599054336,,
4600102912,4.600102912,3.356440220322742
4601151488,,
4602200064,,
4603248640,,
4604297216,,
4605345792,4.605345792,3.369629380906162
4606394368,,
4607442944,,
4608491520,,
4609540096,,
4610588672,4.610588672,3.35465062246283
4611637248,,
4612685824,,
4613734400,,
4614782976,,
4615831552,4.615831552,3.3112333690195026
4616880128,,
4617928704,,
4618977280,,
4620025856,,
4621074432,4.621074432,3.319694627883369
4622123008,,
4623171584,,
4624220160,,
4625268736,,
4626317312,4.626317312,3.341108580289942
4627365888,,
4628414464,,
4629463040,,
4630511616,,
4631560192,4.631560192,3.354556350843848
4632608768,,
4633657344,,
4634705920,,
4635754496,,
4636803072,4.636803072,3.376070584069547
4637851648,,
4638900224,,
4639948800,,
4640997376,,
4642045952,4.642045952,3.647014744966188
4643094528,,
4644143104,,
4645191680,,
4646240256,,
4647288832,4.647288832,3.585174052113246
4648337408,,
4649385984,,
4650434560,,
4651483136,,
4652531712,4.652531712,3.461309504712865
4653580288,,
4654628864,,
4655677440,,
4656726016,,
4657774592,4.657774592,3.379111020737166
4658823168,,
4659871744,,
4660920320,,
4661968896,,
4663017472,4.663017472,3.37165443314138
4664066048,,
4665114624,,
4666163200,,
4667211776,,
4668260352,4.668260352,3.375600479874888
4669308928,,
4670357504,,
4671406080,,
4672454656,,
4673503232,4.673503232,3.3828233703124297
4674551808,,
4675600384,,
4676648960,,
4677697536,,
4678746112,4.678746112,3.413550604258479
4679794688,,
4680843264,,
4681891840,,
4682940416,,
4683988992,4.683988992,3.379537586066032
4685037568,,
4686086144,,
4687134720,,
4688183296,,
4689231872,4.689231872,3.326251782793028
4690280448,,
4691329024,,
4692377600,,
4693426176,,
4694474752,4.694474752,3.2782477642338304
4695523328,,
4696571904,,
4697620480,,
4698669056,,
4699717632,4.699717632,3.314107115038202
4700766208,,
4701814784,,
4702863360,,
4703911936,,
4704960512,4.704960512,3.336147684122755
4706009088,,
4707057664,,
4708106240,,
4709154816,,
4710203392,4.710203392,3.3545855472577357
4711251968,,
4712300544,,
4713349120,,
4714397696,,
4715446272,4.715446272,3.371938775683628
4716494848,,
4717543424,,
4718592000,,
4719640576,,
4720689152,4.720689152,3.3532571716907675
4721737728,,
4722786304,,
4723834880,,
4724883456,,
4725932032,4.725932032,3.3147214793140165
4726980608,,
4728029184,,
4729077760,,
4730126336,,
4731174912,4.731174912,3.2952552746181683
4732223488,,
4733272064,,
4734320640,,
4735369216,,
4736417792,4.736417792,3.3159310136326816
4737466368,,
4738514944,,
4739563520,,
4740612096,,
4741660672,4.741660672,3.3356087161183576
4742709248,,
4743757824,,
4744806400,,
4745854976,,
4746903552,4.746903552,3.3469179868903094
4747952128,,
4749000704,,
4750049280,,
4751097856,,
4752146432,4.752146432,3.3722245284714134
4753195008,,
4754243584,,
4755292160,,
4756340736,,
4757389312,4.757389312,3.3358583226678005
4758437888,,
4759486464,,
4760535040,,
4761583616,,
4762632192,4.762632192,3.33176744477066
4763680768,,
4764729344,,
4765777920,,
4766826496,,
4767875072,4.767875072,3.2882770102742267
4768923648,,
4769972224,,
4771020800,,
4772069376,,
4773117952,4.773117952,3.3171897666411887
4774166528,,
4775215104,,
4776263680,,
4777312256,,
4778360832,4.778360832,3.335019780647736
4779409408,,
4780457984,,
4781506560,,
4782555136,,
4783603712,4.783603712,3.3594138786898657
4784652288,,
4785700864,,
4786749440,,
4787798016,,
4788846592,4.788846592,3.336595701866159
4789895168,,
4790943744,,
4791992320,,
4793040896,,
4794089472,4.794089472,3.28020829706602
4795138048,,
4796186624,,
4797235200,,
4798283776,,
4799332352,4.799332352,3.2271901561238634
4800380928,,
4801429504,,
4802478080,,
4803526656,,
4804575232,4.804575232,3.2576272320921773
4805623808,,
4806672384,,
4807720960,,
4808769536,,
4809818112,4.809818112,3.292384541110729
4810866688,,
4811915264,,
4812963840,,
4814012416,,
4815060992,4.815060992,3.317861380471421
4816109568,,
4817158144,,
4818206720,,
4819255296,,
4820303872,4.820303872,3.361416770066189
4821352448,,
4822401024,,
4823449600,,
4824498176,,
4825546752,4.825546752,3.30579903748846
4826595328,,
4827643904,,
4828692480,,
4829741056,,
4830789632,4.830789632,3.274494865410534
4831838208,,
4832886784,,
4833935360,,
4834983936,,
4836032512,4.836032512,3.2784889641784845
4837081088,,
4838129664,,
4839178240,,
4840226816,,
4841275392,4.841275392,3.3038267591562622
4842323968,,
4843372544,,
4844421120,,
4845469696,,
4846518272,4.846518272,3.318543750359304
4847566848,,
4848615424,,
4849664000,,
4850712576,,
4851761152,4.851761152,3.3296039285233108
4852809728,,
4853858304,,
4854906880,,
4855955456,,
4857004032,4.857004032,3.32411265700616
4858052608,,
4859101184,,
4860149760,,
4861198336,,
4862246912,4.862246912,3.2569490710636027
4863295488,,
4864344064,,
4865392640,,
4866441216,,
4867489792,4.867489792,3.222536146858345
4868538368,,
4869586944,,
4870635520,,
4871684096,,
4872732672,4.872732672,3.185974699390256
4873781248,,
4874829824,,
4875878400,,
4876926976,,
4877975552,4.877975552,3.246467546244577
4879024128,,
4880072704,,
4881121280,,
4882169856,,
4883218432,4.883218432,3.2816073962828733
4884267008,,
4885315584,,
4886364160,,
4887412736,,
4888461312,4.888461312,3.323662934721174
4889509888,,
4890558464,,
4891607040,,
4892655616,,
4893704192,4.893704192,3.3099754988521544
4894752768,,
4895801344,,
4896849920,,
4897898496,,
4898947072,4.898947072,3.278748246440363
4899995648,,
4901044224,,
4902092800,,
4903141376,,
4904189952,4.904189952,3.2359629415216373
4905238528,,
4906287104,,
4907335680,,
4908384256,,
4909432832,4.909432832,3.2659669750505604
4910481408,,
4911529984,,
4912578560,,
4913627136,,
4914675712,4.914675712,3.291536042702304
4915724288,,
4916772864,,
4917821440,,
4918870016,,
4919918592,4.919918592,3.304180331234189
4920967168,,
4922015744,,
4923064320,,
4924112896,,
4925161472,4.925161472,3.33816628312401
4926210048,,
4927258624,,
4928307200,,
4929355776,,
4930404352,4.930404352,3.2916795554181646
4931452928,,
4932501504,,
4933550080,,
4934598656,,
4935647232,4.935647232,3.2680536517431342
4936695808,,
4937744384,,
4938792960,,
4939841536,,
4940890112,4.940890112,3.264516772590188
4941938688,,
4942987264,,
4944035840,,
4945084416,,
4946132992,4.946132992,3.287806753960358
4947181568,,
4948230144,,
4949278720,,
4950327296,,
4951375872,4.951375872,3.2991308935507835
4952424448,,
4953473024,,
4954521600,,
4955570176,,
4956618752,4.956618752,3.3214200858748857
4957667328,,
4958715904,,
4959764480,,
4960813056,,
4961861632,4.961861632,3.2962352774383987
4962910208,,
4963958784,,
4965007360,,
4966055936,,
4967104512,4.967104512,3.2854824715199564
4968153088,,
4969201664,,
4970250240,,
4971298816,,
4972347392,4.972347392,3.2469884940950293
4973395968,,
4974444544,,
4975493120,,
4976541696,,
4977590272,4.977590272,3.2468044543077395
4978638848,,
4979687424,,
4980736000,,
4981784576,,
4982833152,4.982833152,3.2776491631696496
4983881728,,
4984930304,,
4985978880,,
4987027456,,
4988076032,4.988076032,3.293611480548038
4989124608,,
4990173184,,
4991221760,,
4992270336,,
4993318912,4.993318912,3.3363605809516024
4994367488,,
4995416064,,
4996464640,,
4997513216,,
4998561792,4.998561792,3.3035689076984083
4999610368,,
5000658944,,
5001707520,,
5002756096,,
5003804672,5.003804672,3.262233827653352
5004853248,,
5005901824,,
5006950400,,
5007998976,,
5009047552,5.009047552,3.245438288232481
5010096128,,
5011144704,,
5012193280,,
5013241856,,
5014290432,5.014290432,3.2657807151508864
5015339008,,
5016387584,,
5017436160,,
5018484736,,
5019533312,5.019533312,3.2828751534124625
5020581888,,
5021630464,,
5022679040,,
5023727616,,
5024776192,5.024776192,3.2942270848585067
5025824768,,
5026873344,,
5027921920,,
5028970496,,
5030019072,5.030019072,3.325311366064548
5031067648,,
5032116224,,
5033164800,,
5034213376,,
5035261952,5.035261952,3.226310484383827
5036310528,,
5037359104,,
5038407680,,
5039456256,,
5040504832,5.040504832,3.2088296010570843
5041553408,,
5042601984,,
5043650560,,
5044699136,,
5045747712,5.045747712,3.2165064192214405
5046796288,,
5047844864,,
5048893440,,
5049942016,,
5050990592,5.050990592,3.2522256109668537
5052039168,,
5053087744,,
5054136320,,
5055184896,,
5056233472,5.056233472,3.274804590493256
5057282048,,
5058330624,,
5059379200,,
5060427776,,
5061476352,5.061476352,3.2998393173527534
5062524928,,
5063573504,,
5064622080,,
5065670656,,
5066719232,5.066719232,3.289824633354721
5067767808,,
5068816384,,
5069864960,,
5070913536,,
5071962112,5.071962112,3.235216324753871
5073010688,,
5074059264,,
5075107840,,
5076156416,,
5077204992,5.077204992,3.2338741195794687
5078253568,,
5079302144,,
5080350720,,
5081399296,,
5082447872,5.082447872,3.2016781678397117
5083496448,,
5084545024,,
5085593600,,
5086642176,,
5087690752,5.087690752,3.2436031240192453
5088739328,,
5089787904,,
5090836480,,
5091885056,,
5092933632,5.092933632,3.263591201121844
5093982208,,
5095030784,,
5096079360,,
5097127936,,
5098176512,5.098176512,3.3002695089969905
5099225088,,
5100273664,,
5101322240,,
5102370816,,
5103419392,5.103419392,3.236790498513492
5104467968,,
5105516544,,
5106565120,,
5107613696,,
5108662272,5.108662272,3.246878314864563
5109710848,,
5110759424,,
5111808000,,
5112856576,,
5113905152,5.113905152,3.174791922223344
5114953728,,
5116002304,,
5117050880,,
5118099456,,
5119148032,5.119148032,3.207485988490256
5120196608,,
5121245184,,
5122293760,,
5123342336,,
5124390912,5.124390912,3.249244538895873
5125439488,,
5126488064,,
5127536640,,
5128585216,,
5129633792,5.129633792,3.2662700335374706
5130682368,,
5131730944,,
5132779520,,
5133828096,,
5134876672,5.134876672,3.309166143283617
5135925248,,
5136973824,,
5138022400,,
5139070976,,
5140119552,5.140119552,3.2270524656145207
5141168128,,
5142216704,,
5143265280,,
5144313856,,
5145362432,5.145362432,3.2244409405175354
5146411008,,
5147459584,,
5148508160,,
5149556736,,
5150605312,5.150605312,3.175800825264944
5151653888,,
5152702464,,
5153751040,,
5154799616,,
5155848192,5.155848192,3.219965593247979
5156896768,,
5157945344,,
5158993920,,
5160042496,,
5161091072,5.161091072,3.248516973654111
5162139648,,
5163188224,,
5164236800,,
5165285376,,
5166333952,5.166333952,3.2695898696907784
5167382528,,
5168431104,,
5169479680,,
5170528256,,
5171576832,5.171576832,3.285908754887529
5172625408,,
5173673984,,
5174722560,,
5175771136,,
5176819712,5.176819712,3.2554010326547766
5177868288,,
5178916864,,
5179965440,,
5181014016,,
5182062592,5.182062592,3.208204522901263
5183111168,,
5184159744,,
5185208320,,
5186256896,,
5187305472,5.187305472,3.2155678896790665
5188354048,,
5189402624,,
5190451200,,
5191499776,,
5192548352,5.192548352,3.251179543597772
5193596928,,
5194645504,,
5195694080,,
5196742656,,
5197791232,5.197791232,3.266673455248464
5198839808,,
5199888384,,
5200936960,,
5201985536,,
5203034112,5.203034112,3.2925778350233244
5204082688,,
5205131264,,
5206179840,,
5207228416,,
5208276992,5.208276992,3.291670419702612
5209325568,,
5210374144,,
5211422720,,
5212471296,,
5213519872,5.213519872,3.29091737614244
5214568448,,
5215617024,,
5216665600,,
5217714176,,
5218762752,5.218762752,3.2540250129957378
5219811328,,
5220859904,,
5221908480,,
5222957056,,
5224005632,5.224005632,3.254259124981531
5225054208,,
5226102784,,
5227151360,,
5228199936,,
5229248512,5.229248512,3.267264707582064
5230297088,,
5231345664,,
5232394240,,
5233442816,,
5234491392,5.234491392,3.275704651478096
5235539968,,
5236588544,,
5237637120,,
5238685696,,
5239734272,5.239734272,3.3162613090879463
5240782848,,
5241831424,,
5242880000,,
5243928576,,
5244977152,5.244977152,3.2234682669759502
5246025728,,
5247074304,,
5248122880,,
5249171456,,
5250220032,5.250220032,3.198340516227302
5251268608,,
5252317184,,
5253365760,,
5254414336,,
5255462912,5.255462912,3.1191812792241294
5256511488,,
5257560064,,
5258608640,,
5259657216,,
5260705792,5.260705792,3.1826686710205334
5261754368,,
5262802944,,
5263851520,,
5264900096,,
5265948672,5.265948672,3.2226652012647854
5266997248,,
5268045824,,
5269094400,,
5270142976,,
5271191552,5.271191552,3.2499280808875275
5272240128,,
5273288704,,
5274337280,,
5275385856,,
5276434432,5.276434432,3.2396313460099067
5277483008,,
5278531584,,
5279580160,,
5280628736,,
5281677312,5.281677312,3.1927240592230106
5282725888,,
5283774464,,
5284823040,,
5285871616,,
5286920192,5.286920192,3.198956101685895
5287968768,,
5289017344,,
5290065920,,
5291114496,,
5292163072,5.292163072,3.1957386959903027
5293211648,,
5294260224,,
5295308800,,
5296357376,,
5297405952,5.297405952,3.2238507883678658
5298454528,,
5299503104,,
5300551680,,
5301600256,,
5302648832,5.302648832,3.239670332080866
5303697408,,
5304745984,,
5305794560,,
5306843136,,
5307891712,5.307891712,3.283348066386109
5308940288,,
5309988864,,
5311037440,,
5312086016,,
5313134592,5.313134592,3.228788268497895
5314183168,,
5315231744,,
5316280320,,
5317328896,,
5318377472,5.318377472,3.169377818315149
5319426048,,
5320474624,,
5321523200,,
5322571776,,
5323620352,5.323620352,3.2046997719534454
5324668928,,
5325717504,,
5326766080,,
5327814656,,
5328863232,5.328863232,3.207019271012413
5329911808,,
5330960384,,
5332008960,,
5333057536,,
5334106112,5.334106112,3.2348268224207164
5335154688,,
5336203264,,
5337251840,,
5338300416,,
5339348992,5.339348992,3.250572900785332
5340397568,,
5341446144,,
5342494720,,
5343543296,,
5344591872,5.344591872,3.279217450743576
5345640448,,
5346689024,,
5347737600,,
5348786176,,
5349834752,5.349834752,3.246641695944183
5350883328,,
5351931904,,
5352980480,,
5354029056,,
5355077632,5.355077632,3.2112763129148583
5356126208,,
5357174784,,
5358223360,,
5359271936,,
5360320512,5.360320512,3.203707938844233
5361369088,,
5362417664,,
5363466240,,
5364514816,,
5365563392,5.365563392,3.2291868077730053
5366611968,,
5367660544,,
5368709120,,
5369757696,,
5370806272,5.370806272,3.243808809754534
5371854848,,
5372903424,,
5373952000,,
5375000576,,
5376049152,5.376049152,3.269910715099253
5377097728,,
5378146304,,
5379194880,,
5380243456,,
5381292032,5.381292032,3.2330371810914107
5382340608,,
5383389184,,
5384437760,,
5385486336,,
5386534912,5.386534912,3.1855364005648723
5387583488,,
5388632064,,
5389680640,,
5390729216,,
5391777792,5.391777792,3.174172076774456
5392826368,,
5393874944,,
5394923520,,
5395972096,,
5397020672,5.397020672,3.1834197030953835
5398069248,,
5399117824,,
5400166400,,
5401214976,,
5402263552,5.402263552,3.213259348510883
5403312128,,
5404360704,,
5405409280,,
5406457856,,
5407506432,5.407506432,3.230682907590116
5408555008,,
5409603584,,
5410652160,,
5411700736,,
5412749312,5.412749312,3.272639783263288
5413797888,,
5414846464,,
5415895040,,
5416943616,,
5417992192,5.417992192,3.206726300161032
5419040768,,
5420089344,,
5421137920,,
5422186496,,
5423235072,5.423235072,3.16168658627749
5424283648,,
5425332224,,
5426380800,,
5427429376,,
5428477952,5.428477952,3.174607742463861
5429526528,,
5430575104,,
5431623680,,
5432672256,,
5433720832,5.433720832,3.19357302577224
5434769408,,
5435817984,,
5436866560,,
5437915136,,
5438963712,5.438963712,3.221287442621532
5440012288,,
5441060864,,
5442109440,,
5443158016,,
5444206592,5.444206592,3.2455130894112094
5445255168,,
5446303744,,
5447352320,,
5448400896,,
5449449472,5.449449472,3.261663105433782
5450498048,,
5451546624,,
5452595200,,
5453643776,,
5454692352,5.454692352,3.2045020580256125
5455740928,,
5456789504,,
5457838080,,
5458886656,,
5459935232,5.459935232,3.1828578260691587
5460983808,,
5462032384,,
5463080960,,
5464129536,,
5465178112,5.465178112,3.202618108946637
5466226688,,
5467275264,,
5468323840,,
5469372416,,
5470420992,5.470420992,3.228186241178771
5471469568,,
5472518144,,
5473566720,,
5474615296,,
5475663872,5.475663872,3.240555053224292
5476712448,,
5477761024,,
5478809600,,
5479858176,,
5480906752,5.480906752,3.267244936243649
5481955328,,
5483003904,,
5484052480,,
5485101056,,
5486149632,5.486149632,3.2017378453175325
5487198208,,
5488246784,,
5489295360,,
5490343936,,
5491392512,5.491392512,3.1678437453059263
5492441088,,
5493489664,,
5494538240,,
5495586816,,
5496635392,5.496635392,3.163370418213152
5497683968,,
5498732544,,
5499781120,,
5500829696,,
5501878272,5.501878272,3.1895698957555862
5502926848,,
5503975424,,
5505024000,,
5506072576,,
5507121152,5.507121152,3.220065360621493
5508169728,,
5509218304,,
5510266880,,
5511315456,,
5512364032,5.512364032,3.2373665631979653
5513412608,,
5514461184,,
5515509760,,
5516558336,,
5517606912,5.517606912,3.2766065231859924
5518655488,,
5519704064,,
5520752640,,
5521801216,,
5522849792,5.522849792,3.2094511316618104
5523898368,,
5524946944,,
5525995520,,
5527044096,,
5528092672,5.528092672,3.182159125373204
5529141248,,
5530189824,,
5531238400,,
5532286976,,
5533335552,5.533335552,3.1372808763833806
5534384128,,
5535432704,,
5536481280,,
5537529856,,
5538578432,5.538578432,3.172240456924626
5539627008,,
5540675584,,
5541724160,,
5542772736,,
5543821312,5.543821312,3.2046648987961794
5544869888,,
5545918464,,
5546967040,,
5548015616,,
5549064192,5.549064192,3.2281348706234088
5550112768,,
5551161344,,
5552209920,,
5553258496,,
5554307072,5.554307072,3.230867074807498
5555355648,,
5556404224,,
5557452800,,
5558501376,,
5559549952,5.559549952,3.221642881523945
5560598528,,
5561647104,,
5562695680,,
5563744256,,
5564792832,5.564792832,3.1895766642949583
5565841408,,
5566889984,,
5567938560,,
5568987136,,
5570035712,5.570035712,3.1861591397978963
5571084288,,
5572132864,,
5573181440,,
5574230016,,
5575278592,5.575278592,3.209794882960252
5576327168,,
5577375744,,
5578424320,,
5579472896,,
5580521472,5.580521472,3.2252355859764235
5581570048,,
5582618624,,
5583667200,,
5584715776,,
5585764352,5.585764352,3.2577360312901336
5586812928,,
5587861504,,
5588910080,,
5589958656,,
5591007232,5.591007232,3.2123165288213675
5592055808,,
5593104384,,
5594152960,,
5595201536,,
5596250112,5.596250112,3.1553038262682724
5597298688,,
5598347264,,
5599395840,,
5600444416,,
5601492992,5.601492992,3.092946106149516
5602541568,,
5603590144,,
5604638720,,
5605687296,,
5606735872,5.606735872,3.1185057432380874
5607784448,,
5608833024,,
5609881600,,
5610930176,,
5611978752,5.611978752,3.170408709795079
5613027328,,
5614075904,,
5615124480,,
5616173056,,
5617221632,5.617221632,3.1962352506143934
5618270208,,
5619318784,,
5620367360,,
5621415936,,
5622464512,5.622464512,3.249840498422425
5623513088,,
5624561664,,
5625610240,,
5626658816,,
5627707392,5.627707392,3.1968826863215165
5628755968,,
5629804544,,
5630853120,,
5631901696,,
5632950272,5.632950272,3.2716405074989217
5633998848,,
5635047424,,
5636096000,,
5637144576,,
5638193152,5.638193152,3.20726929399064
5639241728,,
5640290304,,
5641338880,,
5642387456,,
5643436032,5.643436032,3.2144677727195714
5644484608,,
5645533184,,
5646581760,,
5647630336,,
5648678912,5.648678912,3.221790948636892
5649727488,,
5650776064,,
5651824640,,
5652873216,,
5653921792,5.653921792,3.239065907104844
5654970368,,
5656018944,,
5657067520,,
5658116096,,
5659164672,5.659164672,3.224597401204124
5660213248,,
5661261824,,
5662310400,,
5663358976,,
5664407552,5.664407552,3.1550320319687803
5665456128,,
5666504704,,
5667553280,,
5668601856,,
5669650432,5.669650432,3.0933853638248223
5670699008,,
5671747584,,
5672796160,,
5673844736,,
5674893312,5.674893312,3.12697523174412
5675941888,,
5676990464,,
5678039040,,
5679087616,,
5680136192,5.680136192,3.1710071501691584
5681184768,,
5682233344,,
5683281920,,
5684330496,,
5685379072,5.685379072,3.191902897104569
5686427648,,
5687476224,,
5688524800,,
5689573376,,
5690621952,5.690621952,3.230140357872623
5691670528,,
5692719104,,
5693767680,,
5694816256,,
5695864832,5.695864832,3.183095785158071
5696913408,,
5697961984,,
5699010560,,
5700059136,,
5701107712,5.701107712,3.146905045614352
5702156288,,
5703204864,,
5704253440,,
5705302016,,
5706350592,5.706350592,3.1323935264291496
5707399168,,
5708447744,,
5709496320,,
5710544896,,
5711593472,5.711593472,3.114621458180556
5712642048,,
5713690624,,
5714739200,,
5715787776,,
5716836352,5.716836352,3.1650969436721943
5717884928,,
5718933504,,
5719982080,,
5721030656,,
5722079232,5.722079232,3.1982590398799946
5723127808,,
5724176384,,
5725224960,,
5726273536,,
5727322112,5.727322112,3.250786824700357
5728370688,,
5729419264,,
5730467840,,
5731516416,,
5732564992,5.732564992,3.188535606029534
5733613568,,
5734662144,,
5735710720,,
5736759296,,
5737807872,5.737807872,3.1382590748379067
5738856448,,
5739905024,,
5740953600,,
5742002176,,
5743050752,5.743050752,3.160564593072051
5744099328,,
5745147904,,
5746196480,,
5747245056,,
5748293632,5.748293632,3.184891112687307
5749342208,,
5750390784,,
5751439360,,
5752487936,,
5753536512,5.753536512,3.207850237019449
5754585088,,
5755633664,,
5756682240,,
5757730816,,
5758779392,5.758779392,3.2183296475322534
5759827968,,
5760876544,,
5761925120,,
5762973696,,
5764022272,5.764022272,3.253818295442124
5765070848,,
5766119424,,
5767168000,,
5768216576,,
5769265152,5.769265152,3.211573586355256
5770313728,,
5771362304,,
5772410880,,
5773459456,,
5774508032,5.774508032,3.191554585116256
5775556608,,
5776605184,,
5777653760,,
5778702336,,
5779750912,5.779750912,3.15187191746159
5780799488,,
5781848064,,
5782896640,,
5783945216,,
5784993792,5.784993792,3.167128489478746
5786042368,,
5787090944,,
5788139520,,
5789188096,,
5790236672,5.790236672,3.19758891812098
5791285248,,
5792333824,,
5793382400,,
5794430976,,
5795479552,5.795479552,3.221010476559856
5796528128,,
5797576704,,
5798625280,,
5799673856,,
5800722432,5.800722432,3.239427425923123
5801771008,,
5802819584,,
5803868160,,
5804916736,,
5805965312,5.805965312,3.2012963186511687
5807013888,,
5808062464,,
5809111040,,
5810159616,,
5811208192,5.811208192,3.1635160027015186
5812256768,,
5813305344,,
5814353920,,
5815402496,,
5816451072,5.816451072,3.1647833264610528
5817499648,,
5818548224,,
5819596800,,
5820645376,,
5821693952,5.821693952,3.186600429940522
5822742528,,
5823791104,,
5824839680,,
5825888256,,
5826936832,5.826936832,3.195410160417388
5827985408,,
5829033984,,
5830082560,,
5831131136,,
5832179712,5.832179712,3.223028897458398
5833228288,,
5834276864,,
5835325440,,
5836374016,,
5837422592,5.837422592,3.202164228934372
5838471168,,
5839519744,,
5840568320,,
5841616896,,
5842665472,5.842665472,3.1720970353197444
5843714048,,
5844762624,,
5845811200,,
5846859776,,
5847908352,5.847908352,3.125671174545414
5848956928,,
5850005504,,
5851054080,,
5852102656,,
5853151232,5.853151232,3.13914438074385
5854199808,,
5855248384,,
5856296960,,
5857345536,,
5858394112,5.858394112,3.1717158607219686
5859442688,,
5860491264,,
5861539840,,
5862588416,,
5863636992,5.863636992,3.19094473725662
5864685568,,
5865734144,,
5866782720,,
5867831296,,
5868879872,5.868879872,3.240218532150976
5869928448,,
5870977024,,
5872025600,,
5873074176,,
5874122752,5.874122752,3.223072403550593
5875171328,,
5876219904,,
5877268480,,
5878317056,,
5879365632,5.879365632,3.2063274283310434
5880414208,,
5881462784,,
5882511360,,
5883559936,,
5884608512,5.884608512,3.1430713015282103
5885657088,,
5886705664,,
5887754240,,
5888802816,,
5889851392,5.889851392,3.170772360286464
5890899968,,
5891948544,,
5892997120,,
5894045696,,
5895094272,5.895094272,3.189036095564358
5896142848,,
5897191424,,
5898240000,,
5899288576,,
5900337152,5.900337152,3.207513867245114
5901385728,,
5902434304,,
5903482880,,
5904531456,,
5905580032,5.905580032,3.228678566532101
5906628608,,
5907677184,,
5908725760,,
5909774336,,
5910822912,5.910822912,3.166946019751456
5911871488,,
5912920064,,
5913968640,,
5915017216,,
5916065792,5.916065792,3.1369856808180616
5917114368,,
5918162944,,
5919211520,,
5920260096,,
5921308672,5.921308672,3.1487139129656274
5922357248,,
5923405824,,
5924454400,,
5925502976,,
5926551552,5.926551552,3.176255704984846
5927600128,,
5928648704,,
5929697280,,
5930745856,,
5931794432,5.931794432,3.1874541597805464
5932843008,,
5933891584,,
5934940160,,
5935988736,,
5937037312,5.937037312,3.211373731040344
5938085888,,
5939134464,,
5940183040,,
5941231616,,
5942280192,5.942280192,3.183593282129391
5943328768,,
5944377344,,
5945425920,,
5946474496,,
5947523072,5.947523072,3.119531891178466
5948571648,,
5949620224,,
5950668800,,
5951717376,,
5952765952,5.952765952,3.142840374982172
5953814528,,
5954863104,,
5955911680,,
5956960256,,
5958008832,5.958008832,3.158969120155944
5959057408,,
5960105984,,
5961154560,,
5962203136,,
5963251712,5.963251712,3.1824273321682397
5964300288,,
5965348864,,
5966397440,,
5967446016,,
5968494592,5.968494592,3.191567281351314
5969543168,,
5970591744,,
5971640320,,
5972688896,,
5973737472,5.973737472,3.226485479238804
5974786048,,
5975834624,,
5976883200,,
5977931776,,
5978980352,5.978980352,3.162126868490946
5980028928,,
5981077504,,
5982126080,,
5983174656,,
5984223232,5.984223232,3.1536520715937653
5985271808,,
5986320384,,
5987368960,,
5988417536,,
5989466112,5.989466112,3.1644718828739484
5990514688,,
5991563264,,
5992611840,,
5993660416,,
5994708992,5.994708992,3.175147144813665
5995757568,,
5996806144,,
5997854720,,
5998903296,,
5999951872,5.999951872,3.184087212969984
6001000448,,
6002049024,,
6003097600,,
6004146176,,
6005194752,6.005194752,3.2001101270264964
6006243328,,
6007291904,,
6008340480,,
6009389056,,
6010437632,6.010437632,3.1911388852215814
6011486208,,
6012534784,,
6013583360,,
6014631936,,
6015680512,6.015680512,3.162431946770038
6016729088,,
6017777664,,
6018826240,,
6019874816,,
6020923392,6.020923392,3.152178109846342
6021971968,,
6023020544,,
6024069120,,
6025117696,,
6026166272,6.026166272,3.1543006812265
6027214848,,
6028263424,,
6029312000,,
6030360576,,
6031409152,6.031409152,3.169298355612875
6032457728,,
6033506304,,
6034554880,,
6035603456,,
6036652032,6.036652032,3.182497811760966
6037700608,,
6038749184,,
6039797760,,
6040846336,,
6041894912,6.041894912,3.2250382016409564
6042943488,,
6043992064,,
6045040640,,
6046089216,,
6047137792,6.047137792,3.1724422534186085
6048186368,,
6049234944,,
6050283520,,
6051332096,,
6052380672,6.052380672,3.134195936033986
6053429248,,
6054477824,,
6055526400,,
6056574976,,
6057623552,6.057623552,3.131935396910161
6058672128,,
6059720704,,
6060769280,,
6061817856,,
6062866432,6.062866432,3.126433913343186
6063915008,,
6064963584,,
6066012160,,
6067060736,,
6068109312,6.068109312,3.158486681017739
6069157888,,
6070206464,,
6071255040,,
6072303616,,
6073352192,6.073352192,3.175101374811919
6074400768,,
6075449344,,
6076497920,,
6077546496,,
6078595072,6.078595072,3.2098761275921133
6079643648,,
6080692224,,
6081740800,,
6082789376,,
6083837952,6.083837952,3.145340512996136
6084886528,,
6085935104,,
6086983680,,
6088032256,,
6089080832,6.089080832,3.1128921572202186
6090129408,,
6091177984,,
6092226560,,
6093275136,,
6094323712,6.094323712,3.05930326095712
6095372288,,
6096420864,,
6097469440,,
6098518016,,
6099566592,6.099566592,3.118650951324491
6100615168,,
6101663744,,
6102712320,,
6103760896,,
6104809472,6.104809472,3.153082670423342
6105858048,,
6106906624,,
6107955200,,
6109003776,,
6110052352,6.110052352,3.1813774595736
6111100928,,
6112149504,,
6113198080,,
6114246656,,
6115295232,6.115295232,3.170636844362664
6116343808,,
6117392384,,
6118440960,,
6119489536,,
6120538112,6.120538112,3.112685449602004
6121586688,,
6122635264,,
6123683840,,
6124732416,,
6125780992,6.125780992,3.086219134252094
6126829568,,
6127878144,,
6128926720,,
6129975296,,
6131023872,6.131023872,3.103870186515473
6132072448,,
6133121024,,
6134169600,,
6135218176,,
6136266752,6.136266752,3.1460117584847773
6137315328,,
6138363904,,
6139412480,,
6140461056,,
6141509632,6.141509632,3.164785473183048
6142558208,,
6143606784,,
6144655360,,
6145703936,,
6146752512,6.146752512,3.2020509544982807
6147801088,,
6148849664,,
6149898240,,
6150946816,,
6151995392,6.151995392,3.153312384466904
6153043968,,
6154092544,,
6155141120,,
6156189696,,
6157238272,6.157238272,3.1579966948827485
6158286848,,
6159335424,,
6160384000,,
6161432576,,
6162481152,6.162481152,3.1473972661899885
6163529728,,
6164578304,,
6165626880,,
6166675456,,
6167724032,6.167724032,3.160041162813257
6168772608,,
6169821184,,
6170869760,,
6171918336,,
6172966912,6.172966912,3.1660784361194705
6174015488,,
6175064064,,
6176112640,,
6177161216,,
6178209792,6.178209792,3.183728030421367
6179258368,,
6180306944,,
6181355520,,
6182404096,,
6183452672,6.183452672,3.2225149393058583
6184501248,,
6185549824,,
6186598400,,
6187646976,,
6188695552,6.188695552,3.15939668575079
6189744128,,
6190792704,,
6191841280,,
6192889856,,
6193938432,6.193938432,3.0604200673983586
6194987008,,
6196035584,,
6197084160,,
6198132736,,
6199181312,6.199181312,3.066164246788433
6200229888,,
6201278464,,
6202327040,,
6203375616,,
6204424192,6.204424192,3.109197673003732
6205472768,,
6206521344,,
6207569920,,
6208618496,,
6209667072,6.209667072,3.1401750097635768
6210715648,,
6211764224,,
6212812800,,
6213861376,,
6214909952,6.214909952,3.1669709805072226
6215958528,,
6217007104,,
6218055680,,
6219104256,,
6220152832,6.220152832,3.170136564501801
6221201408,,
6222249984,,
6223298560,,
6224347136,,
6225395712,6.225395712,3.125030003858358
6226444288,,
6227492864,,
6228541440,,
6229590016,,
6230638592,6.230638592,3.118886366320382
6231687168,,
6232735744,,
6233784320,,
6234832896,,
6235881472,6.235881472,3.07967534302928
6236930048,,
6237978624,,
6239027200,,
6240075776,,
6241124352,6.241124352,3.1183433057715044
6242172928,,
6243221504,,
6244270080,,
6245318656,,
6246367232,6.246367232,3.1437783066551823
6247415808,,
6248464384,,
6249512960,,
6250561536,,
6251610112,6.251610112,3.168566727616109
6252658688,,
6253707264,,
6254755840,,
6255804416,,
6256852992,6.256852992,3.1902792250428624
6257901568,,
6258950144,,
6259998720,,
6261047296,,
6262095872,6.262095872,3.13868188818683
6263144448,,
6264193024,,
6265241600,,
6266290176,,
6267338752,6.267338752,3.070580008760796
6268387328,,
6269435904,,
6270484480,,
6271533056,,
6272581632,6.272581632,3.1213513980090646
6273630208,,
6274678784,,
6275727360,,
6276775936,,
6277824512,6.277824512,3.145976386130989
6278873088,,
6279921664,,
6280970240,,
6282018816,,
6283067392,6.283067392,3.159381240677125
6284115968,,
6285164544,,
6286213120,,
6287261696,,
6288310272,6.288310272,3.194240830693041
6289358848,,
6290407424,,
6291456000,,
6292504576,,
6293553152,6.293553152,3.1434195891374914
6294601728,,
6295650304,,
6296698880,,
6297747456,,
6298796032,6.298796032,3.0863651220129253
6299844608,,
6300893184,,
6301941760,,
6302990336,,
6304038912,6.304038912,3.0709356105272723
6305087488,,
6306136064,,
6307184640,,
6308233216,,
6309281792,6.309281792,3.102412133984269
6310330368,,
6311378944,,
6312427520,,
6313476096,,
6314524672,6.314524672,3.133212192534076
6315573248,,
6316621824,,
6317670400,,
6318718976,,
6319767552,6.319767552,3.154354912092304
6320816128,,
6321864704,,
6322913280,,
6323961856,,
6325010432,6.325010432,3.1970597418216
6326059008,,
6327107584,,
6328156160,,
6329204736,,
6330253312,6.330253312,3.198703355526976
6331301888,,
6332350464,,
6333399040,,
6334447616,,
6335496192,6.335496192,3.151082505595157
6336544768,,
6337593344,,
6338641920,,
6339690496,,
6340739072,6.340739072,3.1373336983805635
6341787648,,
6342836224,,
6343884800,,
6344933376,,
6345981952,6.345981952,3.124266198037704
6347030528,,
6348079104,,
6349127680,,
6350176256,,
6351224832,6.351224832,3.146513466736147
6352273408,,
6353321984,,
6354370560,,
6355419136,,
6356467712,6.356467712,3.1583685027992527
6357516288,,
6358564864,,
6359613440,,
6360662016,,
6361710592,6.361710592,3.1946614079230398
6362759168,,
6363807744,,
6364856320,,
6365904896,,
6366953472,6.366953472,3.155539132234835
6368002048,,
6369050624,,
6370099200,,
6371147776,,
6372196352,6.372196352,3.098629770414059
6373244928,,
6374293504,,
6375342080,,
6376390656,,
6377439232,6.377439232,3.0816776935964283
6378487808,,
6379536384,,
6380584960,,
6381633536,,
6382682112,6.382682112,3.1152113627279885
6383730688,,
6384779264,,
6385827840,,
6386876416,,
6387924992,6.387924992,3.136718651890967
6388973568,,
6390022144,,
6391070720,,
6392119296,,
6393167872,6.393167872,3.1722838281092387
6394216448,,
6395265024,,
6396313600,,
6397362176,,
6398410752,6.398410752,3.1605551166100008
6399459328,,
6400507904,,
6401556480,,
6402605056,,
6403653632,6.403653632,3.1166219458858317
6404702208,,
6405750784,,
6406799360,,
6407847936,,
6408896512,6.408896512,3.0937840583651037
6409945088,,
6410993664,,
6412042240,,
6413090816,,
6414139392,6.414139392,3.126466443283052
6415187968,,
6416236544,,
6417285120,,
6418333696,,
6419382272,6.419382272,3.14143671677466
6420430848,,
6421479424,,
6422528000,,
6423576576,,
6424625152,6.424625152,3.1567213158815703
6425673728,,
6426722304,,
6427770880,,
6428819456,,
6429868032,6.429868032,3.178133539656198
6430916608,,
6431965184,,
6433013760,,
6434062336,,
6435110912,6.435110912,3.0832832763400377
6436159488,,
6437208064,,
6438256640,,
6439305216,,
6440353792,6.440353792,3.0474956317869584
6441402368,,
6442450944,,
6443499520,,
6444548096,,
6445596672,6.445596672,3.0557481816353995
6446645248,,
6447693824,,
6448742400,,
6449790976,,
6450839552,6.450839552,3.0960189505710094
6451888128,,
6452936704,,
6453985280,,
6455033856,,
6456082432,6.456082432,3.120336784733881
6457131008,,
6458179584,,
6459228160,,
6460276736,,
6461325312,6.461325312,3.1533181049815444
6462373888,,
6463422464,,
6464471040,,
6465519616,,
6466568192,6.466568192,3.142044315216787
6467616768,,
6468665344,,
6469713920,,
6470762496,,
6471811072,6.471811072,3.2268965323851253
6472859648,,
6473908224,,
6474956800,,
6476005376,,
6477053952,6.477053952,3.169014486301922
6478102528,,
6479151104,,
6480199680,,
6481248256,,
6482296832,6.482296832,3.1270826315640297
6483345408,,
6484393984,,
6485442560,,
6486491136,,
6487539712,6.487539712,3.1470701128062677
6488588288,,
6489636864,,
6490685440,,
6491734016,,
6492782592,6.492782592,3.1525917856272736
6493831168,,
6494879744,,
6495928320,,
6496976896,,
6498025472,6.498025472,3.196011689427132
6499074048,,
6500122624,,
6501171200,,
6502219776,,
6503268352,6.503268352,3.1537832326023225
6504316928,,
6505365504,,
6506414080,,
6507462656,,
6508511232,6.508511232,3.099924741411992
6509559808,,
6510608384,,
6511656960,,
6512705536,,
6513754112,6.513754112,3.095275522484735
6514802688,,
6515851264,,
6516899840,,
6517948416,,
6518996992,6.518996992,3.12028188078708
6520045568,,
6521094144,,
6522142720,,
6523191296,,
6524239872,6.524239872,3.138795956447042
6525288448,,
6526337024,,
6527385600,,
6528434176,,
6529482752,6.529482752,3.1501812227740285
6530531328,,
6531579904,,
6532628480,,
6533677056,,
6534725632,6.534725632,3.181635205594113
6535774208,,
6536822784,,
6537871360,,
6538919936,,
6539968512,6.539968512,3.1337187859360864
6541017088,,
6542065664,,
6543114240,,
6544162816,,
6545211392,6.545211392,3.102858845998247
6546259968,,
6547308544,,
6548357120,,
6549405696,,
6550454272,6.550454272,3.0765833851226216
6551502848,,
6552551424,,
6553600000,,
6554648576,,
6555697152,6.555697152,3.1068400072898315
6556745728,,
6557794304,,
6558842880,,
6559891456,,
6560940032,6.560940032,3.1255466375857286
6561988608,,
6563037184,,
6564085760,,
6565134336,,
6566182912,6.566182912,3.14759816190714
6567231488,,
6568280064,,
6569328640,,
6570377216,,
6571425792,6.571425792,3.178244018665288
6572474368,,
6573522944,,
6574571520,,
6575620096,,
6576668672,6.576668672,3.0964989341039475
6577717248,,
6578765824,,
6579814400,,
6580862976,,
6581911552,6.581911552,3.073290170856875
6582960128,,
6584008704,,
6585057280,,
6586105856,,
6587154432,6.587154432,3.0656755662487445
6588203008,,
6589251584,,
6590300160,,
6591348736,,
6592397312,6.592397312,3.1007264887527555
6593445888,,
6594494464,,
6595543040,,
6596591616,,
6597640192,6.597640192,3.1221309921322726
6598688768,,
6599737344,,
6600785920,,
6601834496,,
6602883072,6.602883072,3.175834144255089
6603931648,,
6604980224,,
6606028800,,
6607077376,,
6608125952,6.608125952,3.137918710766866
6609174528,,
6610223104,,
6611271680,,
6612320256,,
6613368832,6.613368832,3.12226984931809
6614417408,,
6615465984,,
6616514560,,
6617563136,,
6618611712,6.618611712,3.0885570520576646
6619660288,,
6620708864,,
6621757440,,
6622806016,,
6623854592,6.623854592,3.111897635887701
6624903168,,
6625951744,,
6627000320,,
6628048896,,
6629097472,6.629097472,3.1320186146384548
6630146048,,
6631194624,,
6632243200,,
6633291776,,
6634340352,6.634340352,3.151439754647418
6635388928,,
6636437504,,
6637486080,,
6638534656,,
6639583232,6.639583232,3.1746743716263524
6640631808,,
6641680384,,
6642728960,,
6643777536,,
6644826112,6.644826112,3.0905747941693043
6645874688,,
6646923264,,
6647971840,,
6649020416,,
6650068992,6.650068992,3.059197356430003
6651117568,,
6652166144,,
6653214720,,
6654263296,,
6655311872,6.655311872,3.052699798495049
6656360448,,
6657409024,,
6658457600,,
6659506176,,
6660554752,6.660554752,3.0912897789568845
6661603328,,
6662651904,,
6663700480,,
6664749056,,
6665797632,6.665797632,3.112113278959769
6666846208,,
6667894784,,
6668943360,,
6669991936,,
6671040512,6.671040512,3.146119154688825
6672089088,,
6673137664,,
6674186240,,
6675234816,,
6676283392,6.676283392,3.1468638529560184
6677331968,,
6678380544,,
6679429120,,
6680477696,,
6681526272,6.681526272,3.1294209679824614
6682574848,,
6683623424,,
6684672000,,
6685720576,,
6686769152,6.686769152,3.082229303303172
6687817728,,
6688866304,,
6689914880,,
6690963456,,
6692012032,6.692012032,3.0867279536391097
6693060608,,
6694109184,,
6695157760,,
6696206336,,
6697254912,6.697254912,3.114149399746656
6698303488,,
6699352064,,
6700400640,,
6701449216,,
6702497792,6.702497792,3.131510575469157
6703546368,,
6704594944,,
6705643520,,
6706692096,,
6707740672,6.707740672,3.1774420197833217
6708789248,,
6709837824,,
6710886400,,
6711934976,,
6712983552,6.712983552,3.103685879650747
6714032128,,
6715080704,,
6716129280,,
6717177856,,
6718226432,6.718226432,3.078990575148784
6719275008,,
6720323584,,
6721372160,,
6722420736,,
6723469312,6.723469312,3.133231758399015
6724517888,,
6725566464,,
6726615040,,
6727663616,,
6728712192,6.728712192,3.1001810418843823
6729760768,,
6730809344,,
6731857920,,
6732906496,,
6733955072,6.733955072,3.1225008377904424
6735003648,,
6736052224,,
6737100800,,
6738149376,,
6739197952,6.739197952,3.137267410993251
6740246528,,
6741295104,,
6742343680,,
6743392256,,
6744440832,6.744440832,3.1843679050498457
6745489408,,
6746537984,,
6747586560,,
6748635136,,
6749683712,6.749683712,3.1056762151139945
6750732288,,
6751780864,,
6752829440,,
6753878016,,
6754926592,6.754926592,3.0968582621672343
6755975168,,
6757023744,,
6758072320,,
6759120896,,
6760169472,6.760169472,3.087263902668593
6761218048,,
6762266624,,
6763315200,,
6764363776,,
6765412352,6.765412352,3.10521517315997
6766460928,,
6767509504,,
6768558080,,
6769606656,,
6770655232,6.770655232,3.1224475562423435
6771703808,,
6772752384,,
6773800960,,
6774849536,,
6775898112,6.775898112,3.13450736928173
6776946688,,
6777995264,,
6779043840,,
6780092416,,
6781140992,6.781140992,3.1557516180956737
6782189568,,
6783238144,,
6784286720,,
6785335296,,
6786383872,6.786383872,3.1259998495064467
6787432448,,
6788481024,,
6789529600,,
6790578176,,
6791626752,6.791626752,3.095304863858793
6792675328,,
6793723904,,
6794772480,,
6795821056,,
6796869632,6.796869632,3.140543229015958
6797918208,,
6798966784,,
6800015360,,
6801063936,,
6802112512,6.802112512,3.143349180383188
6803161088,,
6804209664,,
6805258240,,
6806306816,,
6807355392,6.807355392,3.147993554713705
6808403968,,
6809452544,,
6810501120,,
6811549696,,
6812598272,6.812598272,3.15814379296792
6813646848,,
6814695424,,
6815744000,,
6816792576,,
6817841152,6.817841152,3.192099290017696
6818889728,,
6819938304,,
6820986880,,
6822035456,,
6823084032,6.823084032,3.08937289098928
6824132608,,
6825181184,,
6826229760,,
6827278336,,
6828326912,6.828326912,3.0796470813787944
6829375488,,
6830424064,,
6831472640,,
6832521216,,
6833569792,6.833569792,3.0332622121106088
6834618368,,
6835666944,,
6836715520,,
6837764096,,
6838812672,6.838812672,3.0773939443673948
6839861248,,
6840909824,,
6841958400,,
6843006976,,
6844055552,6.844055552,3.1028514686453623
6845104128,,
6846152704,,
6847201280,,
6848249856,,
6849298432,6.849298432,3.1347407755335643
6850347008,,
6851395584,,
6852444160,,
6853492736,,
6854541312,6.854541312,3.0877420488313287
6855589888,,
6856638464,,
6857687040,,
6858735616,,
6859784192,6.859784192,3.0339483390665
6860832768,,
6861881344,,
6862929920,,
6863978496,,
6865027072,6.865027072,3.0149437281730687
6866075648,,
6867124224,,
6868172800,,
6869221376,,
6870269952,6.870269952,3.0647896089115747
6871318528,,
6872367104,,
6873415680,,
6874464256,,
6875512832,6.875512832,3.090451033224187
6876561408,,
6877609984,,
6878658560,,
6879707136,,
6880755712,6.880755712,3.107505125344555
6881804288,,
6882852864,,
6883901440,,
6884950016,,
6885998592,6.885998592,3.157960970510536
6887047168,,
6888095744,,
6889144320,,
6890192896,,
6891241472,6.891241472,3.0804994519427047
6892290048,,
6893338624,,
6894387200,,
6895435776,,
6896484352,6.896484352,3.0704610451247105
6897532928,,
6898581504,,
6899630080,,
6900678656,,
6901727232,6.901727232,3.04120312409964
6902775808,,
6903824384,,
6904872960,,
6905921536,,
6906970112,6.906970112,3.073363384099427
6908018688,,
6909067264,,
6910115840,,
6911164416,,
6912212992,6.912212992,3.0999993700598663
6913261568,,
6914310144,,
6915358720,,
6916407296,,
6917455872,6.917455872,3.1205327180687643
6918504448,,
6919553024,,
6920601600,,
6921650176,,
6922698752,6.922698752,3.119210353742337
6923747328,,
6924795904,,
6925844480,,
6926893056,,
6927941632,6.927941632,3.0918225100272765
6928990208,,
6930038784,,
6931087360,,
6932135936,,
6933184512,6.933184512,3.0934333870489192
6934233088,,
6935281664,,
6936330240,,
6937378816,,
6938427392,6.938427392,3.099395022567176
6939475968,,
6940524544,,
6941573120,,
6942621696,,
6943670272,6.943670272,3.11729958377213
6944718848,,
6945767424,,
6946816000,,
6947864576,,
6948913152,6.948913152,3.121157919623781
6949961728,,
6951010304,,
6952058880,,
6953107456,,
6954156032,6.954156032,3.157908457407644
6955204608,,
6956253184,,
6957301760,,
6958350336,,
6959398912,6.959398912,3.039466023713199
6960447488,,
6961496064,,
6962544640,,
6963593216,,
6964641792,6.964641792,3.0369555142328566
6965690368,,
6966738944,,
6967787520,,
6968836096,,
6969884672,6.969884672,3.035473537248049
6970933248,,
6971981824,,
6973030400,,
6974078976,,
6975127552,6.975127552,3.0653903331790078
6976176128,,
6977224704,,
6978273280,,
6979321856,,
6980370432,6.980370432,3.0941466854851085
6981419008,,
6982467584,,
6983516160,,
6984564736,,
6985613312,6.985613312,3.1190811370936764
6986661888,,
6987710464,,
6988759040,,
6989807616,,
6990856192,6.990856192,3.16348703695905
6991904768,,
6992953344,,
6994001920,,
6995050496,,
6996099072,6.996099072,3.1024125409774403
6997147648,,
6998196224,,
6999244800,,
7000293376,,
7001341952,7.001341952,3.064399150994353
7002390528,,
7003439104,,
7004487680,,
7005536256,,
7006584832,7.006584832,3.074528507426584
7007633408,,
7008681984,,
7009730560,,
7010779136,,
7011827712,7.011827712,3.090260213309792
7012876288,,
7013924864,,
7014973440,,
7016022016,,
7017070592,7.017070592,3.11023445034922
7018119168,,
7019167744,,
7020216320,,
7021264896,,
7022313472,7.022313472,3.1318452905016434
7023362048,,
7024410624,,
7025459200,,
7026507776,,
7027556352,7.027556352,3.139778395013421
7028604928,,
7029653504,,
7030702080,,
7031750656,,
7032799232,7.032799232,3.08803476800625
7033847808,,
7034896384,,
7035944960,,
7036993536,,
7038042112,7.038042112,3.0250594766570886
7039090688,,
7040139264,,
7041187840,,
7042236416,,
7043284992,7.043284992,3.0349937889975527
7044333568,,
7045382144,,
7046430720,,
7047479296,,
7048527872,7.048527872,3.077368611273186
7049576448,,
7050625024,,
7051673600,,
7052722176,,
7053770752,7.053770752,3.0924203099246688
7054819328,,
7055867904,,
7056916480,,
7057965056,,
7059013632,7.059013632,3.131226928754337
7060062208,,
7061110784,,
7062159360,,
7063207936,,
7064256512,7.064256512,3.069419532994549
7065305088,,
7066353664,,
7067402240,,
7068450816,,
7069499392,7.069499392,3.0257765280836435
7070547968,,
7071596544,,
7072645120,,
7073693696,,
7074742272,7.074742272,3.010943299129344
7075790848,,
7076839424,,
7077888000,,
7078936576,,
7079985152,7.079985152,3.040038191964663
7081033728,,
7082082304,,
7083130880,,
7084179456,,
7085228032,7.085228032,3.0784787238692903
7086276608,,
7087325184,,
7088373760,,
7089422336,,
7090470912,7.090470912,3.103168655811783
7091519488,,
7092568064,,
7093616640,,
7094665216,,
7095713792,7.095713792,3.1176730486216417
7096762368,,
7097810944,,
7098859520,,
7099908096,,
7100956672,7.100956672,3.0470471469531506
7102005248,,
7103053824,,
7104102400,,
7105150976,,
7106199552,7.106199552,3.0119407775792912
7107248128,,
7108296704,,
7109345280,,
7110393856,,
7111442432,7.111442432,2.96937775554652
7112491008,,
7113539584,,
7114588160,,
7115636736,,
7116685312,7.116685312,3.021026213398624
7117733888,,
7118782464,,
7119831040,,
7120879616,,
7121928192,7.121928192,3.0627593446755803
7122976768,,
7124025344,,
7125073920,,
7126122496,,
7127171072,7.127171072,3.0977298374723192
7128219648,,
7129268224,,
7130316800,,
7131365376,,
7132413952,7.132413952,3.1040130143983453
7133462528,,
7134511104,,
7135559680,,
7136608256,,
7137656832,7.137656832,3.085040649981866
7138705408,,
7139753984,,
7140802560,,
7141851136,,
7142899712,7.142899712,2.9913842485310824
7143948288,,
7144996864,,
7146045440,,
7147094016,,
7148142592,7.148142592,2.9428790171049646
7149191168,,
7150239744,,
7151288320,,
7152336896,,
7153385472,7.153385472,3.00829351635938
7154434048,,
7155482624,,
7156531200,,
7157579776,,
7158628352,7.158628352,3.055543436456884
7159676928,,
7160725504,,
7161774080,,
7162822656,,
7163871232,7.163871232,3.0921366714034417
7164919808,,
7165968384,,
7167016960,,
7168065536,,
7169114112,7.169114112,3.102290165034999
7170162688,,
7171211264,,
7172259840,,
7173308416,,
7174356992,7.174356992,3.0230611264062413
7175405568,,
7176454144,,
7177502720,,
7178551296,,
7179599872,7.179599872,2.9809315907608123
7180648448,,
7181697024,,
7182745600,,
7183794176,,
7184842752,7.184842752,3.02338487661805
7185891328,,
7186939904,,
7187988480,,
7189037056,,
7190085632,7.190085632,3.057162741719657
7191134208,,
7192182784,,
7193231360,,
7194279936,,
7195328512,7.195328512,3.082986910582528
7196377088,,
7197425664,,
7198474240,,
7199522816,,
7200571392,7.200571392,3.121902266410474
7201619968,,
7202668544,,
7203717120,,
7204765696,,
7205814272,7.205814272,3.0775392398769226
7206862848,,
7207911424,,
7208960000,,
7210008576,,
7211057152,7.211057152,3.041109140189757
7212105728,,
7213154304,,
7214202880,,
7215251456,,
7216300032,7.216300032,2.9931432982760877
7217348608,,
7218397184,,
7219445760,,
7220494336,,
7221542912,7.221542912,3.0334243382166406
7222591488,,
7223640064,,
7224688640,,
7225737216,,
7226785792,7.226785792,3.0705319777565565
7227834368,,
7228882944,,
7229931520,,
7230980096,,
7232028672,7.232028672,3.100092558237951
7233077248,,
7234125824,,
7235174400,,
7236222976,,
7237271552,7.237271552,3.1293377606895563
7238320128,,
7239368704,,
7240417280,,
7241465856,,
7242514432,7.242514432,3.0234886981490305
7243563008,,
7244611584,,
7245660160,,
7246708736,,
7247757312,7.247757312,3.009649355067645
7248805888,,
7249854464,,
7250903040,,
7251951616,,
7253000192,7.253000192,3.0109429671573644
7254048768,,
7255097344,,
7256145920,,
7257194496,,
7258243072,7.258243072,3.0533071826808333
7259291648,,
7260340224,,
7261388800,,
7262437376,,
7263485952,7.263485952,3.0882450686483804
7264534528,,
7265583104,,
7266631680,,
7267680256,,
7268728832,7.268728832,3.1331122133824696
7269777408,,
7270825984,,
7271874560,,
7272923136,,
7273971712,7.273971712,3.0919140262738725
7275020288,,
7276068864,,
7277117440,,
7278166016,,
7279214592,7.279214592,3.073868162430226
7280263168,,
7281311744,,
7282360320,,
7283408896,,
7284457472,7.284457472,3.0645642983126637
7285506048,,
7286554624,,
7287603200,,
7288651776,,
7289700352,7.289700352,3.05472431570284
7290748928,,
7291797504,,
7292846080,,
7293894656,,
7294943232,7.294943232,3.079792857110804
7295991808,,
7297040384,,
7298088960,,
7299137536,,
7300186112,7.300186112,3.09811421728328
7301234688,,
7302283264,,
7303331840,,
7304380416,,
7305428992,7.305428992,3.125139640072169
7306477568,,
7307526144,,
7308574720,,
7309623296,,
7310671872,7.310671872,3.077590277969444
7311720448,,
7312769024,,
7313817600,,
7314866176,,
7315914752,7.315914752,3.040782808180098
7316963328,,
7318011904,,
7319060480,,
7320109056,,
7321157632,7.321157632,3.0388975364748445
7322206208,,
7323254784,,
7324303360,,
7325351936,,
7326400512,7.326400512,3.067158897221845
7327449088,,
7328497664,,
7329546240,,
7330594816,,
7331643392,7.331643392,3.0846278632799837
7332691968,,
7333740544,,
7334789120,,
7335837696,,
7336886272,7.336886272,3.1028797979660574
7337934848,,
7338983424,,
7340032000,,
7341080576,,
7342129152,7.342129152,3.125774519936618
7343177728,,
7344226304,,
7345274880,,
7346323456,,
7347372032,7.347372032,3.0975293704511104
7348420608,,
7349469184,,
7350517760,,
7351566336,,
7352614912,7.352614912,3.0654361701727755
7353663488,,
7354712064,,
7355760640,,
7356809216,,
7357857792,7.357857792,3.0649073084212435
7358906368,,
7359954944,,
7361003520,,
7362052096,,
7363100672,7.363100672,3.0803014120561376
7364149248,,
7365197824,,
7366246400,,
7367294976,,
7368343552,7.368343552,3.094806872267545
7369392128,,
7370440704,,
7371489280,,
7372537856,,
7373586432,7.373586432,3.122047853995589
7374635008,,
7375683584,,
7376732160,,
7377780736,,
7378829312,7.378829312,3.207406757744336
7379877888,,
7380926464,,
7381975040,,
7383023616,,
7384072192,7.384072192,3.073690494795084
7385120768,,
7386169344,,
7387217920,,
7388266496,,
7389315072,7.389315072,2.985923845809212
7390363648,,
7391412224,,
7392460800,,
7393509376,,
7394557952,7.394557952,3.0010839029297425
7395606528,,
7396655104,,
7397703680,,
7398752256,,
7399800832,7.399800832,3.041000773601383
7400849408,,
7401897984,,
7402946560,,
7403995136,,
7405043712,7.405043712,3.066616550140787
7406092288,,
7407140864,,
7408189440,,
7409238016,,
7410286592,7.410286592,3.108944103612074
7411335168,,
7412383744,,
7413432320,,
7414480896,,
7415529472,7.415529472,3.0202983678618054
7416578048,,
7417626624,,
7418675200,,
7419723776,,
7420772352,7.420772352,2.985723072059652
7421820928,,
7422869504,,
7423918080,,
7424966656,,
7426015232,7.426015232,2.9692535012313623
7427063808,,
7428112384,,
7429160960,,
7430209536,,
7431258112,7.431258112,2.9982224491823146
7432306688,,
7433355264,,
7434403840,,
7435452416,,
7436500992,7.436500992,3.042402322448204
7437549568,,
7438598144,,
7439646720,,
7440695296,,
7441743872,7.441743872,3.0646716766139885
7442792448,,
7443841024,,
7444889600,,
7445938176,,
7446986752,7.446986752,3.10779580156932
7448035328,,
7449083904,,
7450132480,,
7451181056,,
7452229632,7.452229632,3.1128155734213405
7453278208,,
7454326784,,
7455375360,,
7456423936,,
7457472512,7.457472512,3.080326911265073
7458521088,,
7459569664,,
7460618240,,
7461666816,,
7462715392,7.462715392,3.050354648840794
7463763968,,
7464812544,,
7465861120,,
7466909696,,
7467958272,7.467958272,3.0499664126267154
7469006848,,
7470055424,,
7471104000,,
7472152576,,
7473201152,7.473201152,3.07357405134511
7474249728,,
7475298304,,
7476346880,,
7477395456,,
7478444032,7.478444032,3.0908612881762547
7479492608,,
7480541184,,
7481589760,,
7482638336,,
7483686912,7.483686912,3.133166271556578
7484735488,,
7485784064,,
7486832640,,
7487881216,,
7488929792,7.488929792,3.0323138008815835
7489978368,,
7491026944,,
7492075520,,
7493124096,,
7494172672,7.494172672,3.0215144860925376
7495221248,,
7496269824,,
7497318400,,
7498366976,,
7499415552,7.499415552,2.978949852127875
7500464128,,
7501512704,,
7502561280,,
7503609856,,
7504658432,7.504658432,3.0245678790877597
7505707008,,
7506755584,,
7507804160,,
7508852736,,
7509901312,7.509901312,3.055988364893798
7510949888,,
7511998464,,
7513047040,,
7514095616,,
7515144192,7.515144192,3.078522711519581
7516192768,,
7517241344,,
7518289920,,
7519338496,,
7520387072,7.520387072,3.0891273416162868
7521435648,,
7522484224,,
7523532800,,
7524581376,,
7525629952,7.525629952,3.036847601615644
7526678528,,
7527727104,,
7528775680,,
7529824256,,
7530872832,7.530872832,3.0114194616796177
7531921408,,
7532969984,,
7534018560,,
7535067136,,
7536115712,7.536115712,2.9904687338930023
7537164288,,
7538212864,,
7539261440,,
7540310016,,
7541358592,7.541358592,3.02984760890424
7542407168,,
7543455744,,
7544504320,,
7545552896,,
7546601472,7.546601472,3.054824501092332
7547650048,,
7548698624,,
7549747200,,
7550795776,,
7551844352,7.551844352,3.089716839590388
7552892928,,
7553941504,,
7554990080,,
7556038656,,
7557087232,7.557087232,3.078201921824877
7558135808,,
7559184384,,
7560232960,,
7561281536,,
7562330112,7.562330112,3.0196174678673526
7563378688,,
7564427264,,
7565475840,,
7566524416,,
7567572992,7.567572992,3.0015623563561014
7568621568,,
7569670144,,
7570718720,,
7571767296,,
7572815872,7.572815872,3.005400999370083
7573864448,,
7574913024,,
7575961600,,
7577010176,,
7578058752,7.578058752,3.0383169005076502
7579107328,,
7580155904,,
7581204480,,
7582253056,,
7583301632,7.583301632,3.0659279580752083
7584350208,,
7585398784,,
7586447360,,
7587495936,,
7588544512,7.588544512,3.119013636633752
7589593088,,
7590641664,,
7591690240,,
7592738816,,
7593787392,7.593787392,3.065234935539483
7594835968,,
7595884544,,
7596933120,,
7597981696,,
7599030272,7.599030272,2.951057266423009
7600078848,,
7601127424,,
7602176000,,
7603224576,,
7604273152,7.604273152,2.9570184169292
7605321728,,
7606370304,,
7607418880,,
7608467456,,
7609516032,7.609516032,2.984732438121616
7610564608,,
7611613184,,
7612661760,,
7613710336,,
7614758912,7.614758912,3.0298518384491318
7615807488,,
7616856064,,
7617904640,,
7618953216,,
7620001792,7.620001792,3.0638784080267984
7621050368,,
7622098944,,
7623147520,,
7624196096,,
7625244672,7.625244672,3.090898694551893
7626293248,,
7627341824,,
7628390400,,
7629438976,,
7630487552,7.630487552,3.028630381937558
7631536128,,
7632584704,,
7633633280,,
7634681856,,
7635730432,7.635730432,3.011614500549317
7636779008,,
7637827584,,
7638876160,,
7639924736,,
7640973312,7.640973312,2.889972982519072
7642021888,,
7643070464,,
7644119040,,
7645167616,,
7646216192,7.646216192,2.96455236175683
7647264768,,
7648313344,,
7649361920,,
7650410496,,
7651459072,7.651459072,3.020368046965761
7652507648,,
7653556224,,
7654604800,,
7655653376,,
7656701952,7.656701952,3.0593783838916835
7657750528,,
7658799104,,
7659847680,,
7660896256,,
7661944832,7.661944832,3.087019010285891
7662993408,,
7664041984,,
7665090560,,
7666139136,,
7667187712,7.667187712,3.031965603778682
7668236288,,
7669284864,,
7670333440,,
7671382016,,
7672430592,7.672430592,3.020001233146713
7673479168,,
7674527744,,
7675576320,,
7676624896,,
7677673472,7.677673472,3.028104949707262
7678722048,,
7679770624,,
7680819200,,
7681867776,,
7682916352,7.682916352,3.0498127291562245
7683964928,,
7685013504,,
7686062080,,
7687110656,,
7688159232,7.688159232,3.067808629995894
7689207808,,
7690256384,,
7691304960,,
7692353536,,
7693402112,7.693402112,3.1116534570025083
7694450688,,
7695499264,,
7696547840,,
7697596416,,
7698644992,7.698644992,3.058882914699012
7699693568,,
7700742144,,
7701790720,,
7702839296,,
7703887872,7.703887872,3.031510276608367
7704936448,,
7705985024,,
7707033600,,
7708082176,,
7709130752,7.709130752,2.993861349196999
7710179328,,
7711227904,,
7712276480,,
7713325056,,
7714373632,7.714373632,3.023560985249392
7715422208,,
7716470784,,
7717519360,,
7718567936,,
7719616512,7.719616512,3.0549921580568595
7720665088,,
7721713664,,
7722762240,,
7723810816,,
7724859392,7.724859392,3.071481769722656
7725907968,,
7726956544,,
7728005120,,
7729053696,,
7730102272,7.730102272,3.088171489105642
7731150848,,
7732199424,,
7733248000,,
7734296576,,
7735345152,7.735345152,3.0238925647843025
7736393728,,
7737442304,,
7738490880,,
7739539456,,
7740588032,7.740588032,3.021458843693688
7741636608,,
7742685184,,
7743733760,,
7744782336,,
7745830912,7.745830912,3.0451840849881933
7746879488,,
7747928064,,
7748976640,,
7750025216,,
7751073792,7.751073792,3.0497923291596623
7752122368,,
7753170944,,
7754219520,,
7755268096,,
7756316672,7.756316672,3.063228843318368
7757365248,,
7758413824,,
7759462400,,
7760510976,,
7761559552,7.761559552,3.085193473822648
7762608128,,
7763656704,,
7764705280,,
7765753856,,
7766802432,7.766802432,3.0790555958622425
7767851008,,
7768899584,,
7769948160,,
7770996736,,
7772045312,7.772045312,3.0455837050075325
7773093888,,
7774142464,,
7775191040,,
7776239616,,
7777288192,7.777288192,2.996436808592136
7778336768,,
7779385344,,
7780433920,,
7781482496,,
7782531072,7.782531072,3.006439847643847
7783579648,,
7784628224,,
7785676800,,
7786725376,,
7787773952,7.787773952,3.0388136777459254
7788822528,,
7789871104,,
7790919680,,
7791968256,,
7793016832,7.793016832,3.0585602491795294
7794065408,,
7795113984,,
7796162560,,
7797211136,,
7798259712,7.798259712,3.097741574168178
7799308288,,
7800356864,,
7801405440,,
7802454016,,
7803502592,7.803502592,3.0523844835195373
7804551168,,
7805599744,,
7806648320,,
7807696896,,
7808745472,7.808745472,3.0368652431561016
7809794048,,
7810842624,,
7811891200,,
7812939776,,
7813988352,7.813988352,3.0091150789470933
7815036928,,
7816085504,,
7817134080,,
7818182656,,
7819231232,7.819231232,3.02344513348911
7820279808,,
7821328384,,
7822376960,,
7823425536,,
7824474112,7.824474112,3.0534951182892374
7825522688,,
7826571264,,
7827619840,,
7828668416,,
7829716992,7.829716992,3.072512231004912
7830765568,,
7831814144,,
7832862720,,
7833911296,,
7834959872,7.834959872,3.10148861231638
7836008448,,
7837057024,,
7838105600,,
7839154176,,
7840202752,7.840202752,3.032301819185081
7841251328,,
7842299904,,
7843348480,,
7844397056,,
7845445632,7.845445632,2.9941708590777445
7846494208,,
7847542784,,
7848591360,,
7849639936,,
7850688512,7.850688512,2.905834429031884
7851737088,,
7852785664,,
7853834240,,
7854882816,,
7855931392,7.855931392,2.969947118296682
7856979968,,
7858028544,,
7859077120,,
7860125696,,
7861174272,7.861174272,3.0139794872626773
7862222848,,
7863271424,,
7864320000,,
7865368576,,
7866417152,7.866417152,3.052089910845833
7867465728,,
7868514304,,
7869562880,,
7870611456,,
7871660032,7.871660032,3.079533704776641
7872708608,,
7873757184,,
7874805760,,
7875854336,,
7876902912,7.876902912,3.059989478843111
7877951488,,
7879000064,,
7880048640,,
7881097216,,
7882145792,7.882145792,3.064044484440202
7883194368,,
7884242944,,
7885291520,,
7886340096,,
7887388672,7.887388672,3.044446908713553
7888437248,,
7889485824,,
7890534400,,
7891582976,,
7892631552,7.892631552,3.0603745616049576
7893680128,,
7894728704,,
7895777280,,
7896825856,,
7897874432,7.897874432,3.0719707758332104
7898923008,,
7899971584,,
7901020160,,
7902068736,,
7903117312,7.903117312,3.094033310711372
7904165888,,
7905214464,,
7906263040,,
7907311616,,
7908360192,7.908360192,3.0723140813041168
7909408768,,
7910457344,,
7911505920,,
7912554496,,
7913603072,7.913603072,3.0222135392153837
7914651648,,
7915700224,,
7916748800,,
7917797376,,
7918845952,7.918845952,3.0039711478715234
7919894528,,
7920943104,,
7921991680,,
7923040256,,
7924088832,7.924088832,2.947086593882069
7925137408,,
7926185984,,
7927234560,,
7928283136,,
7929331712,7.929331712,3.009184851179729
7930380288,,
7931428864,,
7932477440,,
7933526016,,
7934574592,7.934574592,3.042463349302659
7935623168,,
7936671744,,
7937720320,,
7938768896,,
7939817472,7.939817472,3.081712234057843
7940866048,,
7941914624,,
7942963200,,
7944011776,,
7945060352,7.945060352,3.054215827779447
7946108928,,
7947157504,,
7948206080,,
7949254656,,
7950303232,7.950303232,3.0540707605750628
7951351808,,
7952400384,,
7953448960,,
7954497536,,
7955546112,7.955546112,3.0430881804980743
7956594688,,
7957643264,,
7958691840,,
7959740416,,
7960788992,7.960788992,3.0253421285333517
7961837568,,
7962886144,,
7963934720,,
7964983296,,
7966031872,7.966031872,3.049791408341989
7967080448,,
7968129024,,
7969177600,,
7970226176,,
7971274752,7.971274752,3.058836551161164
7972323328,,
7973371904,,
7974420480,,
7975469056,,
7976517632,7.976517632,3.105031343948172
7977566208,,
7978614784,,
7979663360,,
7980711936,,
7981760512,7.981760512,3.03841299449134
7982809088,,
7983857664,,
7984906240,,
7985954816,,
7987003392,7.987003392,3.0062436090884668
7988051968,,
7989100544,,
7990149120,,
7991197696,,
7992246272,7.992246272,3.0168248215770994
7993294848,,
7994343424,,
7995392000,,
7996440576,,
7997489152,7.997489152,3.0287627679023084
7998537728,,
7999586304,,
8000634880,,
8001683456,,
8002732032,8.002732032,3.050402483847595
8003780608,,
8004829184,,
8005877760,,
8006926336,,
8007974912,8.007974912,3.065897693034991
8009023488,,
8010072064,,
8011120640,,
8012169216,,
8013217792,8.013217792,3.117862817403497
8014266368,,
8015314944,,
8016363520,,
8017412096,,
8018460672,8.018460672,3.0449695239509493
8019509248,,
8020557824,,
8021606400,,
8022654976,,
8023703552,8.023703552,3.052393443750866
8024752128,,
8025800704,,
8026849280,,
8027897856,,
8028946432,8.028946432,2.997948364068719
8029995008,,
8031043584,,
8032092160,,
8033140736,,
8034189312,8.034189312,3.0238427071217338
8035237888,,
8036286464,,
8037335040,,
8038383616,,
8039432192,8.039432192,3.03696055508082
8040480768,,
8041529344,,
8042577920,,
8043626496,,
8044675072,8.044675072,3.0656923582397493
8045723648,,
8046772224,,
8047820800,,
8048869376,,
8049917952,8.049917952,3.105889543770448
8050966528,,
8052015104,,
8053063680,,
8054112256,,
8055160832,8.055160832,3.044191870712261
8056209408,,
8057257984,,
8058306560,,
8059355136,,
8060403712,8.060403712,3.0354413011491874
8061452288,,
8062500864,,
8063549440,,
8064598016,,
8065646592,8.065646592,3.0269833477146784
8066695168,,
8067743744,,
8068792320,,
8069840896,,
8070889472,8.070889472,3.0496369297831776
8071938048,,
8072986624,,
8074035200,,
8075083776,,
8076132352,8.076132352,3.059251641167127
8077180928,,
8078229504,,
8079278080,,
8080326656,,
8081375232,8.081375232,3.0868696437980163
8082423808,,
8083472384,,
8084520960,,
8085569536,,
8086618112,8.086618112,3.063653316379079
8087666688,,
8088715264,,
8089763840,,
8090812416,,
8091860992,8.091860992,3.035186208732691
8092909568,,
8093958144,,
8095006720,,
8096055296,,
8097103872,8.097103872,3.0150780146862384
8098152448,,
8099201024,,
8100249600,,
8101298176,,
8102346752,8.102346752,3.020422902098681
8103395328,,
8104443904,,
8105492480,,
8106541056,,
8107589632,8.107589632,3.0382242167163382
8108638208,,
8109686784,,
8110735360,,
8111783936,,
8112832512,8.112832512,3.057109147587801
8113881088,,
8114929664,,
8115978240,,
8117026816,,
8118075392,8.118075392,3.112931373316918
8119123968,,
8120172544,,
8121221120,,
8122269696,,
8123318272,8.123318272,3.039949817752649
8124366848,,
8125415424,,
8126464000,,
8127512576,,
8128561152,8.128561152,2.991045224261028
8129609728,,
8130658304,,
8131706880,,
8132755456,,
8133804032,8.133804032,2.972773925538309
8134852608,,
8135901184,,
8136949760,,
8137998336,,
8139046912,8.139046912,3.0125550678745814
8140095488,,
8141144064,,
8142192640,,
8143241216,,
8144289792,8.144289792,3.033834122180438
8145338368,,
8146386944,,
8147435520,,
8148484096,,
8149532672,8.149532672,3.058815338036972
8150581248,,
8151629824,,
8152678400,,
8153726976,,
8154775552,8.154775552,3.064754601621083
8155824128,,
8156872704,,
8157921280,,
8158969856,,
8160018432,8.160018432,3.041027462484861
8161067008,,
8162115584,,
8163164160,,
8164212736,,
8165261312,8.165261312,2.980848013871781
8166309888,,
8167358464,,
8168407040,,
8169455616,,
8170504192,8.170504192,2.9858594875506026
8171552768,,
8172601344,,
8173649920,,
8174698496,,
8175747072,8.175747072,3.020353221398417
8176795648,,
8177844224,,
8178892800,,
8179941376,,
8180989952,8.180989952,3.0414902206655263
8182038528,,
8183087104,,
8184135680,,
8185184256,,
8186232832,8.186232832,3.091329028336349
8187281408,,
8188329984,,
8189378560,,
8190427136,,
8191475712,8.191475712,3.0485180334851814
8192524288,,
8193572864,,
8194621440,,
8195670016,,
8196718592,8.196718592,2.973813163409082
8197767168,,
8198815744,,
8199864320,,
8200912896,,
8201961472,8.201961472,2.962572494525202
8203010048,,
8204058624,,
8205107200,,
8206155776,,
8207204352,8.207204352,3.008658483047688
8208252928,,
8209301504,,
8210350080,,
8211398656,,
8212447232,8.212447232,3.0295703535126783
8213495808,,
8214544384,,
8215592960,,
8216641536,,
8217690112,8.217690112,3.0610017674009997
8218738688,,
8219787264,,
8220835840,,
8221884416,,
8222932992,8.222932992,3.0513828002498187
8223981568,,
8225030144,,
8226078720,,
8227127296,,
8228175872,8.228175872,2.985473962282344
8229224448,,
8230273024,,
8231321600,,
8232370176,,
8233418752,8.233418752,2.981645463892501
8234467328,,
8235515904,,
8236564480,,
8237613056,,
8238661632,8.238661632,2.9729822758142417
8239710208,,
8240758784,,
8241807360,,
8242855936,,
8243904512,8.243904512,3.007646037004822
8244953088,,
8246001664,,
8247050240,,
8248098816,,
8249147392,8.249147392,3.0311185569987087
8250195968,,
8251244544,,
8252293120,,
8253341696,,
8254390272,8.254390272,3.0729064981872014
8255438848,,
8256487424,,
8257536000,,
8258584576,,
8259633152,8.259633152,2.858943625166925
8260681728,,
8261730304,,
8262778880,,
8263827456,,
8264876032,8.264876032,2.8793899614509906
8265924608,,
8266973184,,
8268021760,,
8269070336,,
8270118912,8.270118912,2.955566010363964
8271167488,,
8272216064,,
8273264640,,
8274313216,,
8275361792,8.275361792,2.97306595129757
8276410368,,
8277458944,,
8278507520,,
8279556096,,
8280604672,8.280604672,3.0124205539509266
8281653248,,
8282701824,,
8283750400,,
8284798976,,
8285847552,8.285847552,3.0400759515175184
8286896128,,
8287944704,,
8288993280,,
8290041856,,
8291090432,8.291090432,3.0669565682481155
8292139008,,
8293187584,,
8294236160,,
8295284736,,
8296333312,8.296333312,3.057920491029336
8297381888,,
8298430464,,
8299479040,,
8300527616,,
8301576192,8.301576192,2.99894371031853
8302624768,,
8303673344,,
8304721920,,
8305770496,,
8306819072,8.306819072,2.939424529891647
8307867648,,
8308916224,,
8309964800,,
8311013376,,
8312061952,8.312061952,2.968932270286188
8313110528,,
8314159104,,
8315207680,,
8316256256,,
8317304832,8.317304832,3.005028394927474
8318353408,,
8319401984,,
8320450560,,
8321499136,,
8322547712,8.322547712,3.0307587656229646
8323596288,,
8324644864,,
8325693440,,
8326742016,,
8327790592,8.327790592,3.0826022454419872
8328839168,,
8329887744,,
8330936320,,
8331984896,,
8333033472,8.333033472,3.046820092139261
8334082048,,
8335130624,,
8336179200,,
8337227776,,
8338276352,8.338276352,3.022786454462889
8339324928,,
8340373504,,
8341422080,,
8342470656,,
8343519232,8.343519232,2.9478443088445885
8344567808,,
8345616384,,
8346664960,,
8347713536,,
8348762112,8.348762112,2.952860578614483
8349810688,,
8350859264,,
8351907840,,
8352956416,,
8354004992,8.354004992,3.000844549908775
8355053568,,
8356102144,,
8357150720,,
8358199296,,
8359247872,8.359247872,3.021520277600832
8360296448,,
8361345024,,
8362393600,,
8363442176,,
8364490752,8.364490752,3.082048803710101
8365539328,,
8366587904,,
8367636480,,
8368685056,,
8369733632,8.369733632,3.035530202388399
8370782208,,
8371830784,,
8372879360,,
8373927936,,
8374976512,8.374976512,2.977924374658918
8376025088,,
8377073664,,
8378122240,,
8379170816,,
8380219392,8.380219392,2.9742830833915104
8381267968,,
8382316544,,
8383365120,,
8384413696,,
8385462272,8.385462272,2.9982837704027547
8386510848,,
8387559424,,
8388608000,,
8389656576,,
8390705152,8.390705152,3.020744610804896
8391753728,,
8392802304,,
8393850880,,
8394899456,,
8395948032,8.395948032,3.042684849580687
8396996608,,
8398045184,,
8399093760,,
8400142336,,
8401190912,8.401190912,3.093437564013806
8402239488,,
8403288064,,
8404336640,,
8405385216,,
8406433792,8.406433792,2.988946146089994
8407482368,,
8408530944,,
8409579520,,
8410628096,,
8411676672,8.411676672,2.9794498845040827
8412725248,,
8413773824,,
8414822400,,
8415870976,,
8416919552,8.416919552,2.9402331922768976
8417968128,,
8419016704,,
8420065280,,
8421113856,,
8422162432,8.422162432,2.987149617394952
8423211008,,
8424259584,,
8425308160,,
8426356736,,
8427405312,8.427405312,3.0125734939487026
8428453888,,
8429502464,,
8430551040,,
8431599616,,
8432648192,8.432648192,3.042825140055562
8433696768,,
8434745344,,
8435793920,,
8436842496,,
8437891072,8.437891072,3.022388988380566
8438939648,,
8439988224,,
8441036800,,
8442085376,,
8443133952,8.443133952,3.0197172343937533
8444182528,,
8445231104,,
8446279680,,
8447328256,,
8448376832,8.448376832,2.9811862235898787
8449425408,,
8450473984,,
8451522560,,
8452571136,,
8453619712,8.453619712,2.992985128227097
8454668288,,
8455716864,,
8456765440,,
8457814016,,
8458862592,8.458862592,3.018911216215635
8459911168,,
8460959744,,
8462008320,,
8463056896,,
8464105472,8.464105472,3.0424136613044
8465154048,,
8466202624,,
8467251200,,
8468299776,,
8469348352,8.469348352,3.0750572157579223
8470396928,,
8471445504,,
8472494080,,
8473542656,,
8474591232,8.474591232,3.0543689185116065
8475639808,,
8476688384,,
8477736960,,
8478785536,,
8479834112,8.479834112,2.983437761644822
8480882688,,
8481931264,,
8482979840,,
8484028416,,
8485076992,8.485076992,2.9635688788928776
8486125568,,
8487174144,,
8488222720,,
8489271296,,
8490319872,8.490319872,3.001486019590584
8491368448,,
8492417024,,
8493465600,,
8494514176,,
8495562752,8.495562752,3.024514603402464
8496611328,,
8497659904,,
8498708480,,
8499757056,,
8500805632,8.500805632,3.044551707598469
8501854208,,
8502902784,,
8503951360,,
8504999936,,
8506048512,8.506048512,3.089604547449833
8507097088,,
8508145664,,
8509194240,,
8510242816,,
8511291392,8.511291392,3.0255770726926614
8512339968,,
8513388544,,
8514437120,,
8515485696,,
8516534272,8.516534272,3.000956064195111
8517582848,,
8518631424,,
8519680000,,
8520728576,,
8521777152,8.521777152,2.9661157244061496
8522825728,,
8523874304,,
8524922880,,
8525971456,,
8527020032,8.527020032,3.0005350587185777
8528068608,,
8529117184,,
8530165760,,
8531214336,,
8532262912,8.532262912,3.023560999370188
8533311488,,
8534360064,,
8535408640,,
8536457216,,
8537505792,8.537505792,3.048025433211188
8538554368,,
8539602944,,
8540651520,,
8541700096,,
8542748672,8.542748672,3.0512542846384285
8543797248,,
8544845824,,
8545894400,,
8546942976,,
8547991552,8.547991552,2.99085881313799
8549040128,,
8550088704,,
8551137280,,
8552185856,,
8553234432,8.553234432,2.983186037546399
8554283008,,
8555331584,,
8556380160,,
8557428736,,
8558477312,8.558477312,2.9854100404831097
8559525888,,
8560574464,,
8561623040,,
8562671616,,
8563720192,8.563720192,3.017008591900628
8564768768,,
8565817344,,
8566865920,,
8567914496,,
8568963072,8.568963072,3.026280637227522
8570011648,,
8571060224,,
8572108800,,
8573157376,,
8574205952,8.574205952,3.070034188792756
8575254528,,
8576303104,,
8577351680,,
8578400256,,
8579448832,8.579448832,3.0098355609546994
8580497408,,
8581545984,,
8582594560,,
8583643136,,
8584691712,8.584691712,2.977745573298736
8585740288,,
8586788864,,
8587837440,,
8588886016,,
8589934592,8.589934592,2.95250905314056
8590983168,,
8592031744,,
8593080320,,
8594128896,,
8595177472,8.595177472,2.9686092585083133
8596226048,,
8597274624,,
8598323200,,
8599371776,,
8600420352,8.600420352,3.002299741065958
8601468928,,
8602517504,,
8603566080,,
8604614656,,
8605663232,8.605663232,3.0263672248907265
8606711808,,
8607760384,,
8608808960,,
8609857536,,
8610906112,8.610906112,3.081499800037243
8611954688,,
8613003264,,
8614051840,,
8615100416,,
8616148992,8.616148992,3.0141095439847865
8617197568,,
8618246144,,
8619294720,,
8620343296,,
8621391872,8.621391872,2.961688416523367
8622440448,,
8623489024,,
8624537600,,
8625586176,,
8626634752,8.626634752,2.9504192142475048
8627683328,,
8628731904,,
8629780480,,
8630829056,,
8631877632,8.631877632,2.9867965429406227
8632926208,,
8633974784,,
8635023360,,
8636071936,,
8637120512,8.637120512,3.0141390447591645
8638169088,,
8639217664,,
8640266240,,
8641314816,,
8642363392,8.642363392,3.045646908098532
8643411968,,
8644460544,,
8645509120,,
8646557696,,
8647606272,8.647606272,3.0128239911764747
8648654848,,
8649703424,,
8650752000,,
8651800576,,
8652849152,8.652849152,2.9149788256357114
8653897728,,
8654946304,,
8655994880,,
8657043456,,
8658092032,8.658092032,2.942153987346974
8659140608,,
8660189184,,
8661237760,,
8662286336,,
8663334912,8.663334912,2.971982759052816
8664383488,,
8665432064,,
8666480640,,
8667529216,,
8668577792,8.668577792,3.002145967
8669626368,,
8670674944,,
8671723520,,
8672772096,,
8673820672,8.673820672,3.0235549908644432
8674869248,,
8675917824,,
8676966400,,
8678014976,,
8679063552,8.679063552,3.060238169199436
8680112128,,
8681160704,,
8682209280,,
8683257856,,
8684306432,8.684306432,2.99615571662434
8685355008,,
8686403584,,
8687452160,,
8688500736,,
8689549312,8.689549312,2.9804286125664623
8690597888,,
8691646464,,
8692695040,,
8693743616,,
8694792192,8.694792192,2.9761132167473665
8695840768,,
8696889344,,
8697937920,,
8698986496,,
8700035072,8.700035072,3.000476239111014
8701083648,,
8702132224,,
8703180800,,
8704229376,,
8705277952,8.705277952,3.0206102038073004
8706326528,,
8707375104,,
8708423680,,
8709472256,,
8710520832,8.710520832,3.045856107364821
8711569408,,
8712617984,,
8713666560,,
8714715136,,
8715763712,8.715763712,3.0507490787849663
8716812288,,
8717860864,,
8718909440,,
8719958016,,
8721006592,8.721006592,3.011746336251843
8722055168,,
8723103744,,
8724152320,,
8725200896,,
8726249472,8.726249472,2.9361741001558586
8727298048,,
8728346624,,
8729395200,,
8730443776,,
8731492352,8.731492352,2.95799511482168
8732540928,,
8733589504,,
8734638080,,
8735686656,,
8736735232,8.736735232,2.993550810787456
8737783808,,
8738832384,,
8739880960,,
8740929536,,
8741978112,8.741978112,3.020604549055838
8743026688,,
8744075264,,
8745123840,,
8746172416,,
8747220992,8.747220992,3.071268192062966
8748269568,,
8749318144,,
8750366720,,
8751415296,,
8752463872,8.752463872,3.004897092524039
8753512448,,
8754561024,,
8755609600,,
8756658176,,
8757706752,8.757706752,2.9614974789614634
8758755328,,
8759803904,,
8760852480,,
8761901056,,
8762949632,8.762949632,2.945461431942604
8763998208,,
8765046784,,
8766095360,,
8767143936,,
8768192512,8.768192512,2.9768415170868368
8769241088,,
8770289664,,
8771338240,,
8772386816,,
8773435392,8.773435392,2.9995413124569934
8774483968,,
8775532544,,
8776581120,,
8777629696,,
8778678272,8.778678272,3.0237714977296326
8779726848,,
8780775424,,
8781824000,,
8782872576,,
8783921152,8.783921152,2.8113300169284408
8784969728,,
8786018304,,
8787066880,,
8788115456,,
8789164032,8.789164032,2.8513222289135207
8790212608,,
8791261184,,
8792309760,,
8793358336,,
8794406912,8.794406912,2.899824743663082
8795455488,,
8796504064,,
8797552640,,
8798601216,,
8799649792,8.799649792,2.905171332780404
8800698368,,
8801746944,,
8802795520,,
8803844096,,
8804892672,8.804892672,2.959005371319177
8805941248,,
8806989824,,
8808038400,,
8809086976,,
8810135552,8.810135552,2.985067296526354
8811184128,,
8812232704,,
8813281280,,
8814329856,,
8815378432,8.815378432,3.0237932939355208
8816427008,,
8817475584,,
8818524160,,
8819572736,,
8820621312,8.820621312,3.0324755264539176
8821669888,,
8822718464,,
8823767040,,
8824815616,,
8825864192,8.825864192,2.959172915530809
8826912768,,
8827961344,,
8829009920,,
8830058496,,
8831107072,8.831107072,2.9405222904869754
8832155648,,
8833204224,,
8834252800,,
8835301376,,
8836349952,8.836349952,2.9537401222598336
8837398528,,
8838447104,,
8839495680,,
8840544256,,
8841592832,8.841592832,2.990081683859867
8842641408,,
8843689984,,
8844738560,,
8845787136,,
8846835712,8.846835712,3.014772389746309
8847884288,,
8848932864,,
8849981440,,
8851030016,,
8852078592,8.852078592,3.0562200024831885
8853127168,,
8854175744,,
8855224320,,
8856272896,,
8857321472,8.857321472,2.9963719893710685
8858370048,,
8859418624,,
8860467200,,
8861515776,,
8862564352,8.862564352,2.95277051730852
8863612928,,
8864661504,,
8865710080,,
8866758656,,
8867807232,8.867807232,2.95131414129334
8868855808,,
8869904384,,
8870952960,,
8872001536,,
8873050112,8.873050112,2.9874791912617824
8874098688,,
8875147264,,
8876195840,,
8877244416,,
8878292992,8.878292992,3.003891142627971
8879341568,,
8880390144,,
8881438720,,
8882487296,,
8883535872,8.883535872,3.0232558045992244
8884584448,,
8885633024,,
8886681600,,
8887730176,,
8888778752,8.888778752,3.0538287215728035
8889827328,,
8890875904,,
8891924480,,
8892973056,,
8894021632,8.894021632,2.9962666325887257
8895070208,,
8896118784,,
8897167360,,
8898215936,,
8899264512,8.899264512,2.974338850700513
8900313088,,
8901361664,,
8902410240,,
8903458816,,
8904507392,8.904507392,2.9674307697097517
8905555968,,
8906604544,,
8907653120,,
8908701696,,
8909750272,8.909750272,2.994741242004617
8910798848,,
8911847424,,
8912896000,,
8913944576,,
8914993152,8.914993152,3.0145117370661167
8916041728,,
8917090304,,
8918138880,,
8919187456,,
8920236032,8.920236032,3.045510288543183
8921284608,,
8922333184,,
8923381760,,
8924430336,,
8925478912,8.925478912,2.982771030069996
8926527488,,
8927576064,,
8928624640,,
8929673216,,
8930721792,8.930721792,2.972641511856456
8931770368,,
8932818944,,
8933867520,,
8934916096,,
8935964672,8.935964672,2.9367222336864303
8937013248,,
8938061824,,
8939110400,,
8940158976,,
8941207552,8.941207552,2.985422465773883
8942256128,,
8943304704,,
8944353280,,
8945401856,,
8946450432,8.946450432,3.00664122752031
8947499008,,
8948547584,,
8949596160,,
8950644736,,
8951693312,8.951693312,3.01867241230268
8952741888,,
8953790464,,
8954839040,,
8955887616,,
8956936192,8.956936192,3.054492551908357
8957984768,,
8959033344,,
8960081920,,
8961130496,,
8962179072,8.962179072,3.035112837066697
8963227648,,
8964276224,,
8965324800,,
8966373376,,
8967421952,8.967421952,2.9761249456557914
8968470528,,
8969519104,,
8970567680,,
8971616256,,
8972664832,8.972664832,2.9363360868339714
8973713408,,
8974761984,,
8975810560,,
8976859136,,
8977907712,8.977907712,2.9532737418515573
8978956288,,
8980004864,,
8981053440,,
8982102016,,
8983150592,8.983150592,2.9892208691873376
8984199168,,
8985247744,,
8986296320,,
8987344896,,
8988393472,8.988393472,3.0062870596595217
8989442048,,
8990490624,,
8991539200,,
8992587776,,
8993636352,8.993636352,3.061492610476843
8994684928,,
8995733504,,
8996782080,,
8997830656,,
8998879232,8.998879232,2.975572690405648
8999927808,,
9000976384,,
9002024960,,
9003073536,,
9004122112,9.004122112,2.924166919389573
9005170688,,
9006219264,,
9007267840,,
9008316416,,
9009364992,9.009364992,2.9185827157389284
9010413568,,
9011462144,,
9012510720,,
9013559296,,
9014607872,9.014607872,2.965933223502905
9015656448,,
9016705024,,
9017753600,,
9018802176,,
9019850752,9.019850752,2.988233099424284
9020899328,,
9021947904,,
9022996480,,
9024045056,,
9025093632,9.025093632,3.014497033517511
9026142208,,
9027190784,,
9028239360,,
9029287936,,
9030336512,9.030336512,3.0447430592581872
9031385088,,
9032433664,,
9033482240,,
9034530816,,
9035579392,9.035579392,3.008054098664142
9036627968,,
9037676544,,
9038725120,,
9039773696,,
9040822272,9.040822272,2.991745609171236
9041870848,,
9042919424,,
9043968000,,
9045016576,,
9046065152,9.046065152,2.9625743925820176
9047113728,,
9048162304,,
9049210880,,
9050259456,,
9051308032,9.051308032,2.991232451707805
9052356608,,
9053405184,,
9054453760,,
9055502336,,
9056550912,9.056550912,3.009288525381476
9057599488,,
9058648064,,
9059696640,,
9060745216,,
9061793792,9.061793792,3.0370214018645165
9062842368,,
9063890944,,
9064939520,,
9065988096,,
9067036672,9.067036672,3.0109316111142954
9068085248,,
9069133824,,
9070182400,,
9071230976,,
9072279552,9.072279552,2.924812615312758
9073328128,,
9074376704,,
9075425280,,
9076473856,,
9077522432,9.077522432,2.9021311686207776
9078571008,,
9079619584,,
9080668160,,
9081716736,,
9082765312,9.082765312,2.940696702397494
9083813888,,
9084862464,,
9085911040,,
9086959616,,
9088008192,9.088008192,2.982523383428205
9089056768,,
9090105344,,
9091153920,,
9092202496,,
9093251072,9.093251072,3.001976564162454
9094299648,,
9095348224,,
9096396800,,
9097445376,,
9098493952,9.098493952,3.040237595583523
9099542528,,
9100591104,,
9101639680,,
9102688256,,
9103736832,9.103736832,2.999346652414732
9104785408,,
9105833984,,
9106882560,,
9107931136,,
9108979712,9.108979712,2.924272960570794
9110028288,,
9111076864,,
9112125440,,
9113174016,,
9114222592,9.114222592,2.902297175207679
9115271168,,
9116319744,,
9117368320,,
9118416896,,
9119465472,9.119465472,2.9148146076166177
9120514048,,
9121562624,,
9122611200,,
9123659776,,
9124708352,9.124708352,2.9587255634878518
9125756928,,
9126805504,,
9127854080,,
9128902656,,
9129951232,9.129951232,2.994922036989564
9130999808,,
9132048384,,
9133096960,,
9134145536,,
9135194112,9.135194112,3.044472294097107
9136242688,,
9137291264,,
9138339840,,
9139388416,,
9140436992,9.140436992,3.009138238265394
9141485568,,
9142534144,,
9143582720,,
9144631296,,
9145679872,9.145679872,2.9914771943120395
9146728448,,
9147777024,,
9148825600,,
9149874176,,
9150922752,9.150922752,2.9638975804711163
9151971328,,
9153019904,,
9154068480,,
9155117056,,
9156165632,9.156165632,2.9757663858906023
9157214208,,
9158262784,,
9159311360,,
9160359936,,
9161408512,9.161408512,3.004117935969587
9162457088,,
9163505664,,
9164554240,,
9165602816,,
9166651392,9.166651392,3.020257118432808
9167699968,,
9168748544,,
9169797120,,
9170845696,,
9171894272,9.171894272,3.034144997283296
9172942848,,
9173991424,,
9175040000,,
9176088576,,
9177137152,9.177137152,2.977680110304044
9178185728,,
9179234304,,
9180282880,,
9181331456,,
9182380032,9.182380032,2.948772267344055
9183428608,,
9184477184,,
9185525760,,
9186574336,,
9187622912,9.187622912,2.926633888242456
9188671488,,
9189720064,,
9190768640,,
9191817216,,
9192865792,9.192865792,2.9647480136619517
9193914368,,
9194962944,,
9196011520,,
9197060096,,
9198108672,9.198108672,2.9948492369917643
9199157248,,
9200205824,,
9201254400,,
9202302976,,
9203351552,9.203351552,3.016958503485084
9204400128,,
9205448704,,
9206497280,,
9207545856,,
9208594432,9.208594432,3.0140208763192167
9209643008,,
9210691584,,
9211740160,,
9212788736,,
9213837312,9.213837312,2.955299703038184
9214885888,,
9215934464,,
9216983040,,
9218031616,,
9219080192,9.219080192,2.967940069375937
9220128768,,
9221177344,,
9222225920,,
9223274496,,
9224323072,9.224323072,2.941759004335916
9225371648,,
9226420224,,
9227468800,,
9228517376,,
9229565952,9.229565952,2.9742295481676915
9230614528,,
9231663104,,
9232711680,,
9233760256,,
9234808832,9.234808832,2.995368657800501
9235857408,,
9236905984,,
9237954560,,
9239003136,,
9240051712,9.240051712,3.023172337386013
9241100288,,
9242148864,,
9243197440,,
9244246016,,
9245294592,9.245294592,3.033784499774945
9246343168,,
9247391744,,
9248440320,,
9249488896,,
9250537472,9.250537472,2.956744204682741
9251586048,,
9252634624,,
9253683200,,
9254731776,,
9255780352,9.255780352,2.892861038783001
9256828928,,
9257877504,,
9258926080,,
9259974656,,
9261023232,9.261023232,2.921600780503713
9262071808,,
9263120384,,
9264168960,,
9265217536,,
9266266112,9.266266112,2.960265395127021
9267314688,,
9268363264,,
9269411840,,
9270460416,,
9271508992,9.271508992,2.983066609103995
9272557568,,
9273606144,,
9274654720,,
9275703296,,
9276751872,9.276751872,3.03387367289395
9277800448,,
9278849024,,
9279897600,,
9280946176,,
9281994752,9.281994752,3.006667929417413
9283043328,,
9284091904,,
9285140480,,
9286189056,,
9287237632,9.287237632,2.909292553704814
9288286208,,
9289334784,,
9290383360,,
9291431936,,
9292480512,9.292480512,2.8980074674597938
9293529088,,
9294577664,,
9295626240,,
9296674816,,
9297723392,9.297723392,2.949338697617816
9298771968,,
9299820544,,
9300869120,,
9301917696,,
9302966272,9.302966272,2.9789648414763463
9304014848,,
9305063424,,
9306112000,,
9307160576,,
9308209152,9.308209152,3.013382226628602
9309257728,,
9310306304,,
9311354880,,
9312403456,,
9313452032,9.313452032,3.001057057049669
9314500608,,
9315549184,,
9316597760,,
9317646336,,
9318694912,9.318694912,2.9249881603751176
9319743488,,
9320792064,,
9321840640,,
9322889216,,
9323937792,9.323937792,2.8681321097644226
9324986368,,
9326034944,,
9327083520,,
9328132096,,
9329180672,9.329180672,2.9173058899386723
9330229248,,
9331277824,,
9332326400,,
9333374976,,
9334423552,9.334423552,2.9576460074820825
9335472128,,
9336520704,,
9337569280,,
9338617856,,
9339666432,9.339666432,2.983311450185085
9340715008,,
9341763584,,
9342812160,,
9343860736,,
9344909312,9.344909312,3.0121514754842718
9345957888,,
9347006464,,
9348055040,,
9349103616,,
9350152192,9.350152192,3.0046319568316333
9351200768,,
9352249344,,
9353297920,,
9354346496,,
9355395072,9.355395072,2.9589243853017244
9356443648,,
9357492224,,
9358540800,,
9359589376,,
9360637952,9.360637952,2.953813911738417
9361686528,,
9362735104,,
9363783680,,
9364832256,,
9365880832,9.365880832,2.942447620613821
9366929408,,
9367977984,,
9369026560,,
9370075136,,
9371123712,9.371123712,2.965177459021455
9372172288,,
9373220864,,
9374269440,,
9375318016,,
9376366592,9.376366592,2.99397922856356
9377415168,,
9378463744,,
9379512320,,
9380560896,,
9381609472,9.381609472,3.0380134042864846
9382658048,,
9383706624,,
9384755200,,
9385803776,,
9386852352,9.386852352,2.9682600797305145
9387900928,,
9388949504,,
9389998080,,
9391046656,,
9392095232,9.392095232,2.940934105837188
9393143808,,
9394192384,,
9395240960,,
9396289536,,
9397338112,9.397338112,2.957076128677415
9398386688,,
9399435264,,
9400483840,,
9401532416,,
9402580992,9.402580992,2.979694452141909
9403629568,,
9404678144,,
9405726720,,
9406775296,,
9407823872,9.407823872,2.9953291528797408
9408872448,,
9409921024,,
9410969600,,
9412018176,,
9413066752,9.413066752,3.022016157909587
9414115328,,
9415163904,,
9416212480,,
9417261056,,
9418309632,9.418309632,3.0137397980342007
9419358208,,
9420406784,,
9421455360,,
9422503936,,
9423552512,9.423552512,2.9603154994416028
9424601088,,
9425649664,,
9426698240,,
9427746816,,
9428795392,9.428795392,2.9376283745968648
9429843968,,
9430892544,,
9431941120,,
9432989696,,
9434038272,9.434038272,2.92357383391782
9435086848,,
9436135424,,
9437184000,,
9438232576,,
9439281152,9.439281152,2.9613038900227138
9440329728,,
9441378304,,
9442426880,,
9443475456,,
9444524032,9.444524032,2.9851523022626347
9445572608,,
9446621184,,
9447669760,,
9448718336,,
9449766912,9.449766912,3.041764709232404
9450815488,,
9451864064,,
9452912640,,
9453961216,,
9455009792,9.455009792,2.9879169219470243
9456058368,,
9457106944,,
9458155520,,
9459204096,,
9460252672,9.460252672,2.9536710934948625
9461301248,,
9462349824,,
9463398400,,
9464446976,,
9465495552,9.465495552,2.9470533193046737
9466544128,,
9467592704,,
9468641280,,
9469689856,,
9470738432,9.470738432,2.968737272600514
9471787008,,
9472835584,,
9473884160,,
9474932736,,
9475981312,9.475981312,2.9923301500365294
9477029888,,
9478078464,,
9479127040,,
9480175616,,
9481224192,9.481224192,3.014987907636341
9482272768,,
9483321344,,
9484369920,,
9485418496,,
9486467072,9.486467072,3.0193690241439346
9487515648,,
9488564224,,
9489612800,,
9490661376,,
9491709952,9.491709952,2.9981924606355044
9492758528,,
9493807104,,
9494855680,,
9495904256,,
9496952832,9.496952832,2.9439497902638374
9498001408,,
9499049984,,
9500098560,,
9501147136,,
9502195712,9.502195712,2.928581566318841
9503244288,,
9504292864,,
9505341440,,
9506390016,,
9507438592,9.507438592,2.963442672879277
9508487168,,
9509535744,,
9510584320,,
9511632896,,
9512681472,9.512681472,2.984950305157759
9513730048,,
9514778624,,
9515827200,,
9516875776,,
9517924352,9.517924352,3.013890497577123
9518972928,,
9520021504,,
9521070080,,
9522118656,,
9523167232,9.523167232,2.972736098091462
9524215808,,
9525264384,,
9526312960,,
9527361536,,
9528410112,9.528410112,2.927580828269593
9529458688,,
9530507264,,
9531555840,,
9532604416,,
9533652992,9.533652992,2.8990885755912594
9534701568,,
9535750144,,
9536798720,,
9537847296,,
9538895872,9.538895872,2.929023838978017
9539944448,,
9540993024,,
9542041600,,
9543090176,,
9544138752,9.544138752,2.967145401141935
9545187328,,
9546235904,,
9547284480,,
9548333056,,
9549381632,9.549381632,2.987618588636606
9550430208,,
9551478784,,
9552527360,,
9553575936,,
9554624512,9.554624512,3.0114255225682798
9555673088,,
9556721664,,
9557770240,,
9558818816,,
9559867392,9.559867392,2.954917674720856
9560915968,,
9561964544,,
9563013120,,
9564061696,,
9565110272,9.565110272,2.9211654788267745
9566158848,,
9567207424,,
9568256000,,
9569304576,,
9570353152,9.570353152,2.89042876087754
9571401728,,
9572450304,,
9573498880,,
9574547456,,
9575596032,9.575596032,2.9313101839902846
9576644608,,
9577693184,,
9578741760,,
9579790336,,
9580838912,9.580838912,2.9674167206921283
9581887488,,
9582936064,,
9583984640,,
9585033216,,
9586081792,9.586081792,2.999385752904246
9587130368,,
9588178944,,
9589227520,,
9590276096,,
9591324672,9.591324672,2.979909501355636
9592373248,,
9593421824,,
9594470400,,
9595518976,,
9596567552,9.596567552,2.9253618507360946
9597616128,,
9598664704,,
9599713280,,
9600761856,,
9601810432,9.601810432,2.9071932603051325
9602859008,,
9603907584,,
9604956160,,
9606004736,,
9607053312,9.607053312,2.92408756542798
9608101888,,
9609150464,,
9610199040,,
9611247616,,
9612296192,9.612296192,2.959089518162953
9613344768,,
9614393344,,
9615441920,,
9616490496,,
9617539072,9.617539072,2.980517904524958
9618587648,,
9619636224,,
9620684800,,
9621733376,,
9622781952,9.622781952,3.0223885077106964
9623830528,,
9624879104,,
9625927680,,
9626976256,,
9628024832,9.628024832,2.979463645654727
9629073408,,
9630121984,,
9631170560,,
9632219136,,
9633267712,9.633267712,2.936004047214228
9634316288,,
9635364864,,
9636413440,,
9637462016,,
9638510592,9.638510592,2.886465456652654
9639559168,,
9640607744,,
9641656320,,
9642704896,,
9643753472,9.643753472,2.933006562655515
9644802048,,
9645850624,,
9646899200,,
9647947776,,
9648996352,9.648996352,2.967322277177084
9650044928,,
9651093504,,
9652142080,,
9653190656,,
9654239232,9.654239232,2.99346239772761
9655287808,,
9656336384,,
9657384960,,
9658433536,,
9659482112,9.659482112,3.017396608104217
9660530688,,
9661579264,,
9662627840,,
9663676416,,
9664724992,9.664724992,2.9915473450446224
9665773568,,
9666822144,,
9667870720,,
9668919296,,
9669967872,9.669967872,2.9424549358698657
9671016448,,
9672065024,,
9673113600,,
9674162176,,
9675210752,9.675210752,2.9398417249199014
9676259328,,
9677307904,,
9678356480,,
9679405056,,
9680453632,9.680453632,2.9662725034811777
9681502208,,
9682550784,,
9683599360,,
9684647936,,
9685696512,9.685696512,2.9945576349084893
9686745088,,
9687793664,,
9688842240,,
9689890816,,
9690939392,9.690939392,3.0450132875050446
9691987968,,
9693036544,,
9694085120,,
9695133696,,
9696182272,9.696182272,2.982606184893794
9697230848,,
9698279424,,
9699328000,,
9700376576,,
9701425152,9.701425152,2.999335814884416
9702473728,,
9703522304,,
9704570880,,
9705619456,,
9706668032,9.706668032,2.9647201704553248
9707716608,,
9708765184,,
9709813760,,
9710862336,,
9711910912,9.711910912,2.975990578315942
9712959488,,
9714008064,,
9715056640,,
9716105216,,
9717153792,9.717153792,2.994163667130762
9718202368,,
9719250944,,
9720299520,,
9721348096,,
9722396672,9.722396672,2.999665850839643
9723445248,,
9724493824,,
9725542400,,
9726590976,,
9727639552,9.727639552,3.0273753012870124
9728688128,,
9729736704,,
9730785280,,
9731833856,,
9732882432,9.732882432,2.9515063918569537
9733931008,,
9734979584,,
9736028160,,
9737076736,,
9738125312,9.738125312,2.9642555597312072
9739173888,,
9740222464,,
9741271040,,
9742319616,,
9743368192,9.743368192,2.964300988115255
9744416768,,
9745465344,,
9746513920,,
9747562496,,
9748611072,9.748611072,2.962451142303423
9749659648,,
9750708224,,
9751756800,,
9752805376,,
9753853952,9.753853952,2.984560533621844
9754902528,,
9755951104,,
9756999680,,
9758048256,,
9759096832,9.759096832,3.004009126654525
9760145408,,
9761193984,,
9762242560,,
9763291136,,
9764339712,9.764339712,3.0285121841505847
9765388288,,
9766436864,,
9767485440,,
9768534016,,
9769582592,9.769582592,2.9778193759381626
9770631168,,
9771679744,,
9772728320,,
9773776896,,
9774825472,9.774825472,2.954485021083332
9775874048,,
9776922624,,
9777971200,,
9779019776,,
9780068352,9.780068352,2.942136191995325
9781116928,,
9782165504,,
9783214080,,
9784262656,,
9785311232,9.785311232,2.966916121639127
9786359808,,
9787408384,,
9788456960,,
9789505536,,
9790554112,9.790554112,2.9878605918105823
9791602688,,
9792651264,,
9793699840,,
9794748416,,
9795796992,9.795796992,3.010216884559841
9796845568,,
9797894144,,
9798942720,,
9799991296,,
9801039872,9.801039872,2.9778952412560105
9802088448,,
9803137024,,
9804185600,,
9805234176,,
9806282752,9.806282752,2.9665541973258467
9807331328,,
9808379904,,
9809428480,,
9810477056,,
9811525632,9.811525632,2.930593327255825
9812574208,,
9813622784,,
9814671360,,
9815719936,,
9816768512,9.816768512,2.9129182741677564
9817817088,,
9818865664,,
9819914240,,
9820962816,,
9822011392,9.822011392,2.947746356629281
9823059968,,
9824108544,,
9825157120,,
9826205696,,
9827254272,9.827254272,2.978390769609301
9828302848,,
9829351424,,
9830400000,,
9831448576,,
9832497152,9.832497152,3.028984821258056
9833545728,,
9834594304,,
9835642880,,
9836691456,,
9837740032,9.837740032,2.968650130134131
9838788608,,
9839837184,,
9840885760,,
9841934336,,
9842982912,9.842982912,2.9138118885864253
9844031488,,
9845080064,,
9846128640,,
9847177216,,
9848225792,9.848225792,2.8936512717850404
9849274368,,
9850322944,,
9851371520,,
9852420096,,
9853468672,9.853468672,2.9369473413143647
9854517248,,
9855565824,,
9856614400,,
9857662976,,
9858711552,9.858711552,2.969149598735524
9859760128,,
9860808704,,
9861857280,,
9862905856,,
9863954432,9.863954432,2.995490211085805
9865003008,,
9866051584,,
9867100160,,
9868148736,,
9869197312,9.869197312,2.958456215278877
9870245888,,
9871294464,,
9872343040,,
9873391616,,
9874440192,9.874440192,2.916891373500145
9875488768,,
9876537344,,
9877585920,,
9878634496,,
9879683072,9.879683072,2.949696012667199
9880731648,,
9881780224,,
9882828800,,
9883877376,,
9884925952,9.884925952,2.955346426800684
9885974528,,
9887023104,,
9888071680,,
9889120256,,
9890168832,9.890168832,2.980904357836865
9891217408,,
9892265984,,
9893314560,,
9894363136,,
9895411712,9.895411712,2.988145645748081
9896460288,,
9897508864,,
9898557440,,
9899606016,,
9900654592,9.900654592,3.01943228405851
9901703168,,
9902751744,,
9903800320,,
9904848896,,
9905897472,9.905897472,3.002101555464315
9906946048,,
9907994624,,
9909043200,,
9910091776,,
9911140352,9.911140352,2.923463916467389
9912188928,,
9913237504,,
9914286080,,
9915334656,,
9916383232,9.916383232,2.9120736605847632
9917431808,,
9918480384,,
9919528960,,
9920577536,,
9921626112,9.921626112,2.929295067434728
9922674688,,
9923723264,,
9924771840,,
9925820416,,
9926868992,9.926868992,2.957846824039676
9927917568,,
9928966144,,
9930014720,,
9931063296,,
9932111872,9.932111872,2.978601164306319
9933160448,,
9934209024,,
9935257600,,
9936306176,,
9937354752,9.937354752,2.99309475438485
9938403328,,
9939451904,,
9940500480,,
9941549056,,
9942597632,9.942597632,2.926451407617956
9943646208,,
9944694784,,
9945743360,,
9946791936,,
9947840512,9.947840512,2.884293323386368
9948889088,,
9949937664,,
9950986240,,
9952034816,,
9953083392,9.953083392,2.8950024841877475
9954131968,,
9955180544,,
9956229120,,
9957277696,,
9958326272,9.958326272,2.9352086853917845
9959374848,,
9960423424,,
9961472000,,
9962520576,,
9963569152,9.963569152,2.9626480351958406
9964617728,,
9965666304,,
9966714880,,
9967763456,,
9968812032,9.968812032,2.998098592929733
9969860608,,
9970909184,,
9971957760,,
9973006336,,
9974054912,9.974054912,2.9504083170522906
9975103488,,
9976152064,,
9977200640,,
9978249216,,
9979297792,9.979297792,2.871794154557663
9980346368,,
9981394944,,
9982443520,,
9983492096,,
9984540672,9.984540672,2.8638191339693164
9985589248,,
9986637824,,
9987686400,,
9988734976,,
9989783552,9.989783552,2.8947405232204284
9990832128,,
9991880704,,
9992929280,,
9993977856,,
9995026432,9.995026432,2.940495438601604
9996075008,,
9997123584,,
9998172160,,
9999220736,,


==> Figure/rebuttal_data/layer32-sample.csv <==
step,training_tokens_b,lm_loss_smoothed
500170752,0.500170752,5.169077923100312
501219328,,
502267904,,
503316480,,
504365056,,
505413632,0.505413632,5.173792529443163
506462208,,
507510784,,
508559360,,
509607936,,
510656512,0.510656512,5.15661252901976
511705088,,
512753664,,
513802240,,
514850816,,
515899392,0.515899392,5.179027067445357
516947968,,
517996544,,
519045120,,
520093696,,
521142272,0.521142272,5.160661544418039
522190848,,
523239424,,
524288000,,
525336576,,
526385152,0.526385152,5.13001043024561
527433728,,
528482304,,
529530880,,
530579456,,
531628032,0.531628032,5.132964183816304
532676608,,
533725184,,
534773760,,
535822336,,
536870912,0.536870912,5.125927358690271
537919488,,
538968064,,
540016640,,
541065216,,
542113792,0.542113792,5.113152156780165
543162368,,
544210944,,
545259520,,
546308096,,
547356672,0.547356672,5.094716066895376
548405248,,
549453824,,
550502400,,
551550976,,
552599552,0.552599552,5.076447360656984
553648128,,
554696704,,
555745280,,
556793856,,
557842432,0.557842432,5.063604002072926
558891008,,
559939584,,
560988160,,
562036736,,
563085312,0.563085312,5.070399770864997
564133888,,
565182464,,
566231040,,
567279616,,
568328192,0.568328192,5.043249555739727
569376768,,
570425344,,
571473920,,
572522496,,
573571072,0.573571072,5.042333112304334
574619648,,
575668224,,
576716800,,
577765376,,
578813952,0.578813952,5.020857530339079
579862528,,
580911104,,
581959680,,
583008256,,
584056832,0.584056832,5.005877915895633
585105408,,
586153984,,
587202560,,
588251136,,
589299712,0.589299712,5.018405973409538
590348288,,
591396864,,
592445440,,
593494016,,
594542592,0.594542592,5.022718822498281
595591168,,
596639744,,
597688320,,
598736896,,
599785472,0.599785472,5.04316577189795
600834048,,
601882624,,
602931200,,
603979776,,
605028352,0.605028352,5.012013209816128
606076928,,
607125504,,
608174080,,
609222656,,
610271232,0.610271232,4.990682137514921
611319808,,
612368384,,
613416960,,
614465536,,
615514112,0.615514112,4.95975945180628
616562688,,
617611264,,
618659840,,
619708416,,
620756992,0.620756992,4.967627197040712
621805568,,
622854144,,
623902720,,
624951296,,
625999872,0.625999872,4.977089186603719
627048448,,
628097024,,
629145600,,
630194176,,
631242752,0.631242752,4.97817206711077
632291328,,
633339904,,
634388480,,
635437056,,
636485632,0.636485632,4.9939683001236
637534208,,
638582784,,
639631360,,
640679936,,
641728512,0.641728512,4.968216673658972
642777088,,
643825664,,
644874240,,
645922816,,
646971392,0.646971392,4.931720161339687
648019968,,
649068544,,
650117120,,
651165696,,
652214272,0.652214272,4.912709119429718
653262848,,
654311424,,
655360000,,
656408576,,
657457152,0.657457152,4.925206348593676
658505728,,
659554304,,
660602880,,
661651456,,
662700032,0.662700032,4.937438436624829
663748608,,
664797184,,
665845760,,
666894336,,
667942912,0.667942912,4.945397447758453
668991488,,
670040064,,
671088640,,
672137216,,
673185792,0.673185792,4.944333456280711
674234368,,
675282944,,
676331520,,
677380096,,
678428672,0.678428672,4.911677637972275
679477248,,
680525824,,
681574400,,
682622976,,
683671552,0.683671552,4.897177088729909
684720128,,
685768704,,
686817280,,
687865856,,
688914432,0.688914432,4.897803346999337
689963008,,
691011584,,
692060160,,
693108736,,
694157312,0.694157312,4.902683632828563
695205888,,
696254464,,
697303040,,
698351616,,
699400192,0.699400192,4.903507283204934
700448768,,
701497344,,
702545920,,
703594496,,
704643072,0.704643072,4.913768698537223
705691648,,
706740224,,
707788800,,
708837376,,
709885952,0.709885952,4.900098864057729
710934528,,
711983104,,
713031680,,
714080256,,
715128832,0.715128832,4.873364554362022
716177408,,
717225984,,
718274560,,
719323136,,
720371712,0.720371712,4.8481444610096425
721420288,,
722468864,,
723517440,,
724566016,,
725614592,0.725614592,4.854043416694662
726663168,,
727711744,,
728760320,,
729808896,,
730857472,0.730857472,4.867814280353477
731906048,,
732954624,,
734003200,,
735051776,,
736100352,0.736100352,4.866745021814677
737148928,,
738197504,,
739246080,,
740294656,,
741343232,0.741343232,4.88747328943289
742391808,,
743440384,,
744488960,,
745537536,,
746586112,0.746586112,4.8574793874157685
747634688,,
748683264,,
749731840,,
750780416,,
751828992,0.751828992,4.839485697934099
752877568,,
753926144,,
754974720,,
756023296,,
757071872,0.757071872,4.81758001807999
758120448,,
759169024,,
760217600,,
761266176,,
762314752,0.762314752,4.829423886611207
763363328,,
764411904,,
765460480,,
766509056,,
767557632,0.767557632,4.832531826223296
768606208,,
769654784,,
770703360,,
771751936,,
772800512,0.772800512,4.839781445401569
773849088,,
774897664,,
775946240,,
776994816,,
778043392,0.778043392,4.827136995806563
779091968,,
780140544,,
781189120,,
782237696,,
783286272,0.783286272,4.802586987338067
784334848,,
785383424,,
786432000,,
787480576,,
788529152,0.788529152,4.779091566228428
789577728,,
790626304,,
791674880,,
792723456,,
793772032,0.793772032,4.780035805664179
794820608,,
795869184,,
796917760,,
797966336,,
799014912,0.799014912,4.793187280955984
800063488,,
801112064,,
802160640,,
803209216,,
804257792,0.804257792,4.79870941729351
805306368,,
806354944,,
807403520,,
808452096,,
809500672,0.809500672,4.812644047228822
810549248,,
811597824,,
812646400,,
813694976,,
814743552,0.814743552,4.800782898247074
815792128,,
816840704,,
817889280,,
818937856,,
819986432,0.819986432,4.763544816886085
821035008,,
822083584,,
823132160,,
824180736,,
825229312,0.825229312,4.763338834571678
826277888,,
827326464,,
828375040,,
829423616,,
830472192,0.830472192,4.772682981567367
831520768,,
832569344,,
833617920,,
834666496,,
835715072,0.835715072,4.775035215438775
836763648,,
837812224,,
838860800,,
839909376,,
840957952,0.840957952,4.772553626210681
842006528,,
843055104,,
844103680,,
845152256,,
846200832,0.846200832,4.778815861021601
847249408,,
848297984,,
849346560,,
850395136,,
851443712,0.851443712,4.745990007327105
852492288,,
853540864,,
854589440,,
855638016,,
856686592,0.856686592,4.75093769178521
857735168,,
858783744,,
859832320,,
860880896,,
861929472,0.861929472,4.733883893902728
862978048,,
864026624,,
865075200,,
866123776,,
867172352,0.867172352,4.738472859782243
868220928,,
869269504,,
870318080,,
871366656,,
872415232,0.872415232,4.739947393457185
873463808,,
874512384,,
875560960,,
876609536,,
877658112,0.877658112,4.753946638853912
878706688,,
879755264,,
880803840,,
881852416,,
882900992,0.882900992,4.730434031962187
883949568,,
884998144,,
886046720,,
887095296,,
888143872,0.888143872,4.698273413978649
889192448,,
890241024,,
891289600,,
892338176,,
893386752,0.893386752,4.719671990921517
894435328,,
895483904,,
896532480,,
897581056,,
898629632,0.898629632,4.715646565758695
899678208,,
900726784,,
901775360,,
902823936,,
903872512,0.903872512,4.718363933460578
904921088,,
905969664,,
907018240,,
908066816,,
909115392,0.909115392,4.712552773198737
910163968,,
911212544,,
912261120,,
913309696,,
914358272,0.914358272,4.726618785199809
915406848,,
916455424,,
917504000,,
918552576,,
919601152,0.919601152,4.699939385878725
920649728,,
921698304,,
922746880,,
923795456,,
924844032,0.924844032,4.686080098563918
925892608,,
926941184,,
927989760,,
929038336,,
930086912,0.930086912,4.680307016941261
931135488,,
932184064,,
933232640,,
934281216,,
935329792,0.935329792,4.682963997302961
936378368,,
937426944,,
938475520,,
939524096,,
940572672,0.940572672,4.687074387558807
941621248,,
942669824,,
943718400,,
944766976,,
945815552,0.945815552,4.689384202947238
946864128,,
947912704,,
948961280,,
950009856,,
951058432,0.951058432,4.691990920435487
952107008,,
953155584,,
954204160,,
955252736,,
956301312,0.956301312,4.66354500942521
957349888,,
958398464,,
959447040,,
960495616,,
961544192,0.961544192,4.644232357440931
962592768,,
963641344,,
964689920,,
965738496,,
966787072,0.966787072,4.645220881839335
967835648,,
968884224,,
969932800,,
970981376,,
972029952,0.972029952,4.658631412737623
973078528,,
974127104,,
975175680,,
976224256,,
977272832,0.977272832,4.658588885734969
978321408,,
979369984,,
980418560,,
981467136,,
982515712,0.982515712,4.665467738498978
983564288,,
984612864,,
985661440,,
986710016,,
987758592,0.987758592,4.649841237535123
988807168,,
989855744,,
990904320,,
991952896,,
993001472,0.993001472,4.6114318263171885
994050048,,
995098624,,
996147200,,
997195776,,
998244352,0.998244352,4.61647267151572
999292928,,
1000341504,,
1001390080,,
1002438656,,
1003487232,1.003487232,4.618195922926724
1004535808,,
1005584384,,
1006632960,,
1007681536,,
1008730112,1.008730112,4.628127754446466
1009778688,,
1010827264,,
1011875840,,
1012924416,,
1013972992,1.013972992,4.636457988150264
1015021568,,
1016070144,,
1017118720,,
1018167296,,
1019215872,1.019215872,4.649864072557203
1020264448,,
1021313024,,
1022361600,,
1023410176,,
1024458752,1.024458752,4.614211710792696
1025507328,,
1026555904,,
1027604480,,
1028653056,,
1029701632,1.029701632,4.597236436031317
1030750208,,
1031798784,,
1032847360,,
1033895936,,
1034944512,1.034944512,4.58130498844714
1035993088,,
1037041664,,
1038090240,,
1039138816,,
1040187392,1.040187392,4.600992657507989
1041235968,,
1042284544,,
1043333120,,
1044381696,,
1045430272,1.045430272,4.603897343062132
1046478848,,
1047527424,,
1048576000,,
1049624576,,
1050673152,1.050673152,4.610207396667327
1051721728,,
1052770304,,
1053818880,,
1054867456,,
1055916032,1.055916032,4.607470261560724
1056964608,,
1058013184,,
1059061760,,
1060110336,,
1061158912,1.061158912,4.583817824404754
1062207488,,
1063256064,,
1064304640,,
1065353216,,
1066401792,1.066401792,4.573963668290448
1067450368,,
1068498944,,
1069547520,,
1070596096,,
1071644672,1.071644672,4.577412948187665
1072693248,,
1073741824,,
1074790400,,
1075838976,,
1076887552,1.076887552,4.58467276489343
1077936128,,
1078984704,,
1080033280,,
1081081856,,
1082130432,1.082130432,4.582755317237469
1083179008,,
1084227584,,
1085276160,,
1086324736,,
1087373312,1.087373312,4.599792265666629
1088421888,,
1089470464,,
1090519040,,
1091567616,,
1092616192,1.092616192,4.572539432268323
1093664768,,
1094713344,,
1095761920,,
1096810496,,
1097859072,1.097859072,4.545613530715561
1098907648,,
1099956224,,
1101004800,,
1102053376,,
1103101952,1.103101952,4.538815850876409
1104150528,,
1105199104,,
1106247680,,
1107296256,,
1108344832,1.108344832,4.549044573739806
1109393408,,
1110441984,,
1111490560,,
1112539136,,
1113587712,1.113587712,4.558838760680755
1114636288,,
1115684864,,
1116733440,,
1117782016,,
1118830592,1.118830592,4.5654702532154
1119879168,,
1120927744,,
1121976320,,
1123024896,,
1124073472,1.124073472,4.576603440973049
1125122048,,
1126170624,,
1127219200,,
1128267776,,
1129316352,1.129316352,4.54993382651844
1130364928,,
1131413504,,
1132462080,,
1133510656,,
1134559232,1.134559232,4.532732429458048
1135607808,,
1136656384,,
1137704960,,
1138753536,,
1139802112,1.139802112,4.529945209805397
1140850688,,
1141899264,,
1142947840,,
1143996416,,
1145044992,1.145044992,4.54283208608899
1146093568,,
1147142144,,
1148190720,,
1149239296,,
1150287872,1.150287872,4.543180347403009
1151336448,,
1152385024,,
1153433600,,
1154482176,,
1155530752,1.155530752,4.55425809139224
1156579328,,
1157627904,,
1158676480,,
1159725056,,
1160773632,1.160773632,4.5847891962989085
1161822208,,
1162870784,,
1163919360,,
1164967936,,
1166016512,1.166016512,4.555169285612104
1167065088,,
1168113664,,
1169162240,,
1170210816,,
1171259392,1.171259392,4.51600759684775
1172307968,,
1173356544,,
1174405120,,
1175453696,,
1176502272,1.176502272,4.521838953212482
1177550848,,
1178599424,,
1179648000,,
1180696576,,
1181745152,1.181745152,4.528694049680978
1182793728,,
1183842304,,
1184890880,,
1185939456,,
1186988032,1.186988032,4.526776395293796
1188036608,,
1189085184,,
1190133760,,
1191182336,,
1192230912,1.192230912,4.538043096389885
1193279488,,
1194328064,,
1195376640,,
1196425216,,
1197473792,1.197473792,4.528632354911626
1198522368,,
1199570944,,
1200619520,,
1201668096,,
1202716672,1.202716672,4.49716380695013
1203765248,,
1204813824,,
1205862400,,
1206910976,,
1207959552,1.207959552,4.470135112117974
1209008128,,
1210056704,,
1211105280,,
1212153856,,
1213202432,1.213202432,4.4865089710187895
1214251008,,
1215299584,,
1216348160,,
1217396736,,
1218445312,1.218445312,4.495873766482485
1219493888,,
1220542464,,
1221591040,,
1222639616,,
1223688192,1.223688192,4.5014948419992695
1224736768,,
1225785344,,
1226833920,,
1227882496,,
1228931072,1.228931072,4.492685573210967
1229979648,,
1231028224,,
1232076800,,
1233125376,,
1234173952,1.234173952,4.4738790476123205
1235222528,,
1236271104,,
1237319680,,
1238368256,,
1239416832,1.239416832,4.455146338154166
1240465408,,
1241513984,,
1242562560,,
1243611136,,
1244659712,1.244659712,4.465571074192155
1245708288,,
1246756864,,
1247805440,,
1248854016,,
1249902592,1.249902592,4.47883287839808
1250951168,,
1251999744,,
1253048320,,
1254096896,,
1255145472,1.255145472,4.478314018876077
1256194048,,
1257242624,,
1258291200,,
1259339776,,
1260388352,1.260388352,4.49946182487674
1261436928,,
1262485504,,
1263534080,,
1264582656,,
1265631232,1.265631232,4.451286369818466
1266679808,,
1267728384,,
1268776960,,
1269825536,,
1270874112,1.270874112,4.448184670709388
1271922688,,
1272971264,,
1274019840,,
1275068416,,
1276116992,1.276116992,4.425020345782534
1277165568,,
1278214144,,
1279262720,,
1280311296,,
1281359872,1.281359872,4.445640199922826
1282408448,,
1283457024,,
1284505600,,
1285554176,,
1286602752,1.286602752,4.458330203537729
1287651328,,
1288699904,,
1289748480,,
1290797056,,
1291845632,1.291845632,4.472269393380219
1292894208,,
1293942784,,
1294991360,,
1296039936,,
1297088512,1.297088512,4.461315929496484
1298137088,,
1299185664,,
1300234240,,
1301282816,,
1302331392,1.302331392,4.456913778600377
1303379968,,
1304428544,,
1305477120,,
1306525696,,
1307574272,1.307574272,4.454970698772083
1308622848,,
1309671424,,
1310720000,,
1311768576,,
1312817152,1.312817152,4.452537228623569
1313865728,,
1314914304,,
1315962880,,
1317011456,,
1318060032,1.318060032,4.455311581588793
1319108608,,
1320157184,,
1321205760,,
1322254336,,
1323302912,1.323302912,4.455439691234958
1324351488,,
1325400064,,
1326448640,,
1327497216,,
1328545792,1.328545792,4.467139808247196
1329594368,,
1330642944,,
1331691520,,
1332740096,,
1333788672,1.333788672,4.443883337958061
1334837248,,
1335885824,,
1336934400,,
1337982976,,
1339031552,1.339031552,4.40338111230673
1340080128,,
1341128704,,
1342177280,,
1343225856,,
1344274432,1.344274432,4.402593480236798
1345323008,,
1346371584,,
1347420160,,
1348468736,,
1349517312,1.349517312,4.416965516462607
1350565888,,
1351614464,,
1352663040,,
1353711616,,
1354760192,1.354760192,4.425281262814174
1355808768,,
1356857344,,
1357905920,,
1358954496,,
1360003072,1.360003072,4.431753488419608
1361051648,,
1362100224,,
1363148800,,
1364197376,,
1365245952,1.365245952,4.44950159234962
1366294528,,
1367343104,,
1368391680,,
1369440256,,
1370488832,1.370488832,4.42617265535621
1371537408,,
1372585984,,
1373634560,,
1374683136,,
1375731712,1.375731712,4.422752003436085
1376780288,,
1377828864,,
1378877440,,
1379926016,,
1380974592,1.380974592,4.403234702798633
1382023168,,
1383071744,,
1384120320,,
1385168896,,
1386217472,1.386217472,4.414829409069436
1387266048,,
1388314624,,
1389363200,,
1390411776,,
1391460352,1.391460352,4.415693330718794
1392508928,,
1393557504,,
1394606080,,
1395654656,,
1396703232,1.396703232,4.427754869242699
1397751808,,
1398800384,,
1399848960,,
1400897536,,
1401946112,1.401946112,4.405823558611771
1402994688,,
1404043264,,
1405091840,,
1406140416,,
1407188992,1.407188992,4.38613936061139
1408237568,,
1409286144,,
1410334720,,
1411383296,,
1412431872,1.412431872,4.432773495857218
1413480448,,
1414529024,,
1415577600,,
1416626176,,
1417674752,1.417674752,4.423010526642657
1418723328,,
1419771904,,
1420820480,,
1421869056,,
1422917632,1.422917632,4.416922884447283
1423966208,,
1425014784,,
1426063360,,
1427111936,,
1428160512,1.428160512,4.4174480330719295
1429209088,,
1430257664,,
1431306240,,
1432354816,,
1433403392,1.433403392,4.429697312024183
1434451968,,
1435500544,,
1436549120,,
1437597696,,
1438646272,1.438646272,4.406430658399344
1439694848,,
1440743424,,
1441792000,,
1442840576,,
1443889152,1.443889152,4.384794131802677
1444937728,,
1445986304,,
1447034880,,
1448083456,,
1449132032,1.449132032,4.37314197131714
1450180608,,
1451229184,,
1452277760,,
1453326336,,
1454374912,1.454374912,4.385016524532363
1455423488,,
1456472064,,
1457520640,,
1458569216,,
1459617792,1.459617792,4.386250136015214
1460666368,,
1461714944,,
1462763520,,
1463812096,,
1464860672,1.464860672,4.394838107673869
1465909248,,
1466957824,,
1468006400,,
1469054976,,
1470103552,1.470103552,4.403595808919505
1471152128,,
1472200704,,
1473249280,,
1474297856,,
1475346432,1.475346432,4.371989023195733
1476395008,,
1477443584,,
1478492160,,
1479540736,,
1480589312,1.480589312,4.377514513516809
1481637888,,
1482686464,,
1483735040,,
1484783616,,
1485832192,1.485832192,4.373334002111115
1486880768,,
1487929344,,
1488977920,,
1490026496,,
1491075072,1.491075072,4.371775327157187
1492123648,,
1493172224,,
1494220800,,
1495269376,,
1496317952,1.496317952,4.369623926483042
1497366528,,
1498415104,,
1499463680,,
1500512256,,
1501560832,1.501560832,4.387746090898091
1502609408,,
1503657984,,
1504706560,,
1505755136,,
1506803712,1.506803712,4.35642972393102
1507852288,,
1508900864,,
1509949440,,
1510998016,,
1512046592,1.512046592,4.34382237386605
1513095168,,
1514143744,,
1515192320,,
1516240896,,
1517289472,1.517289472,4.335885572710272
1518338048,,
1519386624,,
1520435200,,
1521483776,,
1522532352,1.522532352,4.351240238004578
1523580928,,
1524629504,,
1525678080,,
1526726656,,
1527775232,1.527775232,4.356712398144282
1528823808,,
1529872384,,
1530920960,,
1531969536,,
1533018112,1.533018112,4.360995170851861
1534066688,,
1535115264,,
1536163840,,
1537212416,,
1538260992,1.538260992,4.373403959424397
1539309568,,
1540358144,,
1541406720,,
1542455296,,
1543503872,1.543503872,4.341482628377571
1544552448,,
1545601024,,
1546649600,,
1547698176,,
1548746752,1.548746752,4.33317073959754
1549795328,,
1550843904,,
1551892480,,
1552941056,,
1553989632,1.553989632,4.3349088470024135
1555038208,,
1556086784,,
1557135360,,
1558183936,,
1559232512,1.559232512,4.343879500357517
1560281088,,
1561329664,,
1562378240,,
1563426816,,
1564475392,1.564475392,4.345343973959003
1565523968,,
1566572544,,
1567621120,,
1568669696,,
1569718272,1.569718272,4.35497267246421
1570766848,,
1571815424,,
1572864000,,
1573912576,,
1574961152,1.574961152,4.357743737154323
1576009728,,
1577058304,,
1578106880,,
1579155456,,
1580204032,1.580204032,4.346037256925002
1581252608,,
1582301184,,
1583349760,,
1584398336,,
1585446912,1.585446912,4.351636070691101
1586495488,,
1587544064,,
1588592640,,
1589641216,,
1590689792,1.590689792,4.345530559084675
1591738368,,
1592786944,,
1593835520,,
1594884096,,
1595932672,1.595932672,4.343996625569995
1596981248,,
1598029824,,
1599078400,,
1600126976,,
1601175552,1.601175552,4.342201428987925
1602224128,,
1603272704,,
1604321280,,
1605369856,,
1606418432,1.606418432,4.35095067990893
1607467008,,
1608515584,,
1609564160,,
1610612736,,
1611661312,1.611661312,4.275523544164483
1612709888,,
1613758464,,
1614807040,,
1615855616,,
1616904192,1.616904192,4.287102587784001
1617952768,,
1619001344,,
1620049920,,
1621098496,,
1622147072,1.622147072,4.29798862382388
1623195648,,
1624244224,,
1625292800,,
1626341376,,
1627389952,1.627389952,4.314222337864988
1628438528,,
1629487104,,
1630535680,,
1631584256,,
1632632832,1.632632832,4.321948597754509
1633681408,,
1634729984,,
1635778560,,
1636827136,,
1637875712,1.637875712,4.328121800485345
1638924288,,
1639972864,,
1641021440,,
1642070016,,
1643118592,1.643118592,4.340071124482019
1644167168,,
1645215744,,
1646264320,,
1647312896,,
1648361472,1.648361472,4.469782815271553
1649410048,,
1650458624,,
1651507200,,
1652555776,,
1653604352,1.653604352,4.418174575675439
1654652928,,
1655701504,,
1656750080,,
1657798656,,
1658847232,1.658847232,4.391874317563179
1659895808,,
1660944384,,
1661992960,,
1663041536,,
1664090112,1.664090112,4.367564530602367
1665138688,,
1666187264,,
1667235840,,
1668284416,,
1669332992,1.669332992,4.353865091511063
1670381568,,
1671430144,,
1672478720,,
1673527296,,
1674575872,1.674575872,4.340598489620681
1675624448,,
1676673024,,
1677721600,,
1678770176,,
1679818752,1.679818752,4.350841703338508
1680867328,,
1681915904,,
1682964480,,
1684013056,,
1685061632,1.685061632,4.294806298166074
1686110208,,
1687158784,,
1688207360,,
1689255936,,
1690304512,1.690304512,4.278734075184612
1691353088,,
1692401664,,
1693450240,,
1694498816,,
1695547392,1.695547392,4.292902465122657
1696595968,,
1697644544,,
1698693120,,
1699741696,,
1700790272,1.700790272,4.298872244568891
1701838848,,
1702887424,,
1703936000,,
1704984576,,
1706033152,1.706033152,4.301618760446705
1707081728,,
1708130304,,
1709178880,,
1710227456,,
1711276032,1.711276032,4.316904402083111
1712324608,,
1713373184,,
1714421760,,
1715470336,,
1716518912,1.716518912,4.28651371299714
1717567488,,
1718616064,,
1719664640,,
1720713216,,
1721761792,1.721761792,4.310894829633851
1722810368,,
1723858944,,
1724907520,,
1725956096,,
1727004672,1.727004672,4.2703966146926655
1728053248,,
1729101824,,
1730150400,,
1731198976,,
1732247552,1.732247552,4.280907885368942
1733296128,,
1734344704,,
1735393280,,
1736441856,,
1737490432,1.737490432,4.287092781484436
1738539008,,
1739587584,,
1740636160,,
1741684736,,
1742733312,1.742733312,4.287420306208163
1743781888,,
1744830464,,
1745879040,,
1746927616,,
1747976192,1.747976192,4.311693983973163
1749024768,,
1750073344,,
1751121920,,
1752170496,,
1753219072,1.753219072,4.313059088240585
1754267648,,
1755316224,,
1756364800,,
1757413376,,
1758461952,1.758461952,4.291885580785042
1759510528,,
1760559104,,
1761607680,,
1762656256,,
1763704832,1.763704832,4.267419184553157
1764753408,,
1765801984,,
1766850560,,
1767899136,,
1768947712,1.768947712,4.27387966851199
1769996288,,
1771044864,,
1772093440,,
1773142016,,
1774190592,1.774190592,4.272504247196248
1775239168,,
1776287744,,
1777336320,,
1778384896,,
1779433472,1.779433472,4.277389179608698
1780482048,,
1781530624,,
1782579200,,
1783627776,,
1784676352,1.784676352,4.28883944496754
1785724928,,
1786773504,,
1787822080,,
1788870656,,
1789919232,1.789919232,4.279902037637836
1790967808,,
1792016384,,
1793064960,,
1794113536,,
1795162112,1.795162112,4.256611983494392
1796210688,,
1797259264,,
1798307840,,
1799356416,,
1800404992,1.800404992,4.245387691495566
1801453568,,
1802502144,,
1803550720,,
1804599296,,
1805647872,1.805647872,4.256390274366546
1806696448,,
1807745024,,
1808793600,,
1809842176,,
1810890752,1.810890752,4.258473052172135
1811939328,,
1812987904,,
1814036480,,
1815085056,,
1816133632,1.816133632,4.2760538621562105
1817182208,,
1818230784,,
1819279360,,
1820327936,,
1821376512,1.821376512,4.271191059017831
1822425088,,
1823473664,,
1824522240,,
1825570816,,
1826619392,1.826619392,4.24568195164203
1827667968,,
1828716544,,
1829765120,,
1830813696,,
1831862272,1.831862272,4.236834712820842
1832910848,,
1833959424,,
1835008000,,
1836056576,,
1837105152,1.837105152,4.234315675765176
1838153728,,
1839202304,,
1840250880,,
1841299456,,
1842348032,1.842348032,4.242470461280298
1843396608,,
1844445184,,
1845493760,,
1846542336,,
1847590912,1.847590912,4.251363169771705
1848639488,,
1849688064,,
1850736640,,
1851785216,,
1852833792,1.852833792,4.265336171572245
1853882368,,
1854930944,,
1855979520,,
1857028096,,
1858076672,1.858076672,4.235411327677159
1859125248,,
1860173824,,
1861222400,,
1862270976,,
1863319552,1.863319552,4.206398401839657
1864368128,,
1865416704,,
1866465280,,
1867513856,,
1868562432,1.868562432,4.191828001942231
1869611008,,
1870659584,,
1871708160,,
1872756736,,
1873805312,1.873805312,4.214024226409141
1874853888,,
1875902464,,
1876951040,,
1877999616,,
1879048192,1.879048192,4.229065162657115
1880096768,,
1881145344,,
1882193920,,
1883242496,,
1884291072,1.884291072,4.239439877708153
1885339648,,
1886388224,,
1887436800,,
1888485376,,
1889533952,1.889533952,4.2497674358015605
1890582528,,
1891631104,,
1892679680,,
1893728256,,
1894776832,1.894776832,4.207011431501576
1895825408,,
1896873984,,
1897922560,,
1898971136,,
1900019712,1.900019712,4.222096308553836
1901068288,,
1902116864,,
1903165440,,
1904214016,,
1905262592,1.905262592,4.226545721621837
1906311168,,
1907359744,,
1908408320,,
1909456896,,
1910505472,1.910505472,4.23874745557831
1911554048,,
1912602624,,
1913651200,,
1914699776,,
1915748352,1.915748352,4.232947928186373
1916796928,,
1917845504,,
1918894080,,
1919942656,,
1920991232,1.920991232,4.23987599002592
1922039808,,
1923088384,,
1924136960,,
1925185536,,
1926234112,1.926234112,4.22753492202785
1927282688,,
1928331264,,
1929379840,,
1930428416,,
1931476992,1.931476992,4.189252559055117
1932525568,,
1933574144,,
1934622720,,
1935671296,,
1936719872,1.936719872,4.187354676736256
1937768448,,
1938817024,,
1939865600,,
1940914176,,
1941962752,1.941962752,4.1902889047675
1943011328,,
1944059904,,
1945108480,,
1946157056,,
1947205632,1.947205632,4.2026220276382
1948254208,,
1949302784,,
1950351360,,
1951399936,,
1952448512,1.952448512,4.204810350604818
1953497088,,
1954545664,,
1955594240,,
1956642816,,
1957691392,1.957691392,4.219651626884877
1958739968,,
1959788544,,
1960837120,,
1961885696,,
1962934272,1.962934272,4.233859621507883
1963982848,,
1965031424,,
1966080000,,
1967128576,,
1968177152,1.968177152,4.206568513061432
1969225728,,
1970274304,,
1971322880,,
1972371456,,
1973420032,1.973420032,4.21171919511256
1974468608,,
1975517184,,
1976565760,,
1977614336,,
1978662912,1.978662912,4.211473650617567
1979711488,,
1980760064,,
1981808640,,
1982857216,,
1983905792,1.983905792,4.212034166374845
1984954368,,
1986002944,,
1987051520,,
1988100096,,
1989148672,1.989148672,4.216445611461291
1990197248,,
1991245824,,
1992294400,,
1993342976,,
1994391552,1.994391552,4.225322902522422
1995440128,,
1996488704,,
1997537280,,
1998585856,,
1999634432,1.999634432,4.194083029789826
2000683008,,
2001731584,,
2002780160,,
2003828736,,
2004877312,2.004877312,4.165656888954106
2005925888,,
2006974464,,
2008023040,,
2009071616,,
2010120192,2.010120192,4.178002982679234
2011168768,,
2012217344,,
2013265920,,
2014314496,,
2015363072,2.015363072,4.185333144202313
2016411648,,
2017460224,,
2018508800,,
2019557376,,
2020605952,2.020605952,4.191814096525705
2021654528,,
2022703104,,
2023751680,,
2024800256,,
2025848832,2.025848832,4.209000390032574
2026897408,,
2027945984,,
2028994560,,
2030043136,,
2031091712,2.031091712,4.186865205517815
2032140288,,
2033188864,,
2034237440,,
2035286016,,
2036334592,2.036334592,4.157588328755753
2037383168,,
2038431744,,
2039480320,,
2040528896,,
2041577472,2.041577472,4.144869502339567
2042626048,,
2043674624,,
2044723200,,
2045771776,,
2046820352,2.046820352,4.160260123646818
2047868928,,
2048917504,,
2049966080,,
2051014656,,
2052063232,2.052063232,4.16968045316623
2053111808,,
2054160384,,
2055208960,,
2056257536,,
2057306112,2.057306112,4.18079554564368
2058354688,,
2059403264,,
2060451840,,
2061500416,,
2062548992,2.062548992,4.187142693201986
2063597568,,
2064646144,,
2065694720,,
2066743296,,
2067791872,2.067791872,4.195095011104084
2068840448,,
2069889024,,
2070937600,,
2071986176,,
2073034752,2.073034752,4.1743049892598805
2074083328,,
2075131904,,
2076180480,,
2077229056,,
2078277632,2.078277632,4.176007991972584
2079326208,,
2080374784,,
2081423360,,
2082471936,,
2083520512,2.083520512,4.178074362175955
2084569088,,
2085617664,,
2086666240,,
2087714816,,
2088763392,2.088763392,4.17752508933835
2089811968,,
2090860544,,
2091909120,,
2092957696,,
2094006272,2.094006272,4.192553192381485
2095054848,,
2096103424,,
2097152000,,
2098200576,,
2099249152,2.099249152,4.193297578837188
2100297728,,
2101346304,,
2102394880,,
2103443456,,
2104492032,2.104492032,4.187732404775424
2105540608,,
2106589184,,
2107637760,,
2108686336,,
2109734912,2.109734912,4.151841039487147
2110783488,,
2111832064,,
2112880640,,
2113929216,,
2114977792,2.114977792,4.155993367157713
2116026368,,
2117074944,,
2118123520,,
2119172096,,
2120220672,2.120220672,4.16710063744385
2121269248,,
2122317824,,
2123366400,,
2124414976,,
2125463552,2.125463552,4.165438872043356
2126512128,,
2127560704,,
2128609280,,
2129657856,,
2130706432,2.130706432,4.173365539456522
2131755008,,
2132803584,,
2133852160,,
2134900736,,
2135949312,2.135949312,4.143289359087179
2136997888,,
2138046464,,
2139095040,,
2140143616,,
2141192192,2.141192192,4.197871704659693
2142240768,,
2143289344,,
2144337920,,
2145386496,,
2146435072,2.146435072,4.170955787353877
2147483648,,
2148532224,,
2149580800,,
2150629376,,
2151677952,2.151677952,4.185155657680423
2152726528,,
2153775104,,
2154823680,,
2155872256,,
2156920832,2.156920832,4.179735077245073
2157969408,,
2159017984,,
2160066560,,
2161115136,,
2162163712,2.162163712,4.174898052722092
2163212288,,
2164260864,,
2165309440,,
2166358016,,
2167406592,2.167406592,4.173193288397428
2168455168,,
2169503744,,
2170552320,,
2171600896,,
2172649472,2.172649472,4.140312868760641
2173698048,,
2174746624,,
2175795200,,
2176843776,,
2177892352,2.177892352,4.140184287351293
2178940928,,
2179989504,,
2181038080,,
2182086656,,
2183135232,2.183135232,4.137659743584746
2184183808,,
2185232384,,
2186280960,,
2187329536,,
2188378112,2.188378112,4.147906007166091
2189426688,,
2190475264,,
2191523840,,
2192572416,,
2193620992,2.193620992,4.152433669868664
2194669568,,
2195718144,,
2196766720,,
2197815296,,
2198863872,2.198863872,4.16445133559474
2199912448,,
2200961024,,
2202009600,,
2203058176,,
2204106752,2.204106752,4.134281035462787
2205155328,,
2206203904,,
2207252480,,
2208301056,,
2209349632,2.209349632,4.10168170014024
2210398208,,
2211446784,,
2212495360,,
2213543936,,
2214592512,2.214592512,4.124258763871183
2215641088,,
2216689664,,
2217738240,,
2218786816,,
2219835392,2.219835392,4.141206605483399
2220883968,,
2221932544,,
2222981120,,
2224029696,,
2225078272,2.225078272,4.144380237508299
2226126848,,
2227175424,,
2228224000,,
2229272576,,
2230321152,2.230321152,4.145474831986894
2231369728,,
2232418304,,
2233466880,,
2234515456,,
2235564032,2.235564032,4.152916247592522
2236612608,,
2237661184,,
2238709760,,
2239758336,,
2240806912,2.240806912,4.125622510094199
2241855488,,
2242904064,,
2243952640,,
2245001216,,
2246049792,2.246049792,4.109620449240071
2247098368,,
2248146944,,
2249195520,,
2250244096,,
2251292672,2.251292672,4.115826629891358
2252341248,,
2253389824,,
2254438400,,
2255486976,,
2256535552,2.256535552,4.125817059424608
2257584128,,
2258632704,,
2259681280,,
2260729856,,
2261778432,2.261778432,4.129450381059514
2262827008,,
2263875584,,
2264924160,,
2265972736,,
2267021312,2.267021312,4.137707318186736
2268069888,,
2269118464,,
2270167040,,
2271215616,,
2272264192,2.272264192,4.122747655758651
2273312768,,
2274361344,,
2275409920,,
2276458496,,
2277507072,2.277507072,4.126945410792833
2278555648,,
2279604224,,
2280652800,,
2281701376,,
2282749952,2.282749952,4.104593494220974
2283798528,,
2284847104,,
2285895680,,
2286944256,,
2287992832,2.287992832,4.119237540217789
2289041408,,
2290089984,,
2291138560,,
2292187136,,
2293235712,2.293235712,4.125225013149631
2294284288,,
2295332864,,
2296381440,,
2297430016,,
2298478592,2.298478592,4.128699115468416
2299527168,,
2300575744,,
2301624320,,
2302672896,,
2303721472,2.303721472,4.139472292034764
2304770048,,
2305818624,,
2306867200,,
2307915776,,
2308964352,2.308964352,4.093653796041703
2310012928,,
2311061504,,
2312110080,,
2313158656,,
2314207232,2.314207232,4.083400093888992
2315255808,,
2316304384,,
2317352960,,
2318401536,,
2319450112,2.319450112,4.083716978594213
2320498688,,
2321547264,,
2322595840,,
2323644416,,
2324692992,2.324692992,4.100374989927775
2325741568,,
2326790144,,
2327838720,,
2328887296,,
2329935872,2.329935872,4.10751551984156
2330984448,,
2332033024,,
2333081600,,
2334130176,,
2335178752,2.335178752,4.114050257575633
2336227328,,
2337275904,,
2338324480,,
2339373056,,
2340421632,2.340421632,4.111689415594592
2341470208,,
2342518784,,
2343567360,,
2344615936,,
2345664512,2.345664512,4.109751031578408
2346713088,,
2347761664,,
2348810240,,
2349858816,,
2350907392,2.350907392,4.092260896007537
2351955968,,
2353004544,,
2354053120,,
2355101696,,
2356150272,2.356150272,4.095700113627733
2357198848,,
2358247424,,
2359296000,,
2360344576,,
2361393152,2.361393152,4.103259212320008
2362441728,,
2363490304,,
2364538880,,
2365587456,,
2366636032,2.366636032,4.108931587054265
2367684608,,
2368733184,,
2369781760,,
2370830336,,
2371878912,2.371878912,4.111390765506146
2372927488,,
2373976064,,
2375024640,,
2376073216,,
2377121792,2.377121792,4.062895996725885
2378170368,,
2379218944,,
2380267520,,
2381316096,,
2382364672,2.382364672,4.076341333093721
2383413248,,
2384461824,,
2385510400,,
2386558976,,
2387607552,2.387607552,4.053752151613328
2388656128,,
2389704704,,
2390753280,,
2391801856,,
2392850432,2.392850432,4.073994132497464
2393899008,,
2394947584,,
2395996160,,
2397044736,,
2398093312,2.398093312,4.081868430059283
2399141888,,
2400190464,,
2401239040,,
2402287616,,
2403336192,2.403336192,4.092637603067662
2404384768,,
2405433344,,
2406481920,,
2407530496,,
2408579072,2.408579072,4.098751463508404
2409627648,,
2410676224,,
2411724800,,
2412773376,,
2413821952,2.413821952,4.093038394476918
2414870528,,
2415919104,,
2416967680,,
2418016256,,
2419064832,2.419064832,4.069197861272273
2420113408,,
2421161984,,
2422210560,,
2423259136,,
2424307712,2.424307712,4.051521708778545
2425356288,,
2426404864,,
2427453440,,
2428502016,,
2429550592,2.429550592,4.0778286415708935
2430599168,,
2431647744,,
2432696320,,
2433744896,,
2434793472,2.434793472,4.085379572155038
2435842048,,
2436890624,,
2437939200,,
2438987776,,
2440036352,2.440036352,4.094201208624008
2441084928,,
2442133504,,
2443182080,,
2444230656,,
2445279232,2.445279232,4.075072263652932
2446327808,,
2447376384,,
2448424960,,
2449473536,,
2450522112,2.450522112,4.045534992644489
2451570688,,
2452619264,,
2453667840,,
2454716416,,
2455764992,2.455764992,4.045081286749897
2456813568,,
2457862144,,
2458910720,,
2459959296,,
2461007872,2.461007872,4.057475837520407
2462056448,,
2463105024,,
2464153600,,
2465202176,,
2466250752,2.466250752,4.0663145441420605
2467299328,,
2468347904,,
2469396480,,
2470445056,,
2471493632,2.471493632,4.072355468063283
2472542208,,
2473590784,,
2474639360,,
2475687936,,
2476736512,2.476736512,4.08199359680817
2477785088,,
2478833664,,
2479882240,,
2480930816,,
2481979392,2.481979392,4.066614311624596
2483027968,,
2484076544,,
2485125120,,
2486173696,,
2487222272,2.487222272,4.053346588362609
2488270848,,
2489319424,,
2490368000,,
2491416576,,
2492465152,2.492465152,4.049984191286615
2493513728,,
2494562304,,
2495610880,,
2496659456,,
2497708032,2.497708032,4.063353129008632
2498756608,,
2499805184,,
2500853760,,
2501902336,,
2502950912,2.502950912,4.066736421766829
2503999488,,
2505048064,,
2506096640,,
2507145216,,
2508193792,2.508193792,4.081917213921959
2509242368,,
2510290944,,
2511339520,,
2512388096,,
2513436672,2.513436672,4.069132165304387
2514485248,,
2515533824,,
2516582400,,
2517630976,,
2518679552,2.518679552,4.036356483581023
2519728128,,
2520776704,,
2521825280,,
2522873856,,
2523922432,2.523922432,4.010559172225381
2524971008,,
2526019584,,
2527068160,,
2528116736,,
2529165312,2.529165312,4.028667719226673
2530213888,,
2531262464,,
2532311040,,
2533359616,,
2534408192,2.534408192,4.0437597917159005
2535456768,,
2536505344,,
2537553920,,
2538602496,,
2539651072,2.539651072,4.054315340309523
2540699648,,
2541748224,,
2542796800,,
2543845376,,
2544893952,2.544893952,4.086575233220055
2545942528,,
2546991104,,
2548039680,,
2549088256,,
2550136832,2.550136832,4.089823476992262
2551185408,,
2552233984,,
2553282560,,
2554331136,,
2555379712,2.555379712,4.073996840942344
2556428288,,
2557476864,,
2558525440,,
2559574016,,
2560622592,2.560622592,4.0300066107182735
2561671168,,
2562719744,,
2563768320,,
2564816896,,
2565865472,2.565865472,4.05367947144004
2566914048,,
2567962624,,
2569011200,,
2570059776,,
2571108352,2.571108352,4.06227792680268
2572156928,,
2573205504,,
2574254080,,
2575302656,,
2576351232,2.576351232,4.068008791884967
2577399808,,
2578448384,,
2579496960,,
2580545536,,
2581594112,2.581594112,4.072916996989973
2582642688,,
2583691264,,
2584739840,,
2585788416,,
2586836992,2.586836992,4.053241646468625
2587885568,,
2588934144,,
2589982720,,
2591031296,,
2592079872,2.592079872,4.030032183382829
2593128448,,
2594177024,,
2595225600,,
2596274176,,
2597322752,2.597322752,4.025757662789408
2598371328,,
2599419904,,
2600468480,,
2601517056,,
2602565632,2.602565632,4.03611617981425
2603614208,,
2604662784,,
2605711360,,
2606759936,,
2607808512,2.607808512,4.0417581028169485
2608857088,,
2609905664,,
2610954240,,
2612002816,,
2613051392,2.613051392,4.063705146512225
2614099968,,
2615148544,,
2616197120,,
2617245696,,
2618294272,2.618294272,4.031947527361305
2619342848,,
2620391424,,
2621440000,,
2622488576,,
2623537152,2.623537152,4.034635159003126
2624585728,,
2625634304,,
2626682880,,
2627731456,,
2628780032,2.628780032,4.014242843317534
2629828608,,
2630877184,,
2631925760,,
2632974336,,
2634022912,2.634022912,4.03144543327119
2635071488,,
2636120064,,
2637168640,,
2638217216,,
2639265792,2.639265792,4.03652388936075
2640314368,,
2641362944,,
2642411520,,
2643460096,,
2644508672,2.644508672,4.047488161272303
2645557248,,
2646605824,,
2647654400,,
2648702976,,
2649751552,2.649751552,4.041695105484249
2650800128,,
2651848704,,
2652897280,,
2653945856,,
2654994432,2.654994432,4.004585513194812
2656043008,,
2657091584,,
2658140160,,
2659188736,,
2660237312,2.660237312,3.999918693226691
2661285888,,
2662334464,,
2663383040,,
2664431616,,
2665480192,2.665480192,4.02592927999404
2666528768,,
2667577344,,
2668625920,,
2669674496,,
2670723072,2.670723072,4.036043470921108
2671771648,,
2672820224,,
2673868800,,
2674917376,,
2675965952,2.675965952,4.040271101230807
2677014528,,
2678063104,,
2679111680,,
2680160256,,
2681208832,2.681208832,4.056881030260175
2682257408,,
2683305984,,
2684354560,,
2685403136,,
2686451712,2.686451712,3.9988387359386026
2687500288,,
2688548864,,
2689597440,,
2690646016,,
2691694592,2.691694592,3.988187590853216
2692743168,,
2693791744,,
2694840320,,
2695888896,,
2696937472,2.696937472,3.9936975230788767
2697986048,,
2699034624,,
2700083200,,
2701131776,,
2702180352,2.702180352,4.021267956637969
2703228928,,
2704277504,,
2705326080,,
2706374656,,
2707423232,2.707423232,4.027197235149892
2708471808,,
2709520384,,
2710568960,,
2711617536,,
2712666112,2.712666112,4.030971086355798
2713714688,,
2714763264,,
2715811840,,
2716860416,,
2717908992,2.717908992,4.041605412228631
2718957568,,
2720006144,,
2721054720,,
2722103296,,
2723151872,2.723151872,4.028496170901297
2724200448,,
2725249024,,
2726297600,,
2727346176,,
2728394752,2.728394752,4.0103508835166455
2729443328,,
2730491904,,
2731540480,,
2732589056,,
2733637632,2.733637632,4.022972412826923
2734686208,,
2735734784,,
2736783360,,
2737831936,,
2738880512,2.738880512,4.024400266162001
2739929088,,
2740977664,,
2742026240,,
2743074816,,
2744123392,2.744123392,4.023865742832328
2745171968,,
2746220544,,
2747269120,,
2748317696,,
2749366272,2.749366272,4.040746041316276
2750414848,,
2751463424,,
2752512000,,
2753560576,,
2754609152,2.754609152,4.006050379236852
2755657728,,
2756706304,,
2757754880,,
2758803456,,
2759852032,2.759852032,4.0183135304775375
2760900608,,
2761949184,,
2762997760,,
2764046336,,
2765094912,2.765094912,4.005432361295748
2766143488,,
2767192064,,
2768240640,,
2769289216,,
2770337792,2.770337792,4.015687310919239
2771386368,,
2772434944,,
2773483520,,
2774532096,,
2775580672,2.775580672,4.01472494594461
2776629248,,
2777677824,,
2778726400,,
2779774976,,
2780823552,2.780823552,4.018530933840095
2781872128,,
2782920704,,
2783969280,,
2785017856,,
2786066432,2.786066432,3.999983166751748
2787115008,,
2788163584,,
2789212160,,
2790260736,,
2791309312,2.791309312,3.988317499507779
2792357888,,
2793406464,,
2794455040,,
2795503616,,
2796552192,2.796552192,3.986391554572354
2797600768,,
2798649344,,
2799697920,,
2800746496,,
2801795072,2.801795072,3.985296492494908
2802843648,,
2803892224,,
2804940800,,
2805989376,,
2807037952,2.807037952,4.005273165068024
2808086528,,
2809135104,,
2810183680,,
2811232256,,
2812280832,2.812280832,4.002708989702512
2813329408,,
2814377984,,
2815426560,,
2816475136,,
2817523712,2.817523712,4.015153543887992
2818572288,,
2819620864,,
2820669440,,
2821718016,,
2822766592,2.822766592,4.009512082750293
2823815168,,
2824863744,,
2825912320,,
2826960896,,
2828009472,2.828009472,4.00586305409125
2829058048,,
2830106624,,
2831155200,,
2832203776,,
2833252352,2.833252352,3.99044057859786
2834300928,,
2835349504,,
2836398080,,
2837446656,,
2838495232,2.838495232,3.9838418574716856
2839543808,,
2840592384,,
2841640960,,
2842689536,,
2843738112,2.843738112,3.9930917170323466
2844786688,,
2845835264,,
2846883840,,
2847932416,,
2848980992,2.848980992,3.9986359391601503
2850029568,,
2851078144,,
2852126720,,
2853175296,,
2854223872,2.854223872,4.019238825532487
2855272448,,
2856321024,,
2857369600,,
2858418176,,
2859466752,2.859466752,3.9970442781470967
2860515328,,
2861563904,,
2862612480,,
2863661056,,
2864709632,2.864709632,3.992677447962656
2865758208,,
2866806784,,
2867855360,,
2868903936,,
2869952512,2.869952512,3.961978488893076
2871001088,,
2872049664,,
2873098240,,
2874146816,,
2875195392,2.875195392,3.985033540300805
2876243968,,
2877292544,,
2878341120,,
2879389696,,
2880438272,2.880438272,4.000326111704455
2881486848,,
2882535424,,
2883584000,,
2884632576,,
2885681152,2.885681152,4.0034376394193885
2886729728,,
2887778304,,
2888826880,,
2889875456,,
2890924032,2.890924032,4.017656884002695
2891972608,,
2893021184,,
2894069760,,
2895118336,,
2896166912,2.896166912,3.958844429703768
2897215488,,
2898264064,,
2899312640,,
2900361216,,
2901409792,2.901409792,3.961888879734247
2902458368,,
2903506944,,
2904555520,,
2905604096,,
2906652672,2.906652672,3.9623995831586902
2907701248,,
2908749824,,
2909798400,,
2910846976,,
2911895552,2.911895552,3.978833701200127
2912944128,,
2913992704,,
2915041280,,
2916089856,,
2917138432,2.917138432,3.986156945854991
2918187008,,
2919235584,,
2920284160,,
2921332736,,
2922381312,2.922381312,4.005951386554536
2923429888,,
2924478464,,
2925527040,,
2926575616,,
2927624192,2.927624192,3.982232864703512
2928672768,,
2929721344,,
2930769920,,
2931818496,,
2932867072,2.932867072,4.013337025529196
2933915648,,
2934964224,,
2936012800,,
2937061376,,
2938109952,2.938109952,3.981884465406952
2939158528,,
2940207104,,
2941255680,,
2942304256,,
2943352832,2.943352832,3.98323550667753
2944401408,,
2945449984,,
2946498560,,
2947547136,,
2948595712,2.948595712,3.986044692351072
2949644288,,
2950692864,,
2951741440,,
2952790016,,
2953838592,2.953838592,3.991786299495157
2954887168,,
2955935744,,
2956984320,,
2958032896,,
2959081472,2.959081472,3.9882546517154194
2960130048,,
2961178624,,
2962227200,,
2963275776,,
2964324352,2.964324352,3.949797349737414
2965372928,,
2966421504,,
2967470080,,
2968518656,,
2969567232,2.969567232,3.94904839196855
2970615808,,
2971664384,,
2972712960,,
2973761536,,
2974810112,2.974810112,3.941633359815771
2975858688,,
2976907264,,
2977955840,,
2979004416,,
2980052992,2.980052992,3.961527101342028
2981101568,,
2982150144,,
2983198720,,
2984247296,,
2985295872,2.985295872,3.96748292501489
2986344448,,
2987393024,,
2988441600,,
2989490176,,
2990538752,2.990538752,3.9812312548007753
2991587328,,
2992635904,,
2993684480,,
2994733056,,
2995781632,2.995781632,3.9764345197150432
2996830208,,
2997878784,,
2998927360,,
2999975936,,
3001024512,3.001024512,3.945082744022206
3002073088,,
3003121664,,
3004170240,,
3005218816,,
3006267392,3.006267392,3.956632490744022
3007315968,,
3008364544,,
3009413120,,
3010461696,,
3011510272,3.011510272,3.967731729435062
3012558848,,
3013607424,,
3014656000,,
3015704576,,
3016753152,3.016753152,3.976861633115312
3017801728,,
3018850304,,
3019898880,,
3020947456,,
3021996032,3.021996032,3.976973342066309
3023044608,,
3024093184,,
3025141760,,
3026190336,,
3027238912,3.027238912,3.989298813818533
3028287488,,
3029336064,,
3030384640,,
3031433216,,
3032481792,3.032481792,3.993243438072904
3033530368,,
3034578944,,
3035627520,,
3036676096,,
3037724672,3.037724672,3.9489378153062624
3038773248,,
3039821824,,
3040870400,,
3041918976,,
3042967552,3.042967552,3.94288400673146
3044016128,,
3045064704,,
3046113280,,
3047161856,,
3048210432,3.048210432,3.985760584132922
3049259008,,
3050307584,,
3051356160,,
3052404736,,
3053453312,3.053453312,3.984894200329028
3054501888,,
3055550464,,
3056599040,,
3057647616,,
3058696192,3.058696192,3.984867128499771
3059744768,,
3060793344,,
3061841920,,
3062890496,,
3063939072,3.063939072,3.999423786171105
3064987648,,
3066036224,,
3067084800,,
3068133376,,
3069181952,3.069181952,3.949274367449144
3070230528,,
3071279104,,
3072327680,,
3073376256,,
3074424832,3.074424832,3.9679908353696423
3075473408,,
3076521984,,
3077570560,,
3078619136,,
3079667712,3.079667712,3.9420668291504497
3080716288,,
3081764864,,
3082813440,,
3083862016,,
3084910592,3.084910592,3.914919089249202
3085959168,,
3087007744,,
3088056320,,
3089104896,,
3090153472,3.090153472,3.9535914992240255
3091202048,,
3092250624,,
3093299200,,
3094347776,,
3095396352,3.095396352,3.9720198271786136
3096444928,,
3097493504,,
3098542080,,
3099590656,,
3100639232,3.100639232,3.979328727446725
3101687808,,
3102736384,,
3103784960,,
3104833536,,
3105882112,3.105882112,3.988302654553369
3106930688,,
3107979264,,
3109027840,,
3110076416,,
3111124992,3.111124992,3.972476657209654
3112173568,,
3113222144,,
3114270720,,
3115319296,,
3116367872,3.116367872,3.97960861210621
3117416448,,
3118465024,,
3119513600,,
3120562176,,
3121610752,3.121610752,3.9640119968724
3122659328,,
3123707904,,
3124756480,,
3125805056,,
3126853632,3.126853632,3.9717237225499527
3127902208,,
3128950784,,
3129999360,,
3131047936,,
3132096512,3.132096512,3.975125758197084
3133145088,,
3134193664,,
3135242240,,
3136290816,,
3137339392,3.137339392,3.9743227481912897
3138387968,,
3139436544,,
3140485120,,
3141533696,,
3142582272,3.142582272,3.960766792549979
3143630848,,
3144679424,,
3145728000,,
3146776576,,
3147825152,3.147825152,3.9172049773015134
3148873728,,
3149922304,,
3150970880,,
3152019456,,
3153068032,3.153068032,3.918090857511936
3154116608,,
3155165184,,
3156213760,,
3157262336,,
3158310912,3.158310912,3.917440932748709
3159359488,,
3160408064,,
3161456640,,
3162505216,,
3163553792,3.163553792,3.937403819637375
3164602368,,
3165650944,,
3166699520,,
3167748096,,
3168796672,3.168796672,3.94745962356764
3169845248,,
3170893824,,
3171942400,,
3172990976,,
3174039552,3.174039552,3.9553717438027527
3175088128,,
3176136704,,
3177185280,,
3178233856,,
3179282432,3.179282432,3.9564597886691386
3180331008,,
3181379584,,
3182428160,,
3183476736,,
3184525312,3.184525312,3.9359137695420943
3185573888,,
3186622464,,
3187671040,,
3188719616,,
3189768192,3.189768192,3.939818101115176
3190816768,,
3191865344,,
3192913920,,
3193962496,,
3195011072,3.195011072,3.943763636842312
3196059648,,
3197108224,,
3198156800,,
3199205376,,
3200253952,3.200253952,3.95011412459595
3201302528,,
3202351104,,
3203399680,,
3204448256,,
3205496832,3.205496832,3.949692662346119
3206545408,,
3207593984,,
3208642560,,
3209691136,,
3210739712,3.210739712,3.96830783058257
3211788288,,
3212836864,,
3213885440,,
3214934016,,
3215982592,3.215982592,3.928465918456385
3217031168,,
3218079744,,
3219128320,,
3220176896,,
3221225472,3.221225472,3.930236732593867
3222274048,,
3223322624,,
3224371200,,
3225419776,,
3226468352,3.226468352,3.923543965116101
3227516928,,
3228565504,,
3229614080,,
3230662656,,
3231711232,3.231711232,3.9481383758065296
3232759808,,
3233808384,,
3234856960,,
3235905536,,
3236954112,3.236954112,3.953582595518253
3238002688,,
3239051264,,
3240099840,,
3241148416,,
3242196992,3.242196992,3.954076366530618
3243245568,,
3244294144,,
3245342720,,
3246391296,,
3247439872,3.247439872,3.971052749223583
3248488448,,
3249537024,,
3250585600,,
3251634176,,
3252682752,3.252682752,3.909146502493793
3253731328,,
3254779904,,
3255828480,,
3256877056,,
3257925632,3.257925632,3.8956795987690342
3258974208,,
3260022784,,
3261071360,,
3262119936,,
3263168512,3.263168512,3.911884491751085
3264217088,,
3265265664,,
3266314240,,
3267362816,,
3268411392,3.268411392,3.91173234336585
3269459968,,
3270508544,,
3271557120,,
3272605696,,
3273654272,3.273654272,3.9237392522905767
3274702848,,
3275751424,,
3276800000,,
3277848576,,
3278897152,3.278897152,3.9266051119716754
3279945728,,
3280994304,,
3282042880,,
3283091456,,
3284140032,3.284140032,3.940224276721673
3285188608,,
3286237184,,
3287285760,,
3288334336,,
3289382912,3.289382912,3.9220087728073385
3290431488,,
3291480064,,
3292528640,,
3293577216,,
3294625792,3.294625792,3.8730068264544975
3295674368,,
3296722944,,
3297771520,,
3298820096,,
3299868672,3.299868672,3.9023205456030032
3300917248,,
3301965824,,
3303014400,,
3304062976,,
3305111552,3.305111552,3.913193671466346
3306160128,,
3307208704,,
3308257280,,
3309305856,,
3310354432,3.310354432,3.919250029027305
3311403008,,
3312451584,,
3313500160,,
3314548736,,
3315597312,3.315597312,3.931156527185022
3316645888,,
3317694464,,
3318743040,,
3319791616,,
3320840192,3.320840192,3.934750367686939
3321888768,,
3322937344,,
3323985920,,
3325034496,,
3326083072,3.326083072,3.905937312484647
3327131648,,
3328180224,,
3329228800,,
3330277376,,
3331325952,3.331325952,3.8879348587057456
3332374528,,
3333423104,,
3334471680,,
3335520256,,
3336568832,3.336568832,3.906881497751901
3337617408,,
3338665984,,
3339714560,,
3340763136,,
3341811712,3.341811712,3.915017470443831
3342860288,,
3343908864,,
3344957440,,
3346006016,,
3347054592,3.347054592,3.9193024510840777
3348103168,,
3349151744,,
3350200320,,
3351248896,,
3352297472,3.352297472,3.942366182546985
3353346048,,
3354394624,,
3355443200,,
3356491776,,
3357540352,3.357540352,3.9422924481691566
3358588928,,
3359637504,,
3360686080,,
3361734656,,
3362783232,3.362783232,3.9244186849314144
3363831808,,
3364880384,,
3365928960,,
3366977536,,
3368026112,3.368026112,3.921344441457935
3369074688,,
3370123264,,
3371171840,,
3372220416,,
3373268992,3.373268992,3.92863899078616
3374317568,,
3375366144,,
3376414720,,
3377463296,,
3378511872,3.378511872,3.932294618917602
3379560448,,
3380609024,,
3381657600,,
3382706176,,
3383754752,3.383754752,3.933467896176304
3384803328,,
3385851904,,
3386900480,,
3387949056,,
3388997632,3.388997632,3.9411729064746783
3390046208,,
3391094784,,
3392143360,,
3393191936,,
3394240512,3.394240512,3.9247441565747576
3395289088,,
3396337664,,
3397386240,,
3398434816,,
3399483392,3.399483392,3.904515157169389
3400531968,,
3401580544,,
3402629120,,
3403677696,,
3404726272,3.404726272,3.888526199811322
3405774848,,
3406823424,,
3407872000,,
3408920576,,
3409969152,3.409969152,3.899996590772001
3411017728,,
3412066304,,
3413114880,,
3414163456,,
3415212032,3.415212032,3.9072312161892726
3416260608,,
3417309184,,
3418357760,,
3419406336,,
3420454912,3.420454912,3.9105668825666777
3421503488,,
3422552064,,
3423600640,,
3424649216,,
3425697792,3.425697792,3.913247159835751
3426746368,,
3427794944,,
3428843520,,
3429892096,,
3430940672,3.430940672,3.878829742723309
3431989248,,
3433037824,,
3434086400,,
3435134976,,
3436183552,3.436183552,3.8916954199941953
3437232128,,
3438280704,,
3439329280,,
3440377856,,
3441426432,3.441426432,3.8937792745580975
3442475008,,
3443523584,,
3444572160,,
3445620736,,
3446669312,3.446669312,3.90567271095444
3447717888,,
3448766464,,
3449815040,,
3450863616,,
3451912192,3.451912192,3.90505081646112
3452960768,,
3454009344,,
3455057920,,
3456106496,,
3457155072,3.457155072,3.916787798984545
3458203648,,
3459252224,,
3460300800,,
3461349376,,
3462397952,3.462397952,3.9149771632370505
3463446528,,
3464495104,,
3465543680,,
3466592256,,
3467640832,3.467640832,3.905329384396465
3468689408,,
3469737984,,
3470786560,,
3471835136,,
3472883712,3.472883712,3.90695599834314
3473932288,,
3474980864,,
3476029440,,
3477078016,,
3478126592,3.478126592,3.9062192172389385
3479175168,,
3480223744,,
3481272320,,
3482320896,,
3483369472,3.483369472,3.903528788011756
3484418048,,
3485466624,,
3486515200,,
3487563776,,
3488612352,3.488612352,3.90254126804536
3489660928,,
3490709504,,
3491758080,,
3492806656,,
3493855232,3.493855232,3.902883246240668
3494903808,,
3495952384,,
3497000960,,
3498049536,,
3499098112,3.499098112,3.9009270181248743
3500146688,,
3501195264,,
3502243840,,
3503292416,,
3504340992,3.504340992,3.843732815866281
3505389568,,
3506438144,,
3507486720,,
3508535296,,
3509583872,3.509583872,3.8675302606366495
3510632448,,
3511681024,,
3512729600,,
3513778176,,
3514826752,3.514826752,3.887154139854252
3515875328,,
3516923904,,
3517972480,,
3519021056,,
3520069632,3.520069632,3.895819749500133
3521118208,,
3522166784,,
3523215360,,
3524263936,,
3525312512,3.525312512,3.8988683492551055
3526361088,,
3527409664,,
3528458240,,
3529506816,,
3530555392,3.530555392,3.8980863175440224
3531603968,,
3532652544,,
3533701120,,
3534749696,,
3535798272,3.535798272,3.891653794011728
3536846848,,
3537895424,,
3538944000,,
3539992576,,
3541041152,3.541041152,3.887648253908497
3542089728,,
3543138304,,
3544186880,,
3545235456,,
3546284032,3.546284032,3.89051654082346
3547332608,,
3548381184,,
3549429760,,
3550478336,,
3551526912,3.551526912,3.895850464755656
3552575488,,
3553624064,,
3554672640,,
3555721216,,
3556769792,3.556769792,3.895185836103112
3557818368,,
3558866944,,
3559915520,,
3560964096,,
3562012672,3.562012672,3.9123740766397694
3563061248,,
3564109824,,
3565158400,,
3566206976,,
3567255552,3.567255552,3.8800737563880943
3568304128,,
3569352704,,
3570401280,,
3571449856,,
3572498432,3.572498432,3.84466878658071
3573547008,,
3574595584,,
3575644160,,
3576692736,,
3577741312,3.577741312,3.8550521195851504
3578789888,,
3579838464,,
3580887040,,
3581935616,,
3582984192,3.582984192,3.867192044528551
3584032768,,
3585081344,,
3586129920,,
3587178496,,
3588227072,3.588227072,3.873325203158661
3589275648,,
3590324224,,
3591372800,,
3592421376,,
3593469952,3.593469952,3.88157172228788
3594518528,,
3595567104,,
3596615680,,
3597664256,,
3598712832,3.598712832,3.8696061415145646
3599761408,,
3600809984,,
3601858560,,
3602907136,,
3603955712,3.603955712,3.597704617782446
3605004288,,
3606052864,,
3607101440,,
3608150016,,
3609198592,3.609198592,3.710334707311176
3610247168,,
3611295744,,
3612344320,,
3613392896,,
3614441472,3.614441472,3.7636047249701936
3615490048,,
3616538624,,
3617587200,,
3618635776,,
3619684352,3.619684352,3.8207870204033543
3620732928,,
3621781504,,
3622830080,,
3623878656,,
3624927232,3.624927232,3.8470558356728186
3625975808,,
3627024384,,
3628072960,,
3629121536,,
3630170112,3.630170112,3.8681648535863737
3631218688,,
3632267264,,
3633315840,,
3634364416,,
3635412992,3.635412992,3.8532967607711135
3636461568,,
3637510144,,
3638558720,,
3639607296,,
3640655872,3.640655872,3.812962750776524
3641704448,,
3642753024,,
3643801600,,
3644850176,,
3645898752,3.645898752,3.820910391680002
3646947328,,
3647995904,,
3649044480,,
3650093056,,
3651141632,3.651141632,3.836267372924492
3652190208,,
3653238784,,
3654287360,,
3655335936,,
3656384512,3.656384512,3.856522029657491
3657433088,,
3658481664,,
3659530240,,
3660578816,,
3661627392,3.661627392,3.8658778855579623
3662675968,,
3663724544,,
3664773120,,
3665821696,,
3666870272,3.666870272,3.8864060162410663
3667918848,,
3668967424,,
3670016000,,
3671064576,,
3672113152,3.672113152,3.869399419407301
3673161728,,
3674210304,,
3675258880,,
3676307456,,
3677356032,3.677356032,3.8206315685708616
3678404608,,
3679453184,,
3680501760,,
3681550336,,
3682598912,3.682598912,3.8374646862927855
3683647488,,
3684696064,,
3685744640,,
3686793216,,
3687841792,3.687841792,3.8511706176345673
3688890368,,
3689938944,,
3690987520,,
3692036096,,
3693084672,3.693084672,3.857680351499048
3694133248,,
3695181824,,
3696230400,,
3697278976,,
3698327552,3.698327552,3.86053491403613
3699376128,,
3700424704,,
3701473280,,
3702521856,,
3703570432,3.703570432,3.8664980788740495
3704619008,,
3705667584,,
3706716160,,
3707764736,,
3708813312,3.708813312,3.8255137113575057
3709861888,,
3710910464,,
3711959040,,
3713007616,,
3714056192,3.714056192,3.8319450893834
3715104768,,
3716153344,,
3717201920,,
3718250496,,
3719299072,3.719299072,3.823973306472018
3720347648,,
3721396224,,
3722444800,,
3723493376,,
3724541952,3.724541952,3.8416976423233176
3725590528,,
3726639104,,
3727687680,,
3728736256,,
3729784832,3.729784832,3.851957976052427
3730833408,,
3731881984,,
3732930560,,
3733979136,,
3735027712,3.735027712,3.868297968163776
3736076288,,
3737124864,,
3738173440,,
3739222016,,
3740270592,3.740270592,3.8348328584814606
3741319168,,
3742367744,,
3743416320,,
3744464896,,
3745513472,3.745513472,3.831893234026523
3746562048,,
3747610624,,
3748659200,,
3749707776,,
3750756352,3.750756352,3.840137993518842
3751804928,,
3752853504,,
3753902080,,
3754950656,,
3755999232,3.755999232,3.848235111392753
3757047808,,
3758096384,,
3759144960,,
3760193536,,
3761242112,3.761242112,3.85880373487654
3762290688,,
3763339264,,
3764387840,,
3765436416,,
3766484992,3.766484992,3.861441832773993
3767533568,,
3768582144,,
3769630720,,
3770679296,,
3771727872,3.771727872,3.864576863371443
3772776448,,
3773825024,,
3774873600,,
3775922176,,
3776970752,3.776970752,3.836330005936748
3778019328,,
3779067904,,
3780116480,,
3781165056,,
3782213632,3.782213632,3.8248536331467218
3783262208,,
3784310784,,
3785359360,,
3786407936,,
3787456512,3.787456512,3.806786354141572
3788505088,,
3789553664,,
3790602240,,
3791650816,,
3792699392,3.792699392,3.823577195022933
3793747968,,
3794796544,,
3795845120,,
3796893696,,
3797942272,3.797942272,3.834876452680256
3798990848,,
3800039424,,
3801088000,,
3802136576,,
3803185152,3.803185152,3.848741075512357
3804233728,,
3805282304,,
3806330880,,
3807379456,,
3808428032,3.808428032,3.848330376361543
3809476608,,
3810525184,,
3811573760,,
3812622336,,
3813670912,3.813670912,3.82685815165959
3814719488,,
3815768064,,
3816816640,,
3817865216,,
3818913792,3.818913792,3.798961345290091
3819962368,,
3821010944,,
3822059520,,
3823108096,,
3824156672,3.824156672,3.801352390219914
3825205248,,
3826253824,,
3827302400,,
3828350976,,
3829399552,3.829399552,3.817667577791399
3830448128,,
3831496704,,
3832545280,,
3833593856,,
3834642432,3.834642432,3.8270556948711008
3835691008,,
3836739584,,
3837788160,,
3838836736,,
3839885312,3.839885312,3.849318968142198
3840933888,,
3841982464,,
3843031040,,
3844079616,,
3845128192,3.845128192,3.840025689907669
3846176768,,
3847225344,,
3848273920,,
3849322496,,
3850371072,3.850371072,3.832186490946102
3851419648,,
3852468224,,
3853516800,,
3854565376,,
3855613952,3.855613952,3.8386745224924304
3856662528,,
3857711104,,
3858759680,,
3859808256,,
3860856832,3.860856832,3.8405846271829898
3861905408,,
3862953984,,
3864002560,,
3865051136,,
3866099712,3.866099712,3.839421387232632
3867148288,,
3868196864,,
3869245440,,
3870294016,,
3871342592,3.871342592,3.842033395375711
3872391168,,
3873439744,,
3874488320,,
3875536896,,
3876585472,3.876585472,3.8347380656886023
3877634048,,
3878682624,,
3879731200,,
3880779776,,
3881828352,3.881828352,3.810811670988831
3882876928,,
3883925504,,
3884974080,,
3886022656,,
3887071232,3.887071232,3.8053351419514234
3888119808,,
3889168384,,
3890216960,,
3891265536,,
3892314112,3.892314112,3.8019002783927247
3893362688,,
3894411264,,
3895459840,,
3896508416,,
3897556992,3.897556992,3.8166150668961456
3898605568,,
3899654144,,
3900702720,,
3901751296,,
3902799872,3.902799872,3.82344415261092
3903848448,,
3904897024,,
3905945600,,
3906994176,,
3908042752,3.908042752,3.836084993985494
3909091328,,
3910139904,,
3911188480,,
3912237056,,
3913285632,3.913285632,3.810905719245154
3914334208,,
3915382784,,
3916431360,,
3917479936,,
3918528512,3.918528512,3.788968982897538
3919577088,,
3920625664,,
3921674240,,
3922722816,,
3923771392,3.923771392,3.788421517176681
3924819968,,
3925868544,,
3926917120,,
3927965696,,
3929014272,3.929014272,3.808154625673935
3930062848,,
3931111424,,
3932160000,,
3933208576,,
3934257152,3.934257152,3.815605625843176
3935305728,,
3936354304,,
3937402880,,
3938451456,,
3939500032,3.939500032,3.822922728695634
3940548608,,
3941597184,,
3942645760,,
3943694336,,
3944742912,3.944742912,3.827915465439372
3945791488,,
3946840064,,
3947888640,,
3948937216,,
3949985792,3.949985792,3.792608682885572
3951034368,,
3952082944,,
3953131520,,
3954180096,,
3955228672,3.955228672,3.773948541575249
3956277248,,
3957325824,,
3958374400,,
3959422976,,
3960471552,3.960471552,3.787018956969722
3961520128,,
3962568704,,
3963617280,,
3964665856,,
3965714432,3.965714432,3.799274982317799
3966763008,,
3967811584,,
3968860160,,
3969908736,,
3970957312,3.970957312,3.809595299904845
3972005888,,
3973054464,,
3974103040,,
3975151616,,
3976200192,3.976200192,3.828636499986618
3977248768,,
3978297344,,
3979345920,,
3980394496,,
3981443072,3.981443072,3.834247261275978
3982491648,,
3983540224,,
3984588800,,
3985637376,,
3986685952,3.986685952,3.809036992013924
3987734528,,
3988783104,,
3989831680,,
3990880256,,
3991928832,3.991928832,3.8038803761073634
3992977408,,
3994025984,,
3995074560,,
3996123136,,
3997171712,3.997171712,3.811535832481057
3998220288,,
3999268864,,
4000317440,,
4001366016,,
4002414592,4.002414592,3.819587194510047
4003463168,,
4004511744,,
4005560320,,
4006608896,,
4007657472,4.007657472,3.819533276114988
4008706048,,
4009754624,,
4010803200,,
4011851776,,
4012900352,4.012900352,3.827862309741017
4013948928,,
4014997504,,
4016046080,,
4017094656,,
4018143232,4.018143232,3.799586803172173
4019191808,,
4020240384,,
4021288960,,
4022337536,,
4023386112,4.023386112,3.774196738698151
4024434688,,
4025483264,,
4026531840,,
4027580416,,
4028628992,4.028628992,3.761076189584793
4029677568,,
4030726144,,
4031774720,,
4032823296,,
4033871872,4.033871872,3.777708723146779
4034920448,,
4035969024,,
4037017600,,
4038066176,,
4039114752,4.039114752,3.785139616997348
4040163328,,
4041211904,,
4042260480,,
4043309056,,
4044357632,4.044357632,3.808138002269904
4045406208,,
4046454784,,
4047503360,,
4048551936,,
4049600512,4.049600512,3.8048014453630574
4050649088,,
4051697664,,
4052746240,,
4053794816,,
4054843392,4.054843392,3.778513959742032
4055891968,,
4056940544,,
4057989120,,
4059037696,,
4060086272,4.060086272,3.7719048517829497
4061134848,,
4062183424,,
4063232000,,
4064280576,,
4065329152,4.065329152,3.7871280681335215
4066377728,,
4067426304,,
4068474880,,
4069523456,,
4070572032,4.070572032,3.790801527209823
4071620608,,
4072669184,,
4073717760,,
4074766336,,
4075814912,4.075814912,3.7963243726362808
4076863488,,
4077912064,,
4078960640,,
4080009216,,
4081057792,4.081057792,3.809332513191404
4082106368,,
4083154944,,
4084203520,,
4085252096,,
4086300672,4.086300672,3.785433758622145
4087349248,,
4088397824,,
4089446400,,
4090494976,,
4091543552,4.091543552,3.729376910454584
4092592128,,
4093640704,,
4094689280,,
4095737856,,
4096786432,4.096786432,3.7457151800603135
4097835008,,
4098883584,,
4099932160,,
4100980736,,
4102029312,4.102029312,3.7684793127313614
4103077888,,
4104126464,,
4105175040,,
4106223616,,
4107272192,4.107272192,3.788051251900167
4108320768,,
4109369344,,
4110417920,,
4111466496,,
4112515072,4.112515072,3.794467378748243
4113563648,,
4114612224,,
4115660800,,
4116709376,,
4117757952,4.117757952,3.792777255015769
4118806528,,
4119855104,,
4120903680,,
4121952256,,
4123000832,4.123000832,3.707627613957542
4124049408,,
4125097984,,
4126146560,,
4127195136,,
4128243712,4.128243712,3.737798872398083
4129292288,,
4130340864,,
4131389440,,
4132438016,,
4133486592,4.133486592,3.727055238121306
4134535168,,
4135583744,,
4136632320,,
4137680896,,
4138729472,4.138729472,3.753325877747287
4139778048,,
4140826624,,
4141875200,,
4142923776,,
4143972352,4.143972352,3.773647515018875
4145020928,,
4146069504,,
4147118080,,
4148166656,,
4149215232,4.149215232,3.7839032727996464
4150263808,,
4151312384,,
4152360960,,
4153409536,,
4154458112,4.154458112,3.7916625512058384
4155506688,,
4156555264,,
4157603840,,
4158652416,,
4159700992,4.159700992,3.8209319932152073
4160749568,,
4161798144,,
4162846720,,
4163895296,,
4164943872,4.164943872,3.794442829695132
4165992448,,
4167041024,,
4168089600,,
4169138176,,
4170186752,4.170186752,3.7746130469429846
4171235328,,
4172283904,,
4173332480,,
4174381056,,
4175429632,4.175429632,3.786235065209686
4176478208,,
4177526784,,
4178575360,,
4179623936,,
4180672512,4.180672512,3.786018098905263
4181721088,,
4182769664,,
4183818240,,
4184866816,,
4185915392,4.185915392,3.791806222096188
4186963968,,
4188012544,,
4189061120,,
4190109696,,
4191158272,4.191158272,3.778632365716544
4192206848,,
4193255424,,
4194304000,,
4195352576,,
4196401152,4.196401152,3.730925500961933
4197449728,,
4198498304,,
4199546880,,
4200595456,,
4201644032,4.201644032,3.753962815548607
4202692608,,
4203741184,,
4204789760,,
4205838336,,
4206886912,4.206886912,3.757319174982792
4207935488,,
4208984064,,
4210032640,,
4211081216,,
4212129792,4.212129792,3.7722371365282887
4213178368,,
4214226944,,
4215275520,,
4216324096,,
4217372672,4.217372672,3.779926764926632
4218421248,,
4219469824,,
4220518400,,
4221566976,,
4222615552,4.222615552,3.7945803241968954
4223664128,,
4224712704,,
4225761280,,
4226809856,,
4227858432,4.227858432,3.718764202087146
4228907008,,
4229955584,,
4231004160,,
4232052736,,
4233101312,4.233101312,3.717285163867975
4234149888,,
4235198464,,
4236247040,,
4237295616,,
4238344192,4.238344192,3.711136393277025
4239392768,,
4240441344,,
4241489920,,
4242538496,,
4243587072,4.243587072,3.721633429975274
4244635648,,
4245684224,,
4246732800,,
4247781376,,
4248829952,4.248829952,3.746477812235293
4249878528,,
4250927104,,
4251975680,,
4253024256,,
4254072832,4.254072832,3.7568417576509217
4255121408,,
4256169984,,
4257218560,,
4258267136,,
4259315712,4.259315712,3.7682777573409503
4260364288,,
4261412864,,
4262461440,,
4263510016,,
4264558592,4.264558592,3.74142802200296
4265607168,,
4266655744,,
4267704320,,
4268752896,,
4269801472,4.269801472,3.699311969344493
4270850048,,
4271898624,,
4272947200,,
4273995776,,
4275044352,4.275044352,3.710865525618608
4276092928,,
4277141504,,
4278190080,,
4279238656,,
4280287232,4.280287232,3.7334995410157448
4281335808,,
4282384384,,
4283432960,,
4284481536,,
4285530112,4.285530112,3.746642933060729
4286578688,,
4287627264,,
4288675840,,
4289724416,,
4290772992,4.290772992,3.768688903237313
4291821568,,
4292870144,,
4293918720,,
4294967296,,
4296015872,4.296015872,3.723134004127424
4297064448,,
4298113024,,
4299161600,,
4300210176,,
4301258752,4.301258752,3.718087332246944
4302307328,,
4303355904,,
4304404480,,
4305453056,,
4306501632,4.306501632,3.705625462297197
4307550208,,
4308598784,,
4309647360,,
4310695936,,
4311744512,4.311744512,3.72337577884468
4312793088,,
4313841664,,
4314890240,,
4315938816,,
4316987392,4.316987392,3.740855196161706
4318035968,,
4319084544,,
4320133120,,
4321181696,,
4322230272,4.322230272,3.74859769747722
4323278848,,
4324327424,,
4325376000,,
4326424576,,
4327473152,4.327473152,3.773454392044018
4328521728,,
4329570304,,
4330618880,,
4331667456,,
4332716032,4.332716032,3.7791288326558297
4333764608,,
4334813184,,
4335861760,,
4336910336,,
4337958912,4.337958912,3.740794438428601
4339007488,,
4340056064,,
4341104640,,
4342153216,,
4343201792,4.343201792,3.716642116468404
4344250368,,
4345298944,,
4346347520,,
4347396096,,
4348444672,4.348444672,3.73767149676926
4349493248,,
4350541824,,
4351590400,,
4352638976,,
4353687552,4.353687552,3.738058892618423
4354736128,,
4355784704,,
4356833280,,
4357881856,,
4358930432,4.358930432,3.7440335768081376
4359979008,,
4361027584,,
4362076160,,
4363124736,,
4364173312,4.364173312,3.753334840966367
4365221888,,
4366270464,,
4367319040,,
4368367616,,
4369416192,4.369416192,3.7288770515512817
4370464768,,
4371513344,,
4372561920,,
4373610496,,
4374659072,4.374659072,3.712298091441783
4375707648,,
4376756224,,
4377804800,,
4378853376,,
4379901952,4.379901952,3.708487556241616
4380950528,,
4381999104,,
4383047680,,
4384096256,,
4385144832,4.385144832,3.7272037588475584
4386193408,,
4387241984,,
4388290560,,
4389339136,,
4390387712,4.390387712,3.730985880576383
4391436288,,
4392484864,,
4393533440,,
4394582016,,
4395630592,4.395630592,3.758039776694768
4396679168,,
4397727744,,
4398776320,,
4399824896,,
4400873472,4.400873472,3.7139680366362526
4401922048,,
4402970624,,
4404019200,,
4405067776,,
4406116352,4.406116352,3.687393512570391
4407164928,,
4408213504,,
4409262080,,
4410310656,,
4411359232,4.411359232,3.696158477831226
4412407808,,
4413456384,,
4414504960,,
4415553536,,
4416602112,4.416602112,3.709915578062549
4417650688,,
4418699264,,
4419747840,,
4420796416,,
4421844992,4.421844992,3.7215157064646753
4422893568,,
4423942144,,
4424990720,,
4426039296,,
4427087872,4.427087872,3.7278425799203863
4428136448,,
4429185024,,
4430233600,,
4431282176,,
4432330752,4.432330752,3.7245036093298567
4433379328,,
4434427904,,
4435476480,,
4436525056,,
4437573632,4.437573632,3.659013758835596
4438622208,,
4439670784,,
4440719360,,
4441767936,,
4442816512,4.442816512,3.682328740300664
4443865088,,
4444913664,,
4445962240,,
4447010816,,
4448059392,4.448059392,3.687291888873094
4449107968,,
4450156544,,
4451205120,,
4452253696,,
4453302272,4.453302272,3.706878307676852
4454350848,,
4455399424,,
4456448000,,
4457496576,,
4458545152,4.458545152,3.717605781953072
4459593728,,
4460642304,,
4461690880,,
4462739456,,
4463788032,4.463788032,3.734459299823634
4464836608,,
4465885184,,
4466933760,,
4467982336,,
4469030912,4.469030912,3.693962201856461
4470079488,,
4471128064,,
4472176640,,
4473225216,,
4474273792,4.474273792,3.6747599615624944
4475322368,,
4476370944,,
4477419520,,
4478468096,,
4479516672,4.479516672,3.670998634103176
4480565248,,
4481613824,,
4482662400,,
4483710976,,
4484759552,4.484759552,3.689732998741369
4485808128,,
4486856704,,
4487905280,,
4488953856,,
4490002432,4.490002432,3.70100703776723
4491051008,,
4492099584,,
4493148160,,
4494196736,,
4495245312,4.495245312,3.708797244484624
4496293888,,
4497342464,,
4498391040,,
4499439616,,
4500488192,4.500488192,3.7315340315696894
4501536768,,
4502585344,,
4503633920,,
4504682496,,
4505731072,4.505731072,3.6914193158431208
4506779648,,
4507828224,,
4508876800,,
4509925376,,
4510973952,4.510973952,3.684261231752085
4512022528,,
4513071104,,
4514119680,,
4515168256,,
4516216832,4.516216832,3.6590939728403735
4517265408,,
4518313984,,
4519362560,,
4520411136,,
4521459712,4.521459712,3.679771627776151
4522508288,,
4523556864,,
4524605440,,
4525654016,,
4526702592,4.526702592,3.6980940325656633
4527751168,,
4528799744,,
4529848320,,
4530896896,,
4531945472,4.531945472,3.703562997173969
4532994048,,
4534042624,,
4535091200,,
4536139776,,
4537188352,4.537188352,3.679753799186227
4538236928,,
4539285504,,
4540334080,,
4541382656,,
4542431232,4.542431232,3.646660575324167
4543479808,,
4544528384,,
4545576960,,
4546625536,,
4547674112,4.547674112,3.652024368096807
4548722688,,
4549771264,,
4550819840,,
4551868416,,
4552916992,4.552916992,3.660012020386443
4553965568,,
4555014144,,
4556062720,,
4557111296,,
4558159872,4.558159872,3.680220369663101
4559208448,,
4560257024,,
4561305600,,
4562354176,,
4563402752,4.563402752,3.686848094134465
4564451328,,
4565499904,,
4566548480,,
4567597056,,
4568645632,4.568645632,3.707964034684504
4569694208,,
4570742784,,
4571791360,,
4572839936,,
4573888512,4.573888512,3.620861456728488
4574937088,,
4575985664,,
4577034240,,
4578082816,,
4579131392,4.579131392,3.5698284197225663
4580179968,,
4581228544,,
4582277120,,
4583325696,,
4584374272,4.584374272,3.599353233639226
4585422848,,
4586471424,,
4587520000,,
4588568576,,
4589617152,4.589617152,3.636833256583902
4590665728,,
4591714304,,
4592762880,,
4593811456,,
4594860032,4.594860032,3.665667676004043
4595908608,,
4596957184,,
4598005760,,
4599054336,,
4600102912,4.600102912,3.675809402394638
4601151488,,
4602200064,,
4603248640,,
4604297216,,
4605345792,4.605345792,3.6844126528651486
4606394368,,
4607442944,,
4608491520,,
4609540096,,
4610588672,4.610588672,3.6775172839185286
4611637248,,
4612685824,,
4613734400,,
4614782976,,
4615831552,4.615831552,3.638278221082103
4616880128,,
4617928704,,
4618977280,,
4620025856,,
4621074432,4.621074432,3.648029538216471
4622123008,,
4623171584,,
4624220160,,
4625268736,,
4626317312,4.626317312,3.6639501782456376
4627365888,,
4628414464,,
4629463040,,
4630511616,,
4631560192,4.631560192,3.6734195005514607
4632608768,,
4633657344,,
4634705920,,
4635754496,,
4636803072,4.636803072,3.688105280506029
4637851648,,
4638900224,,
4639948800,,
4640997376,,
4642045952,4.642045952,3.961401041713232
4643094528,,
4644143104,,
4645191680,,
4646240256,,
4647288832,4.647288832,3.9020637270697702
4648337408,,
4649385984,,
4650434560,,
4651483136,,
4652531712,4.652531712,3.78571735278118
4653580288,,
4654628864,,
4655677440,,
4656726016,,
4657774592,4.657774592,3.704730717890447
4658823168,,
4659871744,,
4660920320,,
4661968896,,
4663017472,4.663017472,3.693693141822469
4664066048,,
4665114624,,
4666163200,,
4667211776,,
4668260352,4.668260352,3.694111368307235
4669308928,,
4670357504,,
4671406080,,
4672454656,,
4673503232,4.673503232,3.696525697922688
4674551808,,
4675600384,,
4676648960,,
4677697536,,
4678746112,4.678746112,3.7182109138503536
4679794688,,
4680843264,,
4681891840,,
4682940416,,
4683988992,4.683988992,3.698974761069052
4685037568,,
4686086144,,
4687134720,,
4688183296,,
4689231872,4.689231872,3.655946696810682
4690280448,,
4691329024,,
4692377600,,
4693426176,,
4694474752,4.694474752,3.6135672833748496
4695523328,,
4696571904,,
4697620480,,
4698669056,,
4699717632,4.699717632,3.6433813908639032
4700766208,,
4701814784,,
4702863360,,
4703911936,,
4704960512,4.704960512,3.6583425065547366
4706009088,,
4707057664,,
4708106240,,
4709154816,,
4710203392,4.710203392,3.669298943741233
4711251968,,
4712300544,,
4713349120,,
4714397696,,
4715446272,4.715446272,3.680726247376102
4716494848,,
4717543424,,
4718592000,,
4719640576,,
4720689152,4.720689152,3.6663847189199714
4721737728,,
4722786304,,
4723834880,,
4724883456,,
4725932032,4.725932032,3.6291814245407656
4726980608,,
4728029184,,
4729077760,,
4730126336,,
4731174912,4.731174912,3.6168555233551567
4732223488,,
4733272064,,
4734320640,,
4735369216,,
4736417792,4.736417792,3.63489399479072
4737466368,,
4738514944,,
4739563520,,
4740612096,,
4741660672,4.741660672,3.6498737241443377
4742709248,,
4743757824,,
4744806400,,
4745854976,,
4746903552,4.746903552,3.657850496339343
4747952128,,
4749000704,,
4750049280,,
4751097856,,
4752146432,4.752146432,3.6782768096950735
4753195008,,
4754243584,,
4755292160,,
4756340736,,
4757389312,4.757389312,3.647256422856642
4758437888,,
4759486464,,
4760535040,,
4761583616,,
4762632192,4.762632192,3.654715533579236
4763680768,,
4764729344,,
4765777920,,
4766826496,,
4767875072,4.767875072,3.6138391401504135
4768923648,,
4769972224,,
4771020800,,
4772069376,,
4773117952,4.773117952,3.635811011482621
4774166528,,
4775215104,,
4776263680,,
4777312256,,
4778360832,4.778360832,3.649419481302256
4779409408,,
4780457984,,
4781506560,,
4782555136,,
4783603712,4.783603712,3.666935993394403
4784652288,,
4785700864,,
4786749440,,
4787798016,,
4788846592,4.788846592,3.64849887503716
4789895168,,
4790943744,,
4791992320,,
4793040896,,
4794089472,4.794089472,3.6002546643546114
4795138048,,
4796186624,,
4797235200,,
4798283776,,
4799332352,4.799332352,3.5639701868390974
4800380928,,
4801429504,,
4802478080,,
4803526656,,
4804575232,4.804575232,3.587440267767846
4805623808,,
4806672384,,
4807720960,,
4808769536,,
4809818112,4.809818112,3.613565058750875
4810866688,,
4811915264,,
4812963840,,
4814012416,,
4815060992,4.815060992,3.632980347984294
4816109568,,
4817158144,,
4818206720,,
4819255296,,
4820303872,4.820303872,3.6667494353797694
4821352448,,
4822401024,,
4823449600,,
4824498176,,
4825546752,4.825546752,3.6181818567376665
4826595328,,
4827643904,,
4828692480,,
4829741056,,
4830789632,4.830789632,3.586123018043468
4831838208,,
4832886784,,
4833935360,,
4834983936,,
4836032512,4.836032512,3.5899090230252027
4837081088,,
4838129664,,
4839178240,,
4840226816,,
4841275392,4.841275392,3.614741627625708
4842323968,,
4843372544,,
4844421120,,
4845469696,,
4846518272,4.846518272,3.626046450818592
4847566848,,
4848615424,,
4849664000,,
4850712576,,
4851761152,4.851761152,3.633318572709343
4852809728,,
4853858304,,
4854906880,,
4855955456,,
4857004032,4.857004032,3.6277167541767903
4858052608,,
4859101184,,
4860149760,,
4861198336,,
4862246912,4.862246912,3.5737407886922017
4863295488,,
4864344064,,
4865392640,,
4866441216,,
4867489792,4.867489792,3.5404960419189453
4868538368,,
4869586944,,
4870635520,,
4871684096,,
4872732672,4.872732672,3.513373419009454
4873781248,,
4874829824,,
4875878400,,
4876926976,,
4877975552,4.877975552,3.5645638333199363
4879024128,,
4880072704,,
4881121280,,
4882169856,,
4883218432,4.883218432,3.5929430391108337
4884267008,,
4885315584,,
4886364160,,
4887412736,,
4888461312,4.888461312,3.62697551530324
4889509888,,
4890558464,,
4891607040,,
4892655616,,
4893704192,4.893704192,3.6112348700815273
4894752768,,
4895801344,,
4896849920,,
4897898496,,
4898947072,4.898947072,3.586229215121243
4899995648,,
4901044224,,
4902092800,,
4903141376,,
4904189952,4.904189952,3.546153557566753
4905238528,,
4906287104,,
4907335680,,
4908384256,,
4909432832,4.909432832,3.575168845740261
4910481408,,
4911529984,,
4912578560,,
4913627136,,
4914675712,4.914675712,3.596258423509574
4915724288,,
4916772864,,
4917821440,,
4918870016,,
4919918592,4.919918592,3.605043040903285
4920967168,,
4922015744,,
4923064320,,
4924112896,,
4925161472,4.925161472,3.633479767840435
4926210048,,
4927258624,,
4928307200,,
4929355776,,
4930404352,4.930404352,3.595325233000862
4931452928,,
4932501504,,
4933550080,,
4934598656,,
4935647232,4.935647232,3.5763417313714227
4936695808,,
4937744384,,
4938792960,,
4939841536,,
4940890112,4.940890112,3.5702932253629216
4941938688,,
4942987264,,
4944035840,,
4945084416,,
4946132992,4.946132992,3.590781737172849
4947181568,,
4948230144,,
4949278720,,
4950327296,,
4951375872,4.951375872,3.601251102203548
4952424448,,
4953473024,,
4954521600,,
4955570176,,
4956618752,4.956618752,3.6189386013814784
4957667328,,
4958715904,,
4959764480,,
4960813056,,
4961861632,4.961861632,3.5967848482897766
4962910208,,
4963958784,,
4965007360,,
4966055936,,
4967104512,4.967104512,3.588049548572757
4968153088,,
4969201664,,
4970250240,,
4971298816,,
4972347392,4.972347392,3.5560311993645497
4973395968,,
4974444544,,
4975493120,,
4976541696,,
4977590272,4.977590272,3.5563068616386637
4978638848,,
4979687424,,
4980736000,,
4981784576,,
4982833152,4.982833152,3.583234186424174
4983881728,,
4984930304,,
4985978880,,
4987027456,,
4988076032,4.988076032,3.5941847700473204
4989124608,,
4990173184,,
4991221760,,
4992270336,,
4993318912,4.993318912,3.6290603288090098
4994367488,,
4995416064,,
4996464640,,
4997513216,,
4998561792,4.998561792,3.6022892634748143
4999610368,,
5000658944,,
5001707520,,
5002756096,,
5003804672,5.003804672,3.564517037520645
5004853248,,
5005901824,,
5006950400,,
5007998976,,
5009047552,5.009047552,3.5536526366693426
5010096128,,
5011144704,,
5012193280,,
5013241856,,
5014290432,5.014290432,3.5731078779290546
5015339008,,
5016387584,,
5017436160,,
5018484736,,
5019533312,5.019533312,3.5868876028859806
5020581888,,
5021630464,,
5022679040,,
5023727616,,
5024776192,5.024776192,3.593983413295188
5025824768,,
5026873344,,
5027921920,,
5028970496,,
5030019072,5.030019072,3.620354558723096
5031067648,,
5032116224,,
5033164800,,
5034213376,,
5035261952,5.035261952,3.5333111147329967
5036310528,,
5037359104,,
5038407680,,
5039456256,,
5040504832,5.040504832,3.522139444440655
5041553408,,
5042601984,,
5043650560,,
5044699136,,
5045747712,5.045747712,3.525764108308783
5046796288,,
5047844864,,
5048893440,,
5049942016,,
5050990592,5.050990592,3.555316524947276
5052039168,,
5053087744,,
5054136320,,
5055184896,,
5056233472,5.056233472,3.5745793903304715
5057282048,,
5058330624,,
5059379200,,
5060427776,,
5061476352,5.061476352,3.5947195443744246
5062524928,,
5063573504,,
5064622080,,
5065670656,,
5066719232,5.066719232,3.586537717291475
5067767808,,
5068816384,,
5069864960,,
5070913536,,
5071962112,5.071962112,3.543435432559488
5073010688,,
5074059264,,
5075107840,,
5076156416,,
5077204992,5.077204992,3.5407519462538986
5078253568,,
5079302144,,
5080350720,,
5081399296,,
5082447872,5.082447872,3.512211626642127
5083496448,,
5084545024,,
5085593600,,
5086642176,,
5087690752,5.087690752,3.5476038963538947
5088739328,,
5089787904,,
5090836480,,
5091885056,,
5092933632,5.092933632,3.56173680198217
5093982208,,
5095030784,,
5096079360,,
5097127936,,
5098176512,5.098176512,3.5911578838525293
5099225088,,
5100273664,,
5101322240,,
5102370816,,
5103419392,5.103419392,3.527477276440965
5104467968,,
5105516544,,
5106565120,,
5107613696,,
5108662272,5.108662272,3.54185494687823
5109710848,,
5110759424,,
5111808000,,
5112856576,,
5113905152,5.113905152,3.474651020693164
5114953728,,
5116002304,,
5117050880,,
5118099456,,
5119148032,5.119148032,3.5047745182757564
5120196608,,
5121245184,,
5122293760,,
5123342336,,
5124390912,5.124390912,3.542224237700216
5125439488,,
5126488064,,
5127536640,,
5128585216,,
5129633792,5.129633792,3.5567644433523653
5130682368,,
5131730944,,
5132779520,,
5133828096,,
5134876672,5.134876672,3.591766000402174
5135925248,,
5136973824,,
5138022400,,
5139070976,,
5140119552,5.140119552,3.5227269174697984
5141168128,,
5142216704,,
5143265280,,
5144313856,,
5145362432,5.145362432,3.514986287395156
5146411008,,
5147459584,,
5148508160,,
5149556736,,
5150605312,5.150605312,3.474404213023295
5151653888,,
5152702464,,
5153751040,,
5154799616,,
5155848192,5.155848192,3.515841789094577
5156896768,,
5157945344,,
5158993920,,
5160042496,,
5161091072,5.161091072,3.540750059171473
5162139648,,
5163188224,,
5164236800,,
5165285376,,
5166333952,5.166333952,3.55849367072458
5167382528,,
5168431104,,
5169479680,,
5170528256,,
5171576832,5.171576832,3.572735647719407
5172625408,,
5173673984,,
5174722560,,
5175771136,,
5176819712,5.176819712,3.5451268375674347
5177868288,,
5178916864,,
5179965440,,
5181014016,,
5182062592,5.182062592,3.502534985606099
5183111168,,
5184159744,,
5185208320,,
5186256896,,
5187305472,5.187305472,3.50841869082046
5188354048,,
5189402624,,
5190451200,,
5191499776,,
5192548352,5.192548352,3.541763556595513
5193596928,,
5194645504,,
5195694080,,
5196742656,,
5197791232,5.197791232,3.5550692801572223
5198839808,,
5199888384,,
5200936960,,
5201985536,,
5203034112,5.203034112,3.5771124372773
5204082688,,
5205131264,,
5206179840,,
5207228416,,
5208276992,5.208276992,3.5761186608753093
5209325568,,
5210374144,,
5211422720,,
5212471296,,
5213519872,5.213519872,3.573991144553753
5214568448,,
5215617024,,
5216665600,,
5217714176,,
5218762752,5.218762752,3.5403356752842456
5219811328,,
5220859904,,
5221908480,,
5222957056,,
5224005632,5.224005632,3.541570789003807
5225054208,,
5226102784,,
5227151360,,
5228199936,,
5229248512,5.229248512,3.553531102455404
5230297088,,
5231345664,,
5232394240,,
5233442816,,
5234491392,5.234491392,3.5592555584768624
5235539968,,
5236588544,,
5237637120,,
5238685696,,
5239734272,5.239734272,3.594359703784069
5240782848,,
5241831424,,
5242880000,,
5243928576,,
5244977152,5.244977152,3.5132037586809823
5246025728,,
5247074304,,
5248122880,,
5249171456,,
5250220032,5.250220032,3.4925517113959903
5251268608,,
5252317184,,
5253365760,,
5254414336,,
5255462912,5.255462912,3.41747392421875
5256511488,,
5257560064,,
5258608640,,
5259657216,,
5260705792,5.260705792,3.4751713211858264
5261754368,,
5262802944,,
5263851520,,
5264900096,,
5265948672,5.265948672,3.510224444424268
5266997248,,
5268045824,,
5269094400,,
5270142976,,
5271191552,5.271191552,3.533073006695799
5272240128,,
5273288704,,
5274337280,,
5275385856,,
5276434432,5.276434432,3.519707955833117
5277483008,,
5278531584,,
5279580160,,
5280628736,,
5281677312,5.281677312,3.477010601453109
5282725888,,
5283774464,,
5284823040,,
5285871616,,
5286920192,5.286920192,3.487074240778747
5287968768,,
5289017344,,
5290065920,,
5291114496,,
5292163072,5.292163072,3.48604153835226
5293211648,,
5294260224,,
5295308800,,
5296357376,,
5297405952,5.297405952,3.5098930657973297
5298454528,,
5299503104,,
5300551680,,
5301600256,,
5302648832,5.302648832,3.52336670182481
5303697408,,
5304745984,,
5305794560,,
5306843136,,
5307891712,5.307891712,3.562221839815143
5308940288,,
5309988864,,
5311037440,,
5312086016,,
5313134592,5.313134592,3.513137503113953
5314183168,,
5315231744,,
5316280320,,
5317328896,,
5318377472,5.318377472,3.4596355558710155
5319426048,,
5320474624,,
5321523200,,
5322571776,,
5323620352,5.323620352,3.503572827710308
5324668928,,
5325717504,,
5326766080,,
5327814656,,
5328863232,5.328863232,3.505135954143035
5329911808,,
5330960384,,
5332008960,,
5333057536,,
5334106112,5.334106112,3.5271026877528384
5335154688,,
5336203264,,
5337251840,,
5338300416,,
5339348992,5.339348992,3.537925702948969
5340397568,,
5341446144,,
5342494720,,
5343543296,,
5344591872,5.344591872,3.5607947980493786
5345640448,,
5346689024,,
5347737600,,
5348786176,,
5349834752,5.349834752,3.528235343120078
5350883328,,
5351931904,,
5352980480,,
5354029056,,
5355077632,5.355077632,3.496323837325148
5356126208,,
5357174784,,
5358223360,,
5359271936,,
5360320512,5.360320512,3.486477872688432
5361369088,,
5362417664,,
5363466240,,
5364514816,,
5365563392,5.365563392,3.510840175444282
5366611968,,
5367660544,,
5368709120,,
5369757696,,
5370806272,5.370806272,3.5240950510333606
5371854848,,
5372903424,,
5373952000,,
5375000576,,
5376049152,5.376049152,3.5465625895769923
5377097728,,
5378146304,,
5379194880,,
5380243456,,
5381292032,5.381292032,3.5145850939946297
5382340608,,
5383389184,,
5384437760,,
5385486336,,
5386534912,5.386534912,3.473411978500907
5387583488,,
5388632064,,
5389680640,,
5390729216,,
5391777792,5.391777792,3.4592883509811885
5392826368,,
5393874944,,
5394923520,,
5395972096,,
5397020672,5.397020672,3.470236412110734
5398069248,,
5399117824,,
5400166400,,
5401214976,,
5402263552,5.402263552,3.4966131810574272
5403312128,,
5404360704,,
5405409280,,
5406457856,,
5407506432,5.407506432,3.5106535573193742
5408555008,,
5409603584,,
5410652160,,
5411700736,,
5412749312,5.412749312,3.547001483679533
5413797888,,
5414846464,,
5415895040,,
5416943616,,
5417992192,5.417992192,3.489097121978322
5419040768,,
5420089344,,
5421137920,,
5422186496,,
5423235072,5.423235072,3.4516603821701235
5424283648,,
5425332224,,
5426380800,,
5427429376,,
5428477952,5.428477952,3.460364611300264
5429526528,,
5430575104,,
5431623680,,
5432672256,,
5433720832,5.433720832,3.477969651963411
5434769408,,
5435817984,,
5436866560,,
5437915136,,
5438963712,5.438963712,3.5017539720405297
5440012288,,
5441060864,,
5442109440,,
5443158016,,
5444206592,5.444206592,3.5222471883313387
5445255168,,
5446303744,,
5447352320,,
5448400896,,
5449449472,5.449449472,3.5355208962833533
5450498048,,
5451546624,,
5452595200,,
5453643776,,
5454692352,5.454692352,3.483977382848161
5455740928,,
5456789504,,
5457838080,,
5458886656,,
5459935232,5.459935232,3.464650172307376
5460983808,,
5462032384,,
5463080960,,
5464129536,,
5465178112,5.465178112,3.484748875129224
5466226688,,
5467275264,,
5468323840,,
5469372416,,
5470420992,5.470420992,3.505488179317002
5471469568,,
5472518144,,
5473566720,,
5474615296,,
5475663872,5.475663872,3.5153210740942717
5476712448,,
5477761024,,
5478809600,,
5479858176,,
5480906752,5.480906752,3.537727848427275
5481955328,,
5483003904,,
5484052480,,
5485101056,,
5486149632,5.486149632,3.482198813662143
5487198208,,
5488246784,,
5489295360,,
5490343936,,
5491392512,5.491392512,3.4482133189811663
5492441088,,
5493489664,,
5494538240,,
5495586816,,
5496635392,5.496635392,3.445759219790981
5497683968,,
5498732544,,
5499781120,,
5500829696,,
5501878272,5.501878272,3.470322328403036
5502926848,,
5503975424,,
5505024000,,
5506072576,,
5507121152,5.507121152,3.497480183195215
5508169728,,
5509218304,,
5510266880,,
5511315456,,
5512364032,5.512364032,3.5114464306366
5513412608,,
5514461184,,
5515509760,,
5516558336,,
5517606912,5.517606912,3.546376808016692
5518655488,,
5519704064,,
5520752640,,
5521801216,,
5522849792,5.522849792,3.485387739610825
5523898368,,
5524946944,,
5525995520,,
5527044096,,
5528092672,5.528092672,3.460841060579753
5529141248,,
5530189824,,
5531238400,,
5532286976,,
5533335552,5.533335552,3.418904296713267
5534384128,,
5535432704,,
5536481280,,
5537529856,,
5538578432,5.538578432,3.451123978835048
5539627008,,
5540675584,,
5541724160,,
5542772736,,
5543821312,5.543821312,3.480306121313187
5544869888,,
5545918464,,
5546967040,,
5548015616,,
5549064192,5.549064192,3.5006442258416683
5550112768,,
5551161344,,
5552209920,,
5553258496,,
5554307072,5.554307072,3.501245412503062
5555355648,,
5556404224,,
5557452800,,
5558501376,,
5559549952,5.559549952,3.4984761360961074
5560598528,,
5561647104,,
5562695680,,
5563744256,,
5564792832,5.564792832,3.4698254029358377
5565841408,,
5566889984,,
5567938560,,
5568987136,,
5570035712,5.570035712,3.467503597104701
5571084288,,
5572132864,,
5573181440,,
5574230016,,
5575278592,5.575278592,3.486515426897639
5576327168,,
5577375744,,
5578424320,,
5579472896,,
5580521472,5.580521472,3.4984935040122607
5581570048,,
5582618624,,
5583667200,,
5584715776,,
5585764352,5.585764352,3.5277412164185056
5586812928,,
5587861504,,
5588910080,,
5589958656,,
5591007232,5.591007232,3.48670029205562
5592055808,,
5593104384,,
5594152960,,
5595201536,,
5596250112,5.596250112,3.4316139504064083
5597298688,,
5598347264,,
5599395840,,
5600444416,,
5601492992,5.601492992,3.3675946267721466
5602541568,,
5603590144,,
5604638720,,
5605687296,,
5606735872,5.606735872,3.394851834844459
5607784448,,
5608833024,,
5609881600,,
5610930176,,
5611978752,5.611978752,3.443485905862609
5613027328,,
5614075904,,
5615124480,,
5616173056,,
5617221632,5.617221632,3.467375361347253
5618270208,,
5619318784,,
5620367360,,
5621415936,,
5622464512,5.622464512,3.515495657626261
5623513088,,
5624561664,,
5625610240,,
5626658816,,
5627707392,5.627707392,3.4656552234805647
5628755968,,
5629804544,,
5630853120,,
5631901696,,
5632950272,5.632950272,3.538947898121397
5633998848,,
5635047424,,
5636096000,,
5637144576,,
5638193152,5.638193152,3.475243676314276
5639241728,,
5640290304,,
5641338880,,
5642387456,,
5643436032,5.643436032,3.4835117586231594
5644484608,,
5645533184,,
5646581760,,
5647630336,,
5648678912,5.648678912,3.4897770438600246
5649727488,,
5650776064,,
5651824640,,
5652873216,,
5653921792,5.653921792,3.505216044125416
5654970368,,
5656018944,,
5657067520,,
5658116096,,
5659164672,5.659164672,3.488087658275812
5660213248,,
5661261824,,
5662310400,,
5663358976,,
5664407552,5.664407552,3.424227752110507
5665456128,,
5666504704,,
5667553280,,
5668601856,,
5669650432,5.669650432,3.369898083497095
5670699008,,
5671747584,,
5672796160,,
5673844736,,
5674893312,5.674893312,3.4003767671027108
5675941888,,
5676990464,,
5678039040,,
5679087616,,
5680136192,5.680136192,3.4436173563435184
5681184768,,
5682233344,,
5683281920,,
5684330496,,
5685379072,5.685379072,3.4633483754092182
5686427648,,
5687476224,,
5688524800,,
5689573376,,
5690621952,5.690621952,3.498079814668285
5691670528,,
5692719104,,
5693767680,,
5694816256,,
5695864832,5.695864832,3.452480488194834
5696913408,,
5697961984,,
5699010560,,
5700059136,,
5701107712,5.701107712,3.418312534292344
5702156288,,
5703204864,,
5704253440,,
5705302016,,
5706350592,5.706350592,3.403357800939021
5707399168,,
5708447744,,
5709496320,,
5710544896,,
5711593472,5.711593472,3.383781328228313
5712642048,,
5713690624,,
5714739200,,
5715787776,,
5716836352,5.716836352,3.4302419441798486
5717884928,,
5718933504,,
5719982080,,
5721030656,,
5722079232,5.722079232,3.461443366560703
5723127808,,
5724176384,,
5725224960,,
5726273536,,
5727322112,5.727322112,3.509331082414034
5728370688,,
5729419264,,
5730467840,,
5731516416,,
5732564992,5.732564992,3.449049663891161
5733613568,,
5734662144,,
5735710720,,
5736759296,,
5737807872,5.737807872,3.407781448457849
5738856448,,
5739905024,,
5740953600,,
5742002176,,
5743050752,5.743050752,3.4293021455474366
5744099328,,
5745147904,,
5746196480,,
5747245056,,
5748293632,5.748293632,3.4542196882105376
5749342208,,
5750390784,,
5751439360,,
5752487936,,
5753536512,5.753536512,3.4761443806352004
5754585088,,
5755633664,,
5756682240,,
5757730816,,
5758779392,5.758779392,3.484425076830393
5759827968,,
5760876544,,
5761925120,,
5762973696,,
5764022272,5.764022272,3.5175304471740403
5765070848,,
5766119424,,
5767168000,,
5768216576,,
5769265152,5.769265152,3.483667328836294
5770313728,,
5771362304,,
5772410880,,
5773459456,,
5774508032,5.774508032,3.4607981875115006
5775556608,,
5776605184,,
5777653760,,
5778702336,,
5779750912,5.779750912,3.42301531308087
5780799488,,
5781848064,,
5782896640,,
5783945216,,
5784993792,5.784993792,3.437683597205712
5786042368,,
5787090944,,
5788139520,,
5789188096,,
5790236672,5.790236672,3.465580954545083
5791285248,,
5792333824,,
5793382400,,
5794430976,,
5795479552,5.795479552,3.486855114870792
5796528128,,
5797576704,,
5798625280,,
5799673856,,
5800722432,5.800722432,3.505440998621198
5801771008,,
5802819584,,
5803868160,,
5804916736,,
5805965312,5.805965312,3.4680243952691168
5807013888,,
5808062464,,
5809111040,,
5810159616,,
5811208192,5.811208192,3.436739422446206
5812256768,,
5813305344,,
5814353920,,
5815402496,,
5816451072,5.816451072,3.435298123555957
5817499648,,
5818548224,,
5819596800,,
5820645376,,
5821693952,5.821693952,3.4550046186565204
5822742528,,
5823791104,,
5824839680,,
5825888256,,
5826936832,5.826936832,3.4620587323280145
5827985408,,
5829033984,,
5830082560,,
5831131136,,
5832179712,5.832179712,3.48637001307424
5833228288,,
5834276864,,
5835325440,,
5836374016,,
5837422592,5.837422592,3.4636498340096407
5838471168,,
5839519744,,
5840568320,,
5841616896,,
5842665472,5.842665472,3.432267307465287
5843714048,,
5844762624,,
5845811200,,
5846859776,,
5847908352,5.847908352,3.3896350468726726
5848956928,,
5850005504,,
5851054080,,
5852102656,,
5853151232,5.853151232,3.400518783208376
5854199808,,
5855248384,,
5856296960,,
5857345536,,
5858394112,5.858394112,3.43226898407904
5859442688,,
5860491264,,
5861539840,,
5862588416,,
5863636992,5.863636992,3.45076701819382
5864685568,,
5865734144,,
5866782720,,
5867831296,,
5868879872,5.868879872,3.49698407730983
5869928448,,
5870977024,,
5872025600,,
5873074176,,
5874122752,5.874122752,3.4846359551126604
5875171328,,
5876219904,,
5877268480,,
5878317056,,
5879365632,5.879365632,3.466826497047012
5880414208,,
5881462784,,
5882511360,,
5883559936,,
5884608512,5.884608512,3.403882032254447
5885657088,,
5886705664,,
5887754240,,
5888802816,,
5889851392,5.889851392,3.432562963050631
5890899968,,
5891948544,,
5892997120,,
5894045696,,
5895094272,5.895094272,3.449742395687281
5896142848,,
5897191424,,
5898240000,,
5899288576,,
5900337152,5.900337152,3.466496500036656
5901385728,,
5902434304,,
5903482880,,
5904531456,,
5905580032,5.905580032,3.4840781932353098
5906628608,,
5907677184,,
5908725760,,
5909774336,,
5910822912,5.910822912,3.430721687545267
5911871488,,
5912920064,,
5913968640,,
5915017216,,
5916065792,5.916065792,3.3994698415032985
5917114368,,
5918162944,,
5919211520,,
5920260096,,
5921308672,5.921308672,3.4157185359250377
5922357248,,
5923405824,,
5924454400,,
5925502976,,
5926551552,5.926551552,3.444394952178369
5927600128,,
5928648704,,
5929697280,,
5930745856,,
5931794432,5.931794432,3.4527744829853546
5932843008,,
5933891584,,
5934940160,,
5935988736,,
5937037312,5.937037312,3.473673494647384
5938085888,,
5939134464,,
5940183040,,
5941231616,,
5942280192,5.942280192,3.4438811438974093
5943328768,,
5944377344,,
5945425920,,
5946474496,,
5947523072,5.947523072,3.383845743821732
5948571648,,
5949620224,,
5950668800,,
5951717376,,
5952765952,5.952765952,3.408189110846924
5953814528,,
5954863104,,
5955911680,,
5956960256,,
5958008832,5.958008832,3.422977274635598
5959057408,,
5960105984,,
5961154560,,
5962203136,,
5963251712,5.963251712,3.444190390349266
5964300288,,
5965348864,,
5966397440,,
5967446016,,
5968494592,5.968494592,3.4519496830611827
5969543168,,
5970591744,,
5971640320,,
5972688896,,
5973737472,5.973737472,3.4829036061718046
5974786048,,
5975834624,,
5976883200,,
5977931776,,
5978980352,5.978980352,3.421750309552409
5980028928,,
5981077504,,
5982126080,,
5983174656,,
5984223232,5.984223232,3.412899176098264
5985271808,,
5986320384,,
5987368960,,
5988417536,,
5989466112,5.989466112,3.42446064887777
5990514688,,
5991563264,,
5992611840,,
5993660416,,
5994708992,5.994708992,3.4366682543522864
5995757568,,
5996806144,,
5997854720,,
5998903296,,
5999951872,5.999951872,3.4449496927288896
6001000448,,
6002049024,,
6003097600,,
6004146176,,
6005194752,6.005194752,3.459327908397212
6006243328,,
6007291904,,
6008340480,,
6009389056,,
6010437632,6.010437632,3.448123706841262
6011486208,,
6012534784,,
6013583360,,
6014631936,,
6015680512,6.015680512,3.4168414674391685
6016729088,,
6017777664,,
6018826240,,
6019874816,,
6020923392,6.020923392,3.4088804879364742
6021971968,,
6023020544,,
6024069120,,
6025117696,,
6026166272,6.026166272,3.4119792547764733
6027214848,,
6028263424,,
6029312000,,
6030360576,,
6031409152,6.031409152,3.425697357027311
6032457728,,
6033506304,,
6034554880,,
6035603456,,
6036652032,6.036652032,3.438945586886446
6037700608,,
6038749184,,
6039797760,,
6040846336,,
6041894912,6.041894912,3.477805826575904
6042943488,,
6043992064,,
6045040640,,
6046089216,,
6047137792,6.047137792,3.428345995816704
6048186368,,
6049234944,,
6050283520,,
6051332096,,
6052380672,6.052380672,3.395190142744778
6053429248,,
6054477824,,
6055526400,,
6056574976,,
6057623552,6.057623552,3.3973796149879743
6058672128,,
6059720704,,
6060769280,,
6061817856,,
6062866432,6.062866432,3.3899875087323506
6063915008,,
6064963584,,
6066012160,,
6067060736,,
6068109312,6.068109312,3.4206019654320845
6069157888,,
6070206464,,
6071255040,,
6072303616,,
6073352192,6.073352192,3.434279466667067
6074400768,,
6075449344,,
6076497920,,
6077546496,,
6078595072,6.078595072,3.4663717578185005
6079643648,,
6080692224,,
6081740800,,
6082789376,,
6083837952,6.083837952,3.401910209788182
6084886528,,
6085935104,,
6086983680,,
6088032256,,
6089080832,6.089080832,3.3696271082572857
6090129408,,
6091177984,,
6092226560,,
6093275136,,
6094323712,6.094323712,3.316713615680029
6095372288,,
6096420864,,
6097469440,,
6098518016,,
6099566592,6.099566592,3.3775348380495105
6100615168,,
6101663744,,
6102712320,,
6103760896,,
6104809472,6.104809472,3.411188469131092
6105858048,,
6106906624,,
6107955200,,
6109003776,,
6110052352,6.110052352,3.438196257828701
6111100928,,
6112149504,,
6113198080,,
6114246656,,
6115295232,6.115295232,3.425078399751887
6116343808,,
6117392384,,
6118440960,,
6119489536,,
6120538112,6.120538112,3.3738235538405674
6121586688,,
6122635264,,
6123683840,,
6124732416,,
6125780992,6.125780992,3.348285126821104
6126829568,,
6127878144,,
6128926720,,
6129975296,,
6131023872,6.131023872,3.3640458053940225
6132072448,,
6133121024,,
6134169600,,
6135218176,,
6136266752,6.136266752,3.40200971450616
6137315328,,
6138363904,,
6139412480,,
6140461056,,
6141509632,6.141509632,3.4193349769464887
6142558208,,
6143606784,,
6144655360,,
6145703936,,
6146752512,6.146752512,3.4547618663950765
6147801088,,
6148849664,,
6149898240,,
6150946816,,
6151995392,6.151995392,3.4090486330391885
6153043968,,
6154092544,,
6155141120,,
6156189696,,
6157238272,6.157238272,3.416117334506195
6158286848,,
6159335424,,
6160384000,,
6161432576,,
6162481152,6.162481152,3.402899627776529
6163529728,,
6164578304,,
6165626880,,
6166675456,,
6167724032,6.167724032,3.41520357170585
6168772608,,
6169821184,,
6170869760,,
6171918336,,
6172966912,6.172966912,3.421476711639565
6174015488,,
6175064064,,
6176112640,,
6177161216,,
6178209792,6.178209792,3.437258027053077
6179258368,,
6180306944,,
6181355520,,
6182404096,,
6183452672,6.183452672,3.473542704471712
6184501248,,
6185549824,,
6186598400,,
6187646976,,
6188695552,6.188695552,3.412345103928023
6189744128,,
6190792704,,
6191841280,,
6192889856,,
6193938432,6.193938432,3.316376790656037
6194987008,,
6196035584,,
6197084160,,
6198132736,,
6199181312,6.199181312,3.3195837752682684
6200229888,,
6201278464,,
6202327040,,
6203375616,,
6204424192,6.204424192,3.363640559447921
6205472768,,
6206521344,,
6207569920,,
6208618496,,
6209667072,6.209667072,3.395339587087212
6210715648,,
6211764224,,
6212812800,,
6213861376,,
6214909952,6.214909952,3.420482702771136
6215958528,,
6217007104,,
6218055680,,
6219104256,,
6220152832,6.220152832,3.418054993256306
6221201408,,
6222249984,,
6223298560,,
6224347136,,
6225395712,6.225395712,3.378567484246374
6226444288,,
6227492864,,
6228541440,,
6229590016,,
6230638592,6.230638592,3.37033824768015
6231687168,,
6232735744,,
6233784320,,
6234832896,,
6235881472,6.235881472,3.3292091934102994
6236930048,,
6237978624,,
6239027200,,
6240075776,,
6241124352,6.241124352,3.370612145240542
6242172928,,
6243221504,,
6244270080,,
6245318656,,
6246367232,6.246367232,3.396112997195212
6247415808,,
6248464384,,
6249512960,,
6250561536,,
6251610112,6.251610112,3.4207569055385227
6252658688,,
6253707264,,
6254755840,,
6255804416,,
6256852992,6.256852992,3.443159611027164
6257901568,,
6258950144,,
6259998720,,
6261047296,,
6262095872,6.262095872,3.392756671646452
6263144448,,
6264193024,,
6265241600,,
6266290176,,
6267338752,6.267338752,3.324759220774072
6268387328,,
6269435904,,
6270484480,,
6271533056,,
6272581632,6.272581632,3.376358426640231
6273630208,,
6274678784,,
6275727360,,
6276775936,,
6277824512,6.277824512,3.401079991617725
6278873088,,
6279921664,,
6280970240,,
6282018816,,
6283067392,6.283067392,3.4131865198154787
6284115968,,
6285164544,,
6286213120,,
6287261696,,
6288310272,6.288310272,3.44609910637247
6289358848,,
6290407424,,
6291456000,,
6292504576,,
6293553152,6.293553152,3.39432277484193
6294601728,,
6295650304,,
6296698880,,
6297747456,,
6298796032,6.298796032,3.342318569526254
6299844608,,
6300893184,,
6301941760,,
6302990336,,
6304038912,6.304038912,3.3277000212645125
6305087488,,
6306136064,,
6307184640,,
6308233216,,
6309281792,6.309281792,3.357994956375097
6310330368,,
6311378944,,
6312427520,,
6313476096,,
6314524672,6.314524672,3.388484205202883
6315573248,,
6316621824,,
6317670400,,
6318718976,,
6319767552,6.319767552,3.408363708224946
6320816128,,
6321864704,,
6322913280,,
6323961856,,
6325010432,6.325010432,3.447852719905636
6326059008,,
6327107584,,
6328156160,,
6329204736,,
6330253312,6.330253312,3.452249494055331
6331301888,,
6332350464,,
6333399040,,
6334447616,,
6335496192,6.335496192,3.40523938195747
6336544768,,
6337593344,,
6338641920,,
6339690496,,
6340739072,6.340739072,3.3884691229707657
6341787648,,
6342836224,,
6343884800,,
6344933376,,
6345981952,6.345981952,3.3779911842823864
6347030528,,
6348079104,,
6349127680,,
6350176256,,
6351224832,6.351224832,3.399135452408062
6352273408,,
6353321984,,
6354370560,,
6355419136,,
6356467712,6.356467712,3.4105110170193766
6357516288,,
6358564864,,
6359613440,,
6360662016,,
6361710592,6.361710592,3.443513581967386
6362759168,,
6363807744,,
6364856320,,
6365904896,,
6366953472,6.366953472,3.4015979443451454
6368002048,,
6369050624,,
6370099200,,
6371147776,,
6372196352,6.372196352,3.34721563545826
6373244928,,
6374293504,,
6375342080,,
6376390656,,
6377439232,6.377439232,3.333437034201018
6378487808,,
6379536384,,
6380584960,,
6381633536,,
6382682112,6.382682112,3.367641464003513
6383730688,,
6384779264,,
6385827840,,
6386876416,,
6387924992,6.387924992,3.3885642670588507
6388973568,,
6390022144,,
6391070720,,
6392119296,,
6393167872,6.393167872,3.422381932996887
6394216448,,
6395265024,,
6396313600,,
6397362176,,
6398410752,6.398410752,3.407486250314763
6399459328,,
6400507904,,
6401556480,,
6402605056,,
6403653632,6.403653632,3.36225098920356
6404702208,,
6405750784,,
6406799360,,
6407847936,,
6408896512,6.408896512,3.338551318326198
6409945088,,
6410993664,,
6412042240,,
6413090816,,
6414139392,6.414139392,3.3748518592483383
6415187968,,
6416236544,,
6417285120,,
6418333696,,
6419382272,6.419382272,3.390239141019563
6420430848,,
6421479424,,
6422528000,,
6423576576,,
6424625152,6.424625152,3.405680742339793
6425673728,,
6426722304,,
6427770880,,
6428819456,,
6429868032,6.429868032,3.4241368000256123
6430916608,,
6431965184,,
6433013760,,
6434062336,,
6435110912,6.435110912,3.3371933682345167
6436159488,,
6437208064,,
6438256640,,
6439305216,,
6440353792,6.440353792,3.29869887195486
6441402368,,
6442450944,,
6443499520,,
6444548096,,
6445596672,6.445596672,3.306666552616377
6446645248,,
6447693824,,
6448742400,,
6449790976,,
6450839552,6.450839552,3.3470411642495788
6451888128,,
6452936704,,
6453985280,,
6455033856,,
6456082432,6.456082432,3.3702712787014217
6457131008,,
6458179584,,
6459228160,,
6460276736,,
6461325312,6.461325312,3.402192348466321
6462373888,,
6463422464,,
6464471040,,
6465519616,,
6466568192,6.466568192,3.39079132354827
6467616768,,
6468665344,,
6469713920,,
6470762496,,
6471811072,6.471811072,3.4848955535003405
6472859648,,
6473908224,,
6474956800,,
6476005376,,
6477053952,6.477053952,3.425105730680739
6478102528,,
6479151104,,
6480199680,,
6481248256,,
6482296832,6.482296832,3.381909317033472
6483345408,,
6484393984,,
6485442560,,
6486491136,,
6487539712,6.487539712,3.400124584153181
6488588288,,
6489636864,,
6490685440,,
6491734016,,
6492782592,6.492782592,3.404317976298228
6493831168,,
6494879744,,
6495928320,,
6496976896,,
6498025472,6.498025472,3.4444892339636617
6499074048,,
6500122624,,
6501171200,,
6502219776,,
6503268352,6.503268352,3.40249654612994
6504316928,,
6505365504,,
6506414080,,
6507462656,,
6508511232,6.508511232,3.3494090103590923
6509559808,,
6510608384,,
6511656960,,
6512705536,,
6513754112,6.513754112,3.3407525120024806
6514802688,,
6515851264,,
6516899840,,
6517948416,,
6518996992,6.518996992,3.366805932744984
6520045568,,
6521094144,,
6522142720,,
6523191296,,
6524239872,6.524239872,3.386151910932496
6525288448,,
6526337024,,
6527385600,,
6528434176,,
6529482752,6.529482752,3.39751937631131
6530531328,,
6531579904,,
6532628480,,
6533677056,,
6534725632,6.534725632,3.4273974111930343
6535774208,,
6536822784,,
6537871360,,
6538919936,,
6539968512,6.539968512,3.3799505210159664
6541017088,,
6542065664,,
6543114240,,
6544162816,,
6545211392,6.545211392,3.3498834796413823
6546259968,,
6547308544,,
6548357120,,
6549405696,,
6550454272,6.550454272,3.3215021150628665
6551502848,,
6552551424,,
6553600000,,
6554648576,,
6555697152,6.555697152,3.3539492947471987
6556745728,,
6557794304,,
6558842880,,
6559891456,,
6560940032,6.560940032,3.3729242790144944
6561988608,,
6563037184,,
6564085760,,
6565134336,,
6566182912,6.566182912,3.394114080576544
6567231488,,
6568280064,,
6569328640,,
6570377216,,
6571425792,6.571425792,3.4253935716806865
6572474368,,
6573522944,,
6574571520,,
6575620096,,
6576668672,6.576668672,3.3427873300414213
6577717248,,
6578765824,,
6579814400,,
6580862976,,
6581911552,6.581911552,3.3205673585228648
6582960128,,
6584008704,,
6585057280,,
6586105856,,
6587154432,6.587154432,3.315501749169691
6588203008,,
6589251584,,
6590300160,,
6591348736,,
6592397312,6.592397312,3.3501990915288817
6593445888,,
6594494464,,
6595543040,,
6596591616,,
6597640192,6.597640192,3.3709367236195344
6598688768,,
6599737344,,
6600785920,,
6601834496,,
6602883072,6.602883072,3.4222607846465865
6603931648,,
6604980224,,
6606028800,,
6607077376,,
6608125952,6.608125952,3.3839521464226223
6609174528,,
6610223104,,
6611271680,,
6612320256,,
6613368832,6.613368832,3.364171423164712
6614417408,,
6615465984,,
6616514560,,
6617563136,,
6618611712,6.618611712,3.3329996461564244
6619660288,,
6620708864,,
6621757440,,
6622806016,,
6623854592,6.623854592,3.356976666488938
6624903168,,
6625951744,,
6627000320,,
6628048896,,
6629097472,6.629097472,3.3779994650217526
6630146048,,
6631194624,,
6632243200,,
6633291776,,
6634340352,6.634340352,3.3976044698689365
6635388928,,
6636437504,,
6637486080,,
6638534656,,
6639583232,6.639583232,3.419715276250509
6640631808,,
6641680384,,
6642728960,,
6643777536,,
6644826112,6.644826112,3.3390414102933845
6645874688,,
6646923264,,
6647971840,,
6649020416,,
6650068992,6.650068992,3.309809699458161
6651117568,,
6652166144,,
6653214720,,
6654263296,,
6655311872,6.655311872,3.304584990591802
6656360448,,
6657409024,,
6658457600,,
6659506176,,
6660554752,6.660554752,3.342649958142149
6661603328,,
6662651904,,
6663700480,,
6664749056,,
6665797632,6.665797632,3.363661069718607
6666846208,,
6667894784,,
6668943360,,
6669991936,,
6671040512,6.671040512,3.394898790119709
6672089088,,
6673137664,,
6674186240,,
6675234816,,
6676283392,6.676283392,3.3927855651398566
6677331968,,
6678380544,,
6679429120,,
6680477696,,
6681526272,6.681526272,3.377106310455267
6682574848,,
6683623424,,
6684672000,,
6685720576,,
6686769152,6.686769152,3.335512306050086
6687817728,,
6688866304,,
6689914880,,
6690963456,,
6692012032,6.692012032,3.335768220933317
6693060608,,
6694109184,,
6695157760,,
6696206336,,
6697254912,6.697254912,3.362209389766433
6698303488,,
6699352064,,
6700400640,,
6701449216,,
6702497792,6.702497792,3.3776359272529697
6703546368,,
6704594944,,
6705643520,,
6706692096,,
6707740672,6.707740672,3.422466498663808
6708789248,,
6709837824,,
6710886400,,
6711934976,,
6712983552,6.712983552,3.3460837159653187
6714032128,,
6715080704,,
6716129280,,
6717177856,,
6718226432,6.718226432,3.3244967035762785
6719275008,,
6720323584,,
6721372160,,
6722420736,,
6723469312,6.723469312,3.386101038809488
6724517888,,
6725566464,,
6726615040,,
6727663616,,
6728712192,6.728712192,3.351403311641043
6729760768,,
6730809344,,
6731857920,,
6732906496,,
6733955072,6.733955072,3.3722974068965743
6735003648,,
6736052224,,
6737100800,,
6738149376,,
6739197952,6.739197952,3.384726748680743
6740246528,,
6741295104,,
6742343680,,
6743392256,,
6744440832,6.744440832,3.4289498669031224
6745489408,,
6746537984,,
6747586560,,
6748635136,,
6749683712,6.749683712,3.349270133370179
6750732288,,
6751780864,,
6752829440,,
6753878016,,
6754926592,6.754926592,3.338854321195569
6755975168,,
6757023744,,
6758072320,,
6759120896,,
6760169472,6.760169472,3.3277404316553336
6761218048,,
6762266624,,
6763315200,,
6764363776,,
6765412352,6.765412352,3.348289650249332
6766460928,,
6767509504,,
6768558080,,
6769606656,,
6770655232,6.770655232,3.367259620985388
6771703808,,
6772752384,,
6773800960,,
6774849536,,
6775898112,6.775898112,3.379806549566464
6776946688,,
6777995264,,
6779043840,,
6780092416,,
6781140992,6.781140992,3.402154556914973
6782189568,,
6783238144,,
6784286720,,
6785335296,,
6786383872,6.786383872,3.372479149969537
6787432448,,
6788481024,,
6789529600,,
6790578176,,
6791626752,6.791626752,3.338856695146654
6792675328,,
6793723904,,
6794772480,,
6795821056,,
6796869632,6.796869632,3.3818969496120097
6797918208,,
6798966784,,
6800015360,,
6801063936,,
6802112512,6.802112512,3.386347935628045
6803161088,,
6804209664,,
6805258240,,
6806306816,,
6807355392,6.807355392,3.3929293158933853
6808403968,,
6809452544,,
6810501120,,
6811549696,,
6812598272,6.812598272,3.402179772762851
6813646848,,
6814695424,,
6815744000,,
6816792576,,
6817841152,6.817841152,3.4304554753416343
6818889728,,
6819938304,,
6820986880,,
6822035456,,
6823084032,6.823084032,3.33255188869422
6824132608,,
6825181184,,
6826229760,,
6827278336,,
6828326912,6.828326912,3.3228967001977834
6829375488,,
6830424064,,
6831472640,,
6832521216,,
6833569792,6.833569792,3.2769815557658566
6834618368,,
6835666944,,
6836715520,,
6837764096,,
6838812672,6.838812672,3.3233874570554223
6839861248,,
6840909824,,
6841958400,,
6843006976,,
6844055552,6.844055552,3.348337864794481
6845104128,,
6846152704,,
6847201280,,
6848249856,,
6849298432,6.849298432,3.379850190706161
6850347008,,
6851395584,,
6852444160,,
6853492736,,
6854541312,6.854541312,3.3323727210069585
6855589888,,
6856638464,,
6857687040,,
6858735616,,
6859784192,6.859784192,3.278437094339941
6860832768,,
6861881344,,
6862929920,,
6863978496,,
6865027072,6.865027072,3.26157996762484
6866075648,,
6867124224,,
6868172800,,
6869221376,,
6870269952,6.870269952,3.3106305397522857
6871318528,,
6872367104,,
6873415680,,
6874464256,,
6875512832,6.875512832,3.3360507747310635
6876561408,,
6877609984,,
6878658560,,
6879707136,,
6880755712,6.880755712,3.35255613848477
6881804288,,
6882852864,,
6883901440,,
6884950016,,
6885998592,6.885998592,3.4003824016234256
6887047168,,
6888095744,,
6889144320,,
6890192896,,
6891241472,6.891241472,3.3242974781985053
6892290048,,
6893338624,,
6894387200,,
6895435776,,
6896484352,6.896484352,3.3145090366033707
6897532928,,
6898581504,,
6899630080,,
6900678656,,
6901727232,6.901727232,3.283324698034384
6902775808,,
6903824384,,
6904872960,,
6905921536,,
6906970112,6.906970112,3.3179081667742705
6908018688,,
6909067264,,
6910115840,,
6911164416,,
6912212992,6.912212992,3.3446059973616284
6913261568,,
6914310144,,
6915358720,,
6916407296,,
6917455872,6.917455872,3.364861214763305
6918504448,,
6919553024,,
6920601600,,
6921650176,,
6922698752,6.922698752,3.361016305496317
6923747328,,
6924795904,,
6925844480,,
6926893056,,
6927941632,6.927941632,3.333535572921927
6928990208,,
6930038784,,
6931087360,,
6932135936,,
6933184512,6.933184512,3.3322277012039896
6934233088,,
6935281664,,
6936330240,,
6937378816,,
6938427392,6.938427392,3.339838818006512
6939475968,,
6940524544,,
6941573120,,
6942621696,,
6943670272,6.943670272,3.3602799956699645
6944718848,,
6945767424,,
6946816000,,
6947864576,,
6948913152,6.948913152,3.3645355705072246
6949961728,,
6951010304,,
6952058880,,
6953107456,,
6954156032,6.954156032,3.4002056837243977
6955204608,,
6956253184,,
6957301760,,
6958350336,,
6959398912,6.959398912,3.281047380131993
6960447488,,
6961496064,,
6962544640,,
6963593216,,
6964641792,6.964641792,3.276990525489651
6965690368,,
6966738944,,
6967787520,,
6968836096,,
6969884672,6.969884672,3.277794478250407
6970933248,,
6971981824,,
6973030400,,
6974078976,,
6975127552,6.975127552,3.307612623789277
6976176128,,
6977224704,,
6978273280,,
6979321856,,
6980370432,6.980370432,3.337442119987592
6981419008,,
6982467584,,
6983516160,,
6984564736,,
6985613312,6.985613312,3.362180666911988
6986661888,,
6987710464,,
6988759040,,
6989807616,,
6990856192,6.990856192,3.406417827533062
6991904768,,
6992953344,,
6994001920,,
6995050496,,
6996099072,6.996099072,3.345730452115453
6997147648,,
6998196224,,
6999244800,,
7000293376,,
7001341952,7.001341952,3.311621021885497
7002390528,,
7003439104,,
7004487680,,
7005536256,,
7006584832,7.006584832,3.3175650001186314
7007633408,,
7008681984,,
7009730560,,
7010779136,,
7011827712,7.011827712,3.3351931139816275
7012876288,,
7013924864,,
7014973440,,
7016022016,,
7017070592,7.017070592,3.353986283395549
7018119168,,
7019167744,,
7020216320,,
7021264896,,
7022313472,7.022313472,3.374482082148097
7023362048,,
7024410624,,
7025459200,,
7026507776,,
7027556352,7.027556352,3.3786418718264164
7028604928,,
7029653504,,
7030702080,,
7031750656,,
7032799232,7.032799232,3.327581722267469
7033847808,,
7034896384,,
7035944960,,
7036993536,,
7038042112,7.038042112,3.262849023716546
7039090688,,
7040139264,,
7041187840,,
7042236416,,
7043284992,7.043284992,3.274120582464983
7044333568,,
7045382144,,
7046430720,,
7047479296,,
7048527872,7.048527872,3.3196398703029573
7049576448,,
7050625024,,
7051673600,,
7052722176,,
7053770752,7.053770752,3.336128162460902
7054819328,,
7055867904,,
7056916480,,
7057965056,,
7059013632,7.059013632,3.374449106986861
7060062208,,
7061110784,,
7062159360,,
7063207936,,
7064256512,7.064256512,3.31194989762456
7065305088,,
7066353664,,
7067402240,,
7068450816,,
7069499392,7.069499392,3.268449770234674
7070547968,,
7071596544,,
7072645120,,
7073693696,,
7074742272,7.074742272,3.252233334021277
7075790848,,
7076839424,,
7077888000,,
7078936576,,
7079985152,7.079985152,3.2819857083728725
7081033728,,
7082082304,,
7083130880,,
7084179456,,
7085228032,7.085228032,3.320787751727445
7086276608,,
7087325184,,
7088373760,,
7089422336,,
7090470912,7.090470912,3.345142085807861
7091519488,,
7092568064,,
7093616640,,
7094665216,,
7095713792,7.095713792,3.360671401164497
7096762368,,
7097810944,,
7098859520,,
7099908096,,
7100956672,7.100956672,3.289491856079889
7102005248,,
7103053824,,
7104102400,,
7105150976,,
7106199552,7.106199552,3.251112416613391
7107248128,,
7108296704,,
7109345280,,
7110393856,,
7111442432,7.111442432,3.2086103203212746
7112491008,,
7113539584,,
7114588160,,
7115636736,,
7116685312,7.116685312,3.26349812857597
7117733888,,
7118782464,,
7119831040,,
7120879616,,
7121928192,7.121928192,3.3062718374288624
7122976768,,
7124025344,,
7125073920,,
7126122496,,
7127171072,7.127171072,3.341262012370936
7128219648,,
7129268224,,
7130316800,,
7131365376,,
7132413952,7.132413952,3.3445856988147398
7133462528,,
7134511104,,
7135559680,,
7136608256,,
7137656832,7.137656832,3.32132226810354
7138705408,,
7139753984,,
7140802560,,
7141851136,,
7142899712,7.142899712,3.226149815301405
7143948288,,
7144996864,,
7146045440,,
7147094016,,
7148142592,7.148142592,3.182683616199088
7149191168,,
7150239744,,
7151288320,,
7152336896,,
7153385472,7.153385472,3.249673794931949
7154434048,,
7155482624,,
7156531200,,
7157579776,,
7158628352,7.158628352,3.2983236878799422
7159676928,,
7160725504,,
7161774080,,
7162822656,,
7163871232,7.163871232,3.334095398593991
7164919808,,
7165968384,,
7167016960,,
7168065536,,
7169114112,7.169114112,3.3415576616578733
7170162688,,
7171211264,,
7172259840,,
7173308416,,
7174356992,7.174356992,3.265570666640933
7175405568,,
7176454144,,
7177502720,,
7178551296,,
7179599872,7.179599872,3.2233520709645
7180648448,,
7181697024,,
7182745600,,
7183794176,,
7184842752,7.184842752,3.2673359804639213
7185891328,,
7186939904,,
7187988480,,
7189037056,,
7190085632,7.190085632,3.301642347527168
7191134208,,
7192182784,,
7193231360,,
7194279936,,
7195328512,7.195328512,3.3269044646665766
7196377088,,
7197425664,,
7198474240,,
7199522816,,
7200571392,7.200571392,3.3653181013842786
7201619968,,
7202668544,,
7203717120,,
7204765696,,
7205814272,7.205814272,3.3193943434861235
7206862848,,
7207911424,,
7208960000,,
7210008576,,
7211057152,7.211057152,3.281078880819948
7212105728,,
7213154304,,
7214202880,,
7215251456,,
7216300032,7.216300032,3.231773343733816
7217348608,,
7218397184,,
7219445760,,
7220494336,,
7221542912,7.221542912,3.274650760644732
7222591488,,
7223640064,,
7224688640,,
7225737216,,
7226785792,7.226785792,3.311913921859155
7227834368,,
7228882944,,
7229931520,,
7230980096,,
7232028672,7.232028672,3.3419839079026183
7233077248,,
7234125824,,
7235174400,,
7236222976,,
7237271552,7.237271552,3.3706580627951936
7238320128,,
7239368704,,
7240417280,,
7241465856,,
7242514432,7.242514432,3.266664224049113
7243563008,,
7244611584,,
7245660160,,
7246708736,,
7247757312,7.247757312,3.250693137557118
7248805888,,
7249854464,,
7250903040,,
7251951616,,
7253000192,7.253000192,3.2532135751827376
7254048768,,
7255097344,,
7256145920,,
7257194496,,
7258243072,7.258243072,3.296000845325477
7259291648,,
7260340224,,
7261388800,,
7262437376,,
7263485952,7.263485952,3.3303538271344126
7264534528,,
7265583104,,
7266631680,,
7267680256,,
7268728832,7.268728832,3.374171636059033
7269777408,,
7270825984,,
7271874560,,
7272923136,,
7273971712,7.273971712,3.3308176101008145
7275020288,,
7276068864,,
7277117440,,
7278166016,,
7279214592,7.279214592,3.316754579976324
7280263168,,
7281311744,,
7282360320,,
7283408896,,
7284457472,7.284457472,3.304296410634653
7285506048,,
7286554624,,
7287603200,,
7288651776,,
7289700352,7.289700352,3.296021533494679
7290748928,,
7291797504,,
7292846080,,
7293894656,,
7294943232,7.294943232,3.32175500236785
7295991808,,
7297040384,,
7298088960,,
7299137536,,
7300186112,7.300186112,3.3405014827204145
7301234688,,
7302283264,,
7303331840,,
7304380416,,
7305428992,7.305428992,3.3634619764033507
7306477568,,
7307526144,,
7308574720,,
7309623296,,
7310671872,7.310671872,3.316353324349319
7311720448,,
7312769024,,
7313817600,,
7314866176,,
7315914752,7.315914752,3.277960150172329
7316963328,,
7318011904,,
7319060480,,
7320109056,,
7321157632,7.321157632,3.273799046811846
7322206208,,
7323254784,,
7324303360,,
7325351936,,
7326400512,7.326400512,3.3045735857117946
7327449088,,
7328497664,,
7329546240,,
7330594816,,
7331643392,7.331643392,3.3235258652785
7332691968,,
7333740544,,
7334789120,,
7335837696,,
7336886272,7.336886272,3.3424171885450704
7337934848,,
7338983424,,
7340032000,,
7341080576,,
7342129152,7.342129152,3.3644863615341487
7343177728,,
7344226304,,
7345274880,,
7346323456,,
7347372032,7.347372032,3.335239058883575
7348420608,,
7349469184,,
7350517760,,
7351566336,,
7352614912,7.352614912,3.3013056153584035
7353663488,,
7354712064,,
7355760640,,
7356809216,,
7357857792,7.357857792,3.2990026630628844
7358906368,,
7359954944,,
7361003520,,
7362052096,,
7363100672,7.363100672,3.3186464112978986
7364149248,,
7365197824,,
7366246400,,
7367294976,,
7368343552,7.368343552,3.3348427907037976
7369392128,,
7370440704,,
7371489280,,
7372537856,,
7373586432,7.373586432,3.362909797909619
7374635008,,
7375683584,,
7376732160,,
7377780736,,
7378829312,7.378829312,3.4552659493887723
7379877888,,
7380926464,,
7381975040,,
7383023616,,
7384072192,7.384072192,3.317971879769228
7385120768,,
7386169344,,
7387217920,,
7388266496,,
7389315072,7.389315072,3.232136935440648
7390363648,,
7391412224,,
7392460800,,
7393509376,,
7394557952,7.394557952,3.2455399372293643
7395606528,,
7396655104,,
7397703680,,
7398752256,,
7399800832,7.399800832,3.285098778452574
7400849408,,
7401897984,,
7402946560,,
7403995136,,
7405043712,7.405043712,3.3092036750723413
7406092288,,
7407140864,,
7408189440,,
7409238016,,
7410286592,7.410286592,3.3505507497034417
7411335168,,
7412383744,,
7413432320,,
7414480896,,
7415529472,7.415529472,3.2570023892677717
7416578048,,
7417626624,,
7418675200,,
7419723776,,
7420772352,7.420772352,3.222155094122704
7421820928,,
7422869504,,
7423918080,,
7424966656,,
7426015232,7.426015232,3.207194663789391
7427063808,,
7428112384,,
7429160960,,
7430209536,,
7431258112,7.431258112,3.2385460332357114
7432306688,,
7433355264,,
7434403840,,
7435452416,,
7436500992,7.436500992,3.2836873178844064
7437549568,,
7438598144,,
7439646720,,
7440695296,,
7441743872,7.441743872,3.306266088172707
7442792448,,
7443841024,,
7444889600,,
7445938176,,
7446986752,7.446986752,3.348159151242726
7448035328,,
7449083904,,
7450132480,,
7451181056,,
7452229632,7.452229632,3.351070907684942
7453278208,,
7454326784,,
7455375360,,
7456423936,,
7457472512,7.457472512,3.319301677559173
7458521088,,
7459569664,,
7460618240,,
7461666816,,
7462715392,7.462715392,3.289563448584228
7463763968,,
7464812544,,
7465861120,,
7466909696,,
7467958272,7.467958272,3.289956269626113
7469006848,,
7470055424,,
7471104000,,
7472152576,,
7473201152,7.473201152,3.3137414909169425
7474249728,,
7475298304,,
7476346880,,
7477395456,,
7478444032,7.478444032,3.3312763510182872
7479492608,,
7480541184,,
7481589760,,
7482638336,,
7483686912,7.483686912,3.371684562390299
7484735488,,
7485784064,,
7486832640,,
7487881216,,
7488929792,7.488929792,3.267433992814619
7489978368,,
7491026944,,
7492075520,,
7493124096,,
7494172672,7.494172672,3.2563769089792376
7495221248,,
7496269824,,
7497318400,,
7498366976,,
7499415552,7.499415552,3.2148918337930747
7500464128,,
7501512704,,
7502561280,,
7503609856,,
7504658432,7.504658432,3.262447876970569
7505707008,,
7506755584,,
7507804160,,
7508852736,,
7509901312,7.509901312,3.294994402396224
7510949888,,
7511998464,,
7513047040,,
7514095616,,
7515144192,7.515144192,3.317683130924304
7516192768,,
7517241344,,
7518289920,,
7519338496,,
7520387072,7.520387072,3.3263095881320077
7521435648,,
7522484224,,
7523532800,,
7524581376,,
7525629952,7.525629952,3.273570586804418
7526678528,,
7527727104,,
7528775680,,
7529824256,,
7530872832,7.530872832,3.249063960637022
7531921408,,
7532969984,,
7534018560,,
7535067136,,
7536115712,7.536115712,3.228104525514455
7537164288,,
7538212864,,
7539261440,,
7540310016,,
7541358592,7.541358592,3.269425687436306
7542407168,,
7543455744,,
7544504320,,
7545552896,,
7546601472,7.546601472,3.294969525895551
7547650048,,
7548698624,,
7549747200,,
7550795776,,
7551844352,7.551844352,3.329638904460482
7552892928,,
7553941504,,
7554990080,,
7556038656,,
7557087232,7.557087232,3.315779232932377
7558135808,,
7559184384,,
7560232960,,
7561281536,,
7562330112,7.562330112,3.2537208808121614
7563378688,,
7564427264,,
7565475840,,
7566524416,,
7567572992,7.567572992,3.235582452692801
7568621568,,
7569670144,,
7570718720,,
7571767296,,
7572815872,7.572815872,3.240255644711622
7573864448,,
7574913024,,
7575961600,,
7577010176,,
7578058752,7.578058752,3.2765177327082773
7579107328,,
7580155904,,
7581204480,,
7582253056,,
7583301632,7.583301632,3.3045402162741957
7584350208,,
7585398784,,
7586447360,,
7587495936,,
7588544512,7.588544512,3.3561501226749897
7589593088,,
7590641664,,
7591690240,,
7592738816,,
7593787392,7.593787392,3.300055523038765
7594835968,,
7595884544,,
7596933120,,
7597981696,,
7599030272,7.599030272,3.1821719319812205
7600078848,,
7601127424,,
7602176000,,
7603224576,,
7604273152,7.604273152,3.188710571712217
7605321728,,
7606370304,,
7607418880,,
7608467456,,
7609516032,7.609516032,3.2192704302966555
7610564608,,
7611613184,,
7612661760,,
7613710336,,
7614758912,7.614758912,3.266702064599812
7615807488,,
7616856064,,
7617904640,,
7618953216,,
7620001792,7.620001792,3.3020713951551373
7621050368,,
7622098944,,
7623147520,,
7624196096,,
7625244672,7.625244672,3.3299845627996683
7626293248,,
7627341824,,
7628390400,,
7629438976,,
7630487552,7.630487552,3.265052286125798
7631536128,,
7632584704,,
7633633280,,
7634681856,,
7635730432,7.635730432,3.244765837659405
7636779008,,
7637827584,,
7638876160,,
7639924736,,
7640973312,7.640973312,3.118443632654665
7642021888,,
7643070464,,
7644119040,,
7645167616,,
7646216192,7.646216192,3.198183736093928
7647264768,,
7648313344,,
7649361920,,
7650410496,,
7651459072,7.651459072,3.256322810292251
7652507648,,
7653556224,,
7654604800,,
7655653376,,
7656701952,7.656701952,3.295953970046373
7657750528,,
7658799104,,
7659847680,,
7660896256,,
7661944832,7.661944832,3.324969620667936
7662993408,,
7664041984,,
7665090560,,
7666139136,,
7667187712,7.667187712,3.2688192633498354
7668236288,,
7669284864,,
7670333440,,
7671382016,,
7672430592,7.672430592,3.2552772413826863
7673479168,,
7674527744,,
7675576320,,
7676624896,,
7677673472,7.677673472,3.26618140498676
7678722048,,
7679770624,,
7680819200,,
7681867776,,
7682916352,7.682916352,3.289240757147992
7683964928,,
7685013504,,
7686062080,,
7687110656,,
7688159232,7.688159232,3.3074808005357514
7689207808,,
7690256384,,
7691304960,,
7692353536,,
7693402112,7.693402112,3.350613714639275
7694450688,,
7695499264,,
7696547840,,
7697596416,,
7698644992,7.698644992,3.296938954851623
7699693568,,
7700742144,,
7701790720,,
7702839296,,
7703887872,7.703887872,3.266862254804056
7704936448,,
7705985024,,
7707033600,,
7708082176,,
7709130752,7.709130752,3.231543780301481
7710179328,,
7711227904,,
7712276480,,
7713325056,,
7714373632,7.714373632,3.262771770427024
7715422208,,
7716470784,,
7717519360,,
7718567936,,
7719616512,7.719616512,3.2948858124667675
7720665088,,
7721713664,,
7722762240,,
7723810816,,
7724859392,7.724859392,3.311707893817377
7725907968,,
7726956544,,
7728005120,,
7729053696,,
7730102272,7.730102272,3.3275597333835263
7731150848,,
7732199424,,
7733248000,,
7734296576,,
7735345152,7.735345152,3.2555378469278726
7736393728,,
7737442304,,
7738490880,,
7739539456,,
7740588032,7.740588032,3.251098625822065
7741636608,,
7742685184,,
7743733760,,
7744782336,,
7745830912,7.745830912,3.276464391056736
7746879488,,
7747928064,,
7748976640,,
7750025216,,
7751073792,7.751073792,3.284677164750349
7752122368,,
7753170944,,
7754219520,,
7755268096,,
7756316672,7.756316672,3.3004780172262485
7757365248,,
7758413824,,
7759462400,,
7760510976,,
7761559552,7.761559552,3.3228857674327177
7762608128,,
7763656704,,
7764705280,,
7765753856,,
7766802432,7.766802432,3.3159593537485827
7767851008,,
7768899584,,
7769948160,,
7770996736,,
7772045312,7.772045312,3.282024559622104
7773093888,,
7774142464,,
7775191040,,
7776239616,,
7777288192,7.777288192,3.233306380977488
7778336768,,
7779385344,,
7780433920,,
7781482496,,
7782531072,7.782531072,3.244652799351371
7783579648,,
7784628224,,
7785676800,,
7786725376,,
7787773952,7.787773952,3.278119796925641
7788822528,,
7789871104,,
7790919680,,
7791968256,,
7793016832,7.793016832,3.297652241045473
7794065408,,
7795113984,,
7796162560,,
7797211136,,
7798259712,7.798259712,3.3357020253243674
7799308288,,
7800356864,,
7801405440,,
7802454016,,
7803502592,7.803502592,3.2871485407113394
7804551168,,
7805599744,,
7806648320,,
7807696896,,
7808745472,7.808745472,3.2693181901179704
7809794048,,
7810842624,,
7811891200,,
7812939776,,
7813988352,7.813988352,3.23969102396901
7815036928,,
7816085504,,
7817134080,,
7818182656,,
7819231232,7.819231232,3.257627869721057
7820279808,,
7821328384,,
7822376960,,
7823425536,,
7824474112,7.824474112,3.289148621504516
7825522688,,
7826571264,,
7827619840,,
7828668416,,
7829716992,7.829716992,3.3088131409937147
7830765568,,
7831814144,,
7832862720,,
7833911296,,
7834959872,7.834959872,3.337445014758733
7836008448,,
7837057024,,
7838105600,,
7839154176,,
7840202752,7.840202752,3.2676712314142184
7841251328,,
7842299904,,
7843348480,,
7844397056,,
7845445632,7.845445632,3.22787338619004
7846494208,,
7847542784,,
7848591360,,
7849639936,,
7850688512,7.850688512,3.135339421560144
7851737088,,
7852785664,,
7853834240,,
7854882816,,
7855931392,7.855931392,3.2031074892769325
7856979968,,
7858028544,,
7859077120,,
7860125696,,
7861174272,7.861174272,3.2498275791614724
7862222848,,
7863271424,,
7864320000,,
7865368576,,
7866417152,7.866417152,3.2885309055484875
7867465728,,
7868514304,,
7869562880,,
7870611456,,
7871660032,7.871660032,3.315311082300913
7872708608,,
7873757184,,
7874805760,,
7875854336,,
7876902912,7.876902912,3.2952730545157367
7877951488,,
7879000064,,
7880048640,,
7881097216,,
7882145792,7.882145792,3.296229372389163
7883194368,,
7884242944,,
7885291520,,
7886340096,,
7887388672,7.887388672,3.2766962781650237
7888437248,,
7889485824,,
7890534400,,
7891582976,,
7892631552,7.892631552,3.29666774486846
7893680128,,
7894728704,,
7895777280,,
7896825856,,
7897874432,7.897874432,3.3094739782527265
7898923008,,
7899971584,,
7901020160,,
7902068736,,
7903117312,7.903117312,3.3319332403118542
7904165888,,
7905214464,,
7906263040,,
7907311616,,
7908360192,7.908360192,3.3102002769416963
7909408768,,
7910457344,,
7911505920,,
7912554496,,
7913603072,7.913603072,3.259119574649665
7914651648,,
7915700224,,
7916748800,,
7917797376,,
7918845952,7.918845952,3.242830533701432
7919894528,,
7920943104,,
7921991680,,
7923040256,,
7924088832,7.924088832,3.1829897254934294
7925137408,,
7926185984,,
7927234560,,
7928283136,,
7929331712,7.929331712,3.246626288932576
7930380288,,
7931428864,,
7932477440,,
7933526016,,
7934574592,7.934574592,3.281321086478727
7935623168,,
7936671744,,
7937720320,,
7938768896,,
7939817472,7.939817472,3.3209188646759484
7940866048,,
7941914624,,
7942963200,,
7944011776,,
7945060352,7.945060352,3.2900544173287702
7946108928,,
7947157504,,
7948206080,,
7949254656,,
7950303232,7.950303232,3.289866292767769
7951351808,,
7952400384,,
7953448960,,
7954497536,,
7955546112,7.955546112,3.2769318149667983
7956594688,,
7957643264,,
7958691840,,
7959740416,,
7960788992,7.960788992,3.2571009384275684
7961837568,,
7962886144,,
7963934720,,
7964983296,,
7966031872,7.966031872,3.285104366814632
7967080448,,
7968129024,,
7969177600,,
7970226176,,
7971274752,7.971274752,3.295040213269372
7972323328,,
7973371904,,
7974420480,,
7975469056,,
7976517632,7.976517632,3.3420351210210444
7977566208,,
7978614784,,
7979663360,,
7980711936,,
7981760512,7.981760512,3.273655320414637
7982809088,,
7983857664,,
7984906240,,
7985954816,,
7987003392,7.987003392,3.2423593000550124
7988051968,,
7989100544,,
7990149120,,
7991197696,,
7992246272,7.992246272,3.2552507953317638
7993294848,,
7994343424,,
7995392000,,
7996440576,,
7997489152,7.997489152,3.269154109244561
7998537728,,
7999586304,,
8000634880,,
8001683456,,
8002732032,8.002732032,3.290457113082235
8003780608,,
8004829184,,
8005877760,,
8006926336,,
8007974912,8.007974912,3.3058060087958747
8009023488,,
8010072064,,
8011120640,,
8012169216,,
8013217792,8.013217792,3.3537047887277787
8014266368,,
8015314944,,
8016363520,,
8017412096,,
8018460672,8.018460672,3.2784440380852784
8019509248,,
8020557824,,
8021606400,,
8022654976,,
8023703552,8.023703552,3.2861011700618508
8024752128,,
8025800704,,
8026849280,,
8027897856,,
8028946432,8.028946432,3.2309228001797887
8029995008,,
8031043584,,
8032092160,,
8033140736,,
8034189312,8.034189312,3.2581592055402564
8035237888,,
8036286464,,
8037335040,,
8038383616,,
8039432192,8.039432192,3.2720196666237307
8040480768,,
8041529344,,
8042577920,,
8043626496,,
8044675072,8.044675072,3.3015578854506744
8045723648,,
8046772224,,
8047820800,,
8048869376,,
8049917952,8.049917952,3.3396057463509434
8050966528,,
8052015104,,
8053063680,,
8054112256,,
8055160832,8.055160832,3.2833113915336107
8056209408,,
8057257984,,
8058306560,,
8059355136,,
8060403712,8.060403712,3.2705286459435925
8061452288,,
8062500864,,
8063549440,,
8064598016,,
8065646592,8.065646592,3.26060766232171
8066695168,,
8067743744,,
8068792320,,
8069840896,,
8070889472,8.070889472,3.283929431696306
8071938048,,
8072986624,,
8074035200,,
8075083776,,
8076132352,8.076132352,3.2939193091678955
8077180928,,
8078229504,,
8079278080,,
8080326656,,
8081375232,8.081375232,3.322552424838209
8082423808,,
8083472384,,
8084520960,,
8085569536,,
8086618112,8.086618112,3.2985235923651866
8087666688,,
8088715264,,
8089763840,,
8090812416,,
8091860992,8.091860992,3.271194829921076
8092909568,,
8093958144,,
8095006720,,
8096055296,,
8097103872,8.097103872,3.24993518313302
8098152448,,
8099201024,,
8100249600,,
8101298176,,
8102346752,8.102346752,3.257867382957357
8103395328,,
8104443904,,
8105492480,,
8106541056,,
8107589632,8.107589632,3.276863112969973
8108638208,,
8109686784,,
8110735360,,
8111783936,,
8112832512,8.112832512,3.29578790249779
8113881088,,
8114929664,,
8115978240,,
8117026816,,
8118075392,8.118075392,3.3497875885058277
8119123968,,
8120172544,,
8121221120,,
8122269696,,
8123318272,8.123318272,3.2746667303423878
8124366848,,
8125415424,,
8126464000,,
8127512576,,
8128561152,8.128561152,3.224654187138794
8129609728,,
8130658304,,
8131706880,,
8132755456,,
8133804032,8.133804032,3.206315419321245
8134852608,,
8135901184,,
8136949760,,
8137998336,,
8139046912,8.139046912,3.248498183909805
8140095488,,
8141144064,,
8142192640,,
8143241216,,
8144289792,8.144289792,3.2698857062687483
8145338368,,
8146386944,,
8147435520,,
8148484096,,
8149532672,8.149532672,3.295121218151031
8150581248,,
8151629824,,
8152678400,,
8153726976,,
8154775552,8.154775552,3.3003784978603163
8155824128,,
8156872704,,
8157921280,,
8158969856,,
8160018432,8.160018432,3.275748056879761
8161067008,,
8162115584,,
8163164160,,
8164212736,,
8165261312,8.165261312,3.219907944501728
8166309888,,
8167358464,,
8168407040,,
8169455616,,
8170504192,8.170504192,3.224776582207342
8171552768,,
8172601344,,
8173649920,,
8174698496,,
8175747072,8.175747072,3.259258962164477
8176795648,,
8177844224,,
8178892800,,
8179941376,,
8180989952,8.180989952,3.280553212844602
8182038528,,
8183087104,,
8184135680,,
8185184256,,
8186232832,8.186232832,3.328316851648451
8187281408,,
8188329984,,
8189378560,,
8190427136,,
8191475712,8.191475712,3.282579605587903
8192524288,,
8193572864,,
8194621440,,
8195670016,,
8196718592,8.196718592,3.204661161236386
8197767168,,
8198815744,,
8199864320,,
8200912896,,
8201961472,8.201961472,3.1926051592329032
8203010048,,
8204058624,,
8205107200,,
8206155776,,
8207204352,8.207204352,3.2415903342117804
8208252928,,
8209301504,,
8210350080,,
8211398656,,
8212447232,8.212447232,3.2639368600596304
8213495808,,
8214544384,,
8215592960,,
8216641536,,
8217690112,8.217690112,3.2960574632115462
8218738688,,
8219787264,,
8220835840,,
8221884416,,
8222932992,8.222932992,3.287115692717102
8223981568,,
8225030144,,
8226078720,,
8227127296,,
8228175872,8.228175872,3.220217011500748
8229224448,,
8230273024,,
8231321600,,
8232370176,,
8233418752,8.233418752,3.2168983874336488
8234467328,,
8235515904,,
8236564480,,
8237613056,,
8238661632,8.238661632,3.209237624219203
8239710208,,
8240758784,,
8241807360,,
8242855936,,
8243904512,8.243904512,3.2457094852413637
8244953088,,
8246001664,,
8247050240,,
8248098816,,
8249147392,8.249147392,3.2684090573046785
8250195968,,
8251244544,,
8252293120,,
8253341696,,
8254390272,8.254390272,3.3099622408523963
8255438848,,
8256487424,,
8257536000,,
8258584576,,
8259633152,8.259633152,3.120889816084337
8260681728,,
8261730304,,
8262778880,,
8263827456,,
8264876032,8.264876032,3.1295712780305505
8265924608,,
8266973184,,
8268021760,,
8269070336,,
8270118912,8.270118912,3.196630043187492
8271167488,,
8272216064,,
8273264640,,
8274313216,,
8275361792,8.275361792,3.210448593823154
8276410368,,
8277458944,,
8278507520,,
8279556096,,
8280604672,8.280604672,3.248933526689309
8281653248,,
8282701824,,
8283750400,,
8284798976,,
8285847552,8.285847552,3.2752953419192954
8286896128,,
8287944704,,
8288993280,,
8290041856,,
8291090432,8.291090432,3.3020882677224885
8292139008,,
8293187584,,
8294236160,,
8295284736,,
8296333312,8.296333312,3.292847115281778
8297381888,,
8298430464,,
8299479040,,
8300527616,,
8301576192,8.301576192,3.2349847273979147
8302624768,,
8303673344,,
8304721920,,
8305770496,,
8306819072,8.306819072,3.1709076410972976
8307867648,,
8308916224,,
8309964800,,
8311013376,,
8312061952,8.312061952,3.203287762582169
8313110528,,
8314159104,,
8315207680,,
8316256256,,
8317304832,8.317304832,3.2414054852088183
8318353408,,
8319401984,,
8320450560,,
8321499136,,
8322547712,8.322547712,3.266841736606082
8323596288,,
8324644864,,
8325693440,,
8326742016,,
8327790592,8.327790592,3.3184729743538224
8328839168,,
8329887744,,
8330936320,,
8331984896,,
8333033472,8.333033472,3.279616358309424
8334082048,,
8335130624,,
8336179200,,
8337227776,,
8338276352,8.338276352,3.2540108052962595
8339324928,,
8340373504,,
8341422080,,
8342470656,,
8343519232,8.343519232,3.175201833385086
8344567808,,
8345616384,,
8346664960,,
8347713536,,
8348762112,8.348762112,3.180474916192693
8349810688,,
8350859264,,
8351907840,,
8352956416,,
8354004992,8.354004992,3.2318899325318227
8355053568,,
8356102144,,
8357150720,,
8358199296,,
8359247872,8.359247872,3.2547070640201725
8360296448,,
8361345024,,
8362393600,,
8363442176,,
8364490752,8.364490752,3.3157830811678197
8365539328,,
8366587904,,
8367636480,,
8368685056,,
8369733632,8.369733632,3.2666646093625538
8370782208,,
8371830784,,
8372879360,,
8373927936,,
8374976512,8.374976512,3.204200435810584
8376025088,,
8377073664,,
8378122240,,
8379170816,,
8380219392,8.380219392,3.201196622331462
8381267968,,
8382316544,,
8383365120,,
8384413696,,
8385462272,8.385462272,3.2292209831765715
8386510848,,
8387559424,,
8388608000,,
8389656576,,
8390705152,8.390705152,3.2542267544520107
8391753728,,
8392802304,,
8393850880,,
8394899456,,
8395948032,8.395948032,3.2776431359280638
8396996608,,
8398045184,,
8399093760,,
8400142336,,
8401190912,8.401190912,3.327650655727877
8402239488,,
8403288064,,
8404336640,,
8405385216,,
8406433792,8.406433792,3.221021157578806
8407482368,,
8408530944,,
8409579520,,
8410628096,,
8411676672,8.411676672,3.2108573953677846
8412725248,,
8413773824,,
8414822400,,
8415870976,,
8416919552,8.416919552,3.1722658414226634
8417968128,,
8419016704,,
8420065280,,
8421113856,,
8422162432,8.422162432,3.221745792193135
8423211008,,
8424259584,,
8425308160,,
8426356736,,
8427405312,8.427405312,3.2474331846176314
8428453888,,
8429502464,,
8430551040,,
8431599616,,
8432648192,8.432648192,3.278706480069867
8433696768,,
8434745344,,
8435793920,,
8436842496,,
8437891072,8.437891072,3.2546922195250985
8438939648,,
8439988224,,
8441036800,,
8442085376,,
8443133952,8.443133952,3.2513723263774343
8444182528,,
8445231104,,
8446279680,,
8447328256,,
8448376832,8.448376832,3.2091095379032684
8449425408,,
8450473984,,
8451522560,,
8452571136,,
8453619712,8.453619712,3.2211943131572625
8454668288,,
8455716864,,
8456765440,,
8457814016,,
8458862592,8.458862592,3.250399449818475
8459911168,,
8460959744,,
8462008320,,
8463056896,,
8464105472,8.464105472,3.275809015037057
8465154048,,
8466202624,,
8467251200,,
8468299776,,
8469348352,8.469348352,3.310012819183465
8470396928,,
8471445504,,
8472494080,,
8473542656,,
8474591232,8.474591232,3.289678187892357
8475639808,,
8476688384,,
8477736960,,
8478785536,,
8479834112,8.479834112,3.215195811631483
8480882688,,
8481931264,,
8482979840,,
8484028416,,
8485076992,8.485076992,3.189821319716128
8486125568,,
8487174144,,
8488222720,,
8489271296,,
8490319872,8.490319872,3.229868454349936
8491368448,,
8492417024,,
8493465600,,
8494514176,,
8495562752,8.495562752,3.256685183778695
8496611328,,
8497659904,,
8498708480,,
8499757056,,
8500805632,8.500805632,3.278366845197008
8501854208,,
8502902784,,
8503951360,,
8504999936,,
8506048512,8.506048512,3.3252602537865537
8507097088,,
8508145664,,
8509194240,,
8510242816,,
8511291392,8.511291392,3.2595577020744586
8512339968,,
8513388544,,
8514437120,,
8515485696,,
8516534272,8.516534272,3.233023329763305
8517582848,,
8518631424,,
8519680000,,
8520728576,,
8521777152,8.521777152,3.1975217510046368
8522825728,,
8523874304,,
8524922880,,
8525971456,,
8527020032,8.527020032,3.235192379990733
8528068608,,
8529117184,,
8530165760,,
8531214336,,
8532262912,8.532262912,3.259634130531269
8533311488,,
8534360064,,
8535408640,,
8536457216,,
8537505792,8.537505792,3.284148590911256
8538554368,,
8539602944,,
8540651520,,
8541700096,,
8542748672,8.542748672,3.2863224043339594
8543797248,,
8544845824,,
8545894400,,
8546942976,,
8547991552,8.547991552,3.2228512384380075
8549040128,,
8550088704,,
8551137280,,
8552185856,,
8553234432,8.553234432,3.2158822485292973
8554283008,,
8555331584,,
8556380160,,
8557428736,,
8558477312,8.558477312,3.218018795339437
8559525888,,
8560574464,,
8561623040,,
8562671616,,
8563720192,8.563720192,3.251404269053551
8564768768,,
8565817344,,
8566865920,,
8567914496,,
8568963072,8.568963072,3.261312759022304
8570011648,,
8571060224,,
8572108800,,
8573157376,,
8574205952,8.574205952,3.305772144515632
8575254528,,
8576303104,,
8577351680,,
8578400256,,
8579448832,8.579448832,3.243768420872955
8580497408,,
8581545984,,
8582594560,,
8583643136,,
8584691712,8.584691712,3.212135183136464
8585740288,,
8586788864,,
8587837440,,
8588886016,,
8589934592,8.589934592,3.1825677543448005
8590983168,,
8592031744,,
8593080320,,
8594128896,,
8595177472,8.595177472,3.202168128484009
8596226048,,
8597274624,,
8598323200,,
8599371776,,
8600420352,8.600420352,3.237630889600075
8601468928,,
8602517504,,
8603566080,,
8604614656,,
8605663232,8.605663232,3.2622279293822385
8606711808,,
8607760384,,
8608808960,,
8609857536,,
8610906112,8.610906112,3.315999204270987
8611954688,,
8613003264,,
8614051840,,
8615100416,,
8616148992,8.616148992,3.246271261785897
8617197568,,
8618246144,,
8619294720,,
8620343296,,
8621391872,8.621391872,3.191342582041277
8622440448,,
8623489024,,
8624537600,,
8625586176,,
8626634752,8.626634752,3.1806312786203423
8627683328,,
8628731904,,
8629780480,,
8630829056,,
8631877632,8.631877632,3.219213403726411
8632926208,,
8633974784,,
8635023360,,
8636071936,,
8637120512,8.637120512,3.248134677358255
8638169088,,
8639217664,,
8640266240,,
8641314816,,
8642363392,8.642363392,3.280173364299257
8643411968,,
8644460544,,
8645509120,,
8646557696,,
8647606272,8.647606272,3.2475066717546515
8648654848,,
8649703424,,
8650752000,,
8651800576,,
8652849152,8.652849152,3.149609569434192
8653897728,,
8654946304,,
8655994880,,
8657043456,,
8658092032,8.658092032,3.178110216203238
8659140608,,
8660189184,,
8661237760,,
8662286336,,
8663334912,8.663334912,3.208186589955533
8664383488,,
8665432064,,
8666480640,,
8667529216,,
8668577792,8.668577792,3.239741825006764
8669626368,,
8670674944,,
8671723520,,
8672772096,,
8673820672,8.673820672,3.260461826833918
8674869248,,
8675917824,,
8676966400,,
8678014976,,
8679063552,8.679063552,3.2967267879440696
8680112128,,
8681160704,,
8682209280,,
8683257856,,
8684306432,8.684306432,3.230946852280145
8685355008,,
8686403584,,
8687452160,,
8688500736,,
8689549312,8.689549312,3.214509195637856
8690597888,,
8691646464,,
8692695040,,
8693743616,,
8694792192,8.694792192,3.206038303544106
8695840768,,
8696889344,,
8697937920,,
8698986496,,
8700035072,8.700035072,3.233085546304088
8701083648,,
8702132224,,
8703180800,,
8704229376,,
8705277952,8.705277952,3.253843218222716
8706326528,,
8707375104,,
8708423680,,
8709472256,,
8710520832,8.710520832,3.280675592849142
8711569408,,
8712617984,,
8713666560,,
8714715136,,
8715763712,8.715763712,3.285729128949427
8716812288,,
8717860864,,
8718909440,,
8719958016,,
8721006592,8.721006592,3.2468443184954445
8722055168,,
8723103744,,
8724152320,,
8725200896,,
8726249472,8.726249472,3.168245880695891
8727298048,,
8728346624,,
8729395200,,
8730443776,,
8731492352,8.731492352,3.192400740523196
8732540928,,
8733589504,,
8734638080,,
8735686656,,
8736735232,8.736735232,3.228795596312924
8737783808,,
8738832384,,
8739880960,,
8740929536,,
8741978112,8.741978112,3.2566482999062973
8743026688,,
8744075264,,
8745123840,,
8746172416,,
8747220992,8.747220992,3.305517385409056
8748269568,,
8749318144,,
8750366720,,
8751415296,,
8752463872,8.752463872,3.2366996099866547
8753512448,,
8754561024,,
8755609600,,
8756658176,,
8757706752,8.757706752,3.192317988519406
8758755328,,
8759803904,,
8760852480,,
8761901056,,
8762949632,8.762949632,3.1738605232857044
8763998208,,
8765046784,,
8766095360,,
8767143936,,
8768192512,8.768192512,3.208606797923624
8769241088,,
8770289664,,
8771338240,,
8772386816,,
8773435392,8.773435392,3.2338315611757222
8774483968,,
8775532544,,
8776581120,,
8777629696,,
8778678272,8.778678272,3.25883469736942
8779726848,,
8780775424,,
8781824000,,
8782872576,,
8783921152,8.783921152,3.0527352297838326
8784969728,,
8786018304,,
8787066880,,
8788115456,,
8789164032,8.789164032,3.0925709632583795
8790212608,,
8791261184,,
8792309760,,
8793358336,,
8794406912,8.794406912,3.139683248719078
8795455488,,
8796504064,,
8797552640,,
8798601216,,
8799649792,8.799649792,3.142558147863681
8800698368,,
8801746944,,
8802795520,,
8803844096,,
8804892672,8.804892672,3.197256550682777
8805941248,,
8806989824,,
8808038400,,
8809086976,,
8810135552,8.810135552,3.223358970057444
8811184128,,
8812232704,,
8813281280,,
8814329856,,
8815378432,8.815378432,3.2624481925367768
8816427008,,
8817475584,,
8818524160,,
8819572736,,
8820621312,8.820621312,3.266545641667653
8821669888,,
8822718464,,
8823767040,,
8824815616,,
8825864192,8.825864192,3.1884662019248573
8826912768,,
8827961344,,
8829009920,,
8830058496,,
8831107072,8.831107072,3.1680677779149566
8832155648,,
8833204224,,
8834252800,,
8835301376,,
8836349952,8.836349952,3.183207801618373
8837398528,,
8838447104,,
8839495680,,
8840544256,,
8841592832,8.841592832,3.2220620894621192
8842641408,,
8843689984,,
8844738560,,
8845787136,,
8846835712,8.846835712,3.248300485501942
8847884288,,
8848932864,,
8849981440,,
8851030016,,
8852078592,8.852078592,3.2908478416354154
8853127168,,
8854175744,,
8855224320,,
8856272896,,
8857321472,8.857321472,3.228568384352249
8858370048,,
8859418624,,
8860467200,,
8861515776,,
8862564352,8.862564352,3.186863723221106
8863612928,,
8864661504,,
8865710080,,
8866758656,,
8867807232,8.867807232,3.1855547496407883
8868855808,,
8869904384,,
8870952960,,
8872001536,,
8873050112,8.873050112,3.2234371776676354
8874098688,,
8875147264,,
8876195840,,
8877244416,,
8878292992,8.878292992,3.2399815749152143
8879341568,,
8880390144,,
8881438720,,
8882487296,,
8883535872,8.883535872,3.259538895898576
8884584448,,
8885633024,,
8886681600,,
8887730176,,
8888778752,8.888778752,3.286454044596166
8889827328,,
8890875904,,
8891924480,,
8892973056,,
8894021632,8.894021632,3.224660815612781
8895070208,,
8896118784,,
8897167360,,
8898215936,,
8899264512,8.899264512,3.200886582671714
8900313088,,
8901361664,,
8902410240,,
8903458816,,
8904507392,8.904507392,3.194410271432392
8905555968,,
8906604544,,
8907653120,,
8908701696,,
8909750272,8.909750272,3.22551452095667
8910798848,,
8911847424,,
8912896000,,
8913944576,,
8914993152,8.914993152,3.247251565371752
8916041728,,
8917090304,,
8918138880,,
8919187456,,
8920236032,8.920236032,3.279668646770257
8921284608,,
8922333184,,
8923381760,,
8924430336,,
8925478912,8.925478912,3.2130013765392995
8926527488,,
8927576064,,
8928624640,,
8929673216,,
8930721792,8.930721792,3.2008691485633585
8931770368,,
8932818944,,
8933867520,,
8934916096,,
8935964672,8.935964672,3.162231509480116
8937013248,,
8938061824,,
8939110400,,
8940158976,,
8941207552,8.941207552,3.2126689925440752
8942256128,,
8943304704,,
8944353280,,
8945401856,,
8946450432,8.946450432,3.23706751915219
8947499008,,
8948547584,,
8949596160,,
8950644736,,
8951693312,8.951693312,3.250567450404417
8952741888,,
8953790464,,
8954839040,,
8955887616,,
8956936192,8.956936192,3.2875187730204525
8957984768,,
8959033344,,
8960081920,,
8961130496,,
8962179072,8.962179072,3.269406127813768
8963227648,,
8964276224,,
8965324800,,
8966373376,,
8967421952,8.967421952,3.205770163860536
8968470528,,
8969519104,,
8970567680,,
8971616256,,
8972664832,8.972664832,3.1673046663111206
8973713408,,
8974761984,,
8975810560,,
8976859136,,
8977907712,8.977907712,3.1849498390375173
8978956288,,
8980004864,,
8981053440,,
8982102016,,
8983150592,8.983150592,3.222788573111116
8984199168,,
8985247744,,
8986296320,,
8987344896,,
8988393472,8.988393472,3.2412070038797016
8989442048,,
8990490624,,
8991539200,,
8992587776,,
8993636352,8.993636352,3.296136486412041
8994684928,,
8995733504,,
8996782080,,
8997830656,,
8998879232,8.998879232,3.20799768063488
8999927808,,
9000976384,,
9002024960,,
9003073536,,
9004122112,9.004122112,3.1554474123346044
9005170688,,
9006219264,,
9007267840,,
9008316416,,
9009364992,9.009364992,3.152459120647431
9010413568,,
9011462144,,
9012510720,,
9013559296,,
9014607872,9.014607872,3.200496985448816
9015656448,,
9016705024,,
9017753600,,
9018802176,,
9019850752,9.019850752,3.2235619692263446
9020899328,,
9021947904,,
9022996480,,
9024045056,,
9025093632,9.025093632,3.2502190199205616
9026142208,,
9027190784,,
9028239360,,
9029287936,,
9030336512,9.030336512,3.279015756489694
9031385088,,
9032433664,,
9033482240,,
9034530816,,
9035579392,9.035579392,3.2435819971400006
9036627968,,
9037676544,,
9038725120,,
9039773696,,
9040822272,9.040822272,3.222471569040553
9041870848,,
9042919424,,
9043968000,,
9045016576,,
9046065152,9.046065152,3.1939236199833747
9047113728,,
9048162304,,
9049210880,,
9050259456,,
9051308032,9.051308032,3.224281630219433
9052356608,,
9053405184,,
9054453760,,
9055502336,,
9056550912,9.056550912,3.243088769627086
9057599488,,
9058648064,,
9059696640,,
9060745216,,
9061793792,9.061793792,3.271503808736938
9062842368,,
9063890944,,
9064939520,,
9065988096,,
9067036672,9.067036672,3.2448487335802865
9068085248,,
9069133824,,
9070182400,,
9071230976,,
9072279552,9.072279552,3.1549008045780726
9073328128,,
9074376704,,
9075425280,,
9076473856,,
9077522432,9.077522432,3.134297323180687
9078571008,,
9079619584,,
9080668160,,
9081716736,,
9082765312,9.082765312,3.1715558915942847
9083813888,,
9084862464,,
9085911040,,
9086959616,,
9088008192,9.088008192,3.216295404015697
9089056768,,
9090105344,,
9091153920,,
9092202496,,
9093251072,9.093251072,3.23689670689027
9094299648,,
9095348224,,
9096396800,,
9097445376,,
9098493952,9.098493952,3.2758670547865965
9099542528,,
9100591104,,
9101639680,,
9102688256,,
9103736832,9.103736832,3.232452963606109
9104785408,,
9105833984,,
9106882560,,
9107931136,,
9108979712,9.108979712,3.15453423768089
9110028288,,
9111076864,,
9112125440,,
9113174016,,
9114222592,9.114222592,3.127941320217284
9115271168,,
9116319744,,
9117368320,,
9118416896,,
9119465472,9.119465472,3.141891797878199
9120514048,,
9121562624,,
9122611200,,
9123659776,,
9124708352,9.124708352,3.18952148615954
9125756928,,
9126805504,,
9127854080,,
9128902656,,
9129951232,9.129951232,3.227749401217117
9130999808,,
9132048384,,
9133096960,,
9134145536,,
9135194112,9.135194112,3.2783714088364424
9136242688,,
9137291264,,
9138339840,,
9139388416,,
9140436992,9.140436992,3.241931927489987
9141485568,,
9142534144,,
9143582720,,
9144631296,,
9145679872,9.145679872,3.222124559722537
9146728448,,
9147777024,,
9148825600,,
9149874176,,
9150922752,9.150922752,3.1955454383963207
9151971328,,
9153019904,,
9154068480,,
9155117056,,
9156165632,9.156165632,3.210588147499816
9157214208,,
9158262784,,
9159311360,,
9160359936,,
9161408512,9.161408512,3.239441798484359
9162457088,,
9163505664,,
9164554240,,
9165602816,,
9166651392,9.166651392,3.256103525316292
9167699968,,
9168748544,,
9169797120,,
9170845696,,
9171894272,9.171894272,3.267420397837727
9172942848,,
9173991424,,
9175040000,,
9176088576,,
9177137152,9.177137152,3.2098394308504634
9178185728,,
9179234304,,
9180282880,,
9181331456,,
9182380032,9.182380032,3.1843040156629088
9183428608,,
9184477184,,
9185525760,,
9186574336,,
9187622912,9.187622912,3.156408000926935
9188671488,,
9189720064,,
9190768640,,
9191817216,,
9192865792,9.192865792,3.197258479108245
9193914368,,
9194962944,,
9196011520,,
9197060096,,
9198108672,9.198108672,3.228771296114612
9199157248,,
9200205824,,
9201254400,,
9202302976,,
9203351552,9.203351552,3.251138691425561
9204400128,,
9205448704,,
9206497280,,
9207545856,,
9208594432,9.208594432,3.246301408188202
9209643008,,
9210691584,,
9211740160,,
9212788736,,
9213837312,9.213837312,3.186304697067003
9214885888,,
9215934464,,
9216983040,,
9218031616,,
9219080192,9.219080192,3.195285044254681
9220128768,,
9221177344,,
9222225920,,
9223274496,,
9224323072,9.224323072,3.170613358470126
9225371648,,
9226420224,,
9227468800,,
9228517376,,
9229565952,9.229565952,3.206567974289652
9230614528,,
9231663104,,
9232711680,,
9233760256,,
9234808832,9.234808832,3.229062273508132
9235857408,,
9236905984,,
9237954560,,
9239003136,,
9240051712,9.240051712,3.2579282152059608
9241100288,,
9242148864,,
9243197440,,
9244246016,,
9245294592,9.245294592,3.266424178813016
9246343168,,
9247391744,,
9248440320,,
9249488896,,
9250537472,9.250537472,3.1861889431466635
9251586048,,
9252634624,,
9253683200,,
9254731776,,
9255780352,9.255780352,3.1221602734760623
9256828928,,
9257877504,,
9258926080,,
9259974656,,
9261023232,9.261023232,3.1512532915927967
9262071808,,
9263120384,,
9264168960,,
9265217536,,
9266266112,9.266266112,3.1924750806916244
9267314688,,
9268363264,,
9269411840,,
9270460416,,
9271508992,9.271508992,3.217007599508544
9272557568,,
9273606144,,
9274654720,,
9275703296,,
9276751872,9.276751872,3.2697651370896947
9277800448,,
9278849024,,
9279897600,,
9280946176,,
9281994752,9.281994752,3.2415354354393
9283043328,,
9284091904,,
9285140480,,
9286189056,,
9287237632,9.287237632,3.1446780270657317
9288286208,,
9289334784,,
9290383360,,
9291431936,,
9292480512,9.292480512,3.133204116478335
9293529088,,
9294577664,,
9295626240,,
9296674816,,
9297723392,9.297723392,3.185449871331455
9298771968,,
9299820544,,
9300869120,,
9301917696,,
9302966272,9.302966272,3.215390151868092
9304014848,,
9305063424,,
9306112000,,
9307160576,,
9308209152,9.308209152,3.24991807237367
9309257728,,
9310306304,,
9311354880,,
9312403456,,
9313452032,9.313452032,3.2335921671325734
9314500608,,
9315549184,,
9316597760,,
9317646336,,
9318694912,9.318694912,3.1526267845103364
9319743488,,
9320792064,,
9321840640,,
9322889216,,
9323937792,9.323937792,3.094948127516408
9324986368,,
9326034944,,
9327083520,,
9328132096,,
9329180672,9.329180672,3.1437750946647665
9330229248,,
9331277824,,
9332326400,,
9333374976,,
9334423552,9.334423552,3.1878250236840096
9335472128,,
9336520704,,
9337569280,,
9338617856,,
9339666432,9.339666432,3.2150193253214288
9340715008,,
9341763584,,
9342812160,,
9343860736,,
9344909312,9.344909312,3.245119082797772
9345957888,,
9347006464,,
9348055040,,
9349103616,,
9350152192,9.350152192,3.233124619530129
9351200768,,
9352249344,,
9353297920,,
9354346496,,
9355395072,9.355395072,3.1869096207430694
9356443648,,
9357492224,,
9358540800,,
9359589376,,
9360637952,9.360637952,3.1814750967170555
9361686528,,
9362735104,,
9363783680,,
9364832256,,
9365880832,9.365880832,3.1710695016480974
9366929408,,
9367977984,,
9369026560,,
9370075136,,
9371123712,9.371123712,3.196322398156294
9372172288,,
9373220864,,
9374269440,,
9375318016,,
9376366592,9.376366592,3.226971872949337
9377415168,,
9378463744,,
9379512320,,
9380560896,,
9381609472,9.381609472,3.2725074655628923
9382658048,,
9383706624,,
9384755200,,
9385803776,,
9386852352,9.386852352,3.1997037542177846
9387900928,,
9388949504,,
9389998080,,
9391046656,,
9392095232,9.392095232,3.172508119748142
9393143808,,
9394192384,,
9395240960,,
9396289536,,
9397338112,9.397338112,3.188051845221931
9398386688,,
9399435264,,
9400483840,,
9401532416,,
9402580992,9.402580992,3.2117570369968567
9403629568,,
9404678144,,
9405726720,,
9406775296,,
9407823872,9.407823872,3.2284427382109597
9408872448,,
9409921024,,
9410969600,,
9412018176,,
9413066752,9.413066752,3.256303444582328
9414115328,,
9415163904,,
9416212480,,
9417261056,,
9418309632,9.418309632,3.2471891028697
9419358208,,
9420406784,,
9421455360,,
9422503936,,
9423552512,9.423552512,3.190534545026655
9424601088,,
9425649664,,
9426698240,,
9427746816,,
9428795392,9.428795392,3.167033884832092
9429843968,,
9430892544,,
9431941120,,
9432989696,,
9434038272,9.434038272,3.154178251348956
9435086848,,
9436135424,,
9437184000,,
9438232576,,
9439281152,9.439281152,3.1944874097937843
9440329728,,
9441378304,,
9442426880,,
9443475456,,
9444524032,9.444524032,3.219273971053925
9445572608,,
9446621184,,
9447669760,,
9448718336,,
9449766912,9.449766912,3.276907577539336
9450815488,,
9451864064,,
9452912640,,
9453961216,,
9455009792,9.455009792,3.2225442626942504
9456058368,,
9457106944,,
9458155520,,
9459204096,,
9460252672,9.460252672,3.1849774795885226
9461301248,,
9462349824,,
9463398400,,
9464446976,,
9465495552,9.465495552,3.175762633456422
9466544128,,
9467592704,,
9468641280,,
9469689856,,
9470738432,9.470738432,3.199610064956577
9471787008,,
9472835584,,
9473884160,,
9474932736,,
9475981312,9.475981312,3.2255464315957325
9477029888,,
9478078464,,
9479127040,,
9480175616,,
9481224192,9.481224192,3.2487389280728
9482272768,,
9483321344,,
9484369920,,
9485418496,,
9486467072,9.486467072,3.2534661531941493
9487515648,,
9488564224,,
9489612800,,
9490661376,,
9491709952,9.491709952,3.230961229017052
9492758528,,
9493807104,,
9494855680,,
9495904256,,
9496952832,9.496952832,3.1751192748896737
9498001408,,
9499049984,,
9500098560,,
9501147136,,
9502195712,9.502195712,3.1581720152710595
9503244288,,
9504292864,,
9505341440,,
9506390016,,
9507438592,9.507438592,3.196465515588115
9508487168,,
9509535744,,
9510584320,,
9511632896,,
9512681472,9.512681472,3.218646722480061
9513730048,,
9514778624,,
9515827200,,
9516875776,,
9517924352,9.517924352,3.248589598724192
9518972928,,
9520021504,,
9521070080,,
9522118656,,
9523167232,9.523167232,3.2046119039202097
9524215808,,
9525264384,,
9526312960,,
9527361536,,
9528410112,9.528410112,3.158789915748536
9529458688,,
9530507264,,
9531555840,,
9532604416,,
9533652992,9.533652992,3.128275367507938
9534701568,,
9535750144,,
9536798720,,
9537847296,,
9538895872,9.538895872,3.1602928353758477
9539944448,,
9540993024,,
9542041600,,
9543090176,,
9544138752,9.544138752,3.200655660962715
9545187328,,
9546235904,,
9547284480,,
9548333056,,
9549381632,9.549381632,3.221665778879508
9550430208,,
9551478784,,
9552527360,,
9553575936,,
9554624512,9.554624512,3.243573665260116
9555673088,,
9556721664,,
9557770240,,
9558818816,,
9559867392,9.559867392,3.1837574080112967
9560915968,,
9561964544,,
9563013120,,
9564061696,,
9565110272,9.565110272,3.145480037521778
9566158848,,
9567207424,,
9568256000,,
9569304576,,
9570353152,9.570353152,3.1186615057926863
9571401728,,
9572450304,,
9573498880,,
9574547456,,
9575596032,9.575596032,3.163637912946072
9576644608,,
9577693184,,
9578741760,,
9579790336,,
9580838912,9.580838912,3.2012712127040595
9581887488,,
9582936064,,
9583984640,,
9585033216,,
9586081792,9.586081792,3.234228498681101
9587130368,,
9588178944,,
9589227520,,
9590276096,,
9591324672,9.591324672,3.2124895579097603
9592373248,,
9593421824,,
9594470400,,
9595518976,,
9596567552,9.596567552,3.1543669245638406
9597616128,,
9598664704,,
9599713280,,
9600761856,,
9601810432,9.601810432,3.1358173501811795
9602859008,,
9603907584,,
9604956160,,
9606004736,,
9607053312,9.607053312,3.153950527053896
9608101888,,
9609150464,,
9610199040,,
9611247616,,
9612296192,9.612296192,3.190461520961026
9613344768,,
9614393344,,
9615441920,,
9616490496,,
9617539072,9.617539072,3.21351983866454
9618587648,,
9619636224,,
9620684800,,
9621733376,,
9622781952,9.622781952,3.2573375444759565
9623830528,,
9624879104,,
9625927680,,
9626976256,,
9628024832,9.628024832,3.213472425711895
9629073408,,
9630121984,,
9631170560,,
9632219136,,
9633267712,9.633267712,3.168813929942457
9634316288,,
9635364864,,
9636413440,,
9637462016,,
9638510592,9.638510592,3.117305133934803
9639559168,,
9640607744,,
9641656320,,
9642704896,,
9643753472,9.643753472,3.1663927828115117
9644802048,,
9645850624,,
9646899200,,
9647947776,,
9648996352,9.648996352,3.2029161377008943
9650044928,,
9651093504,,
9652142080,,
9653190656,,
9654239232,9.654239232,3.22936829919294
9655287808,,
9656336384,,
9657384960,,
9658433536,,
9659482112,9.659482112,3.2521646511322846
9660530688,,
9661579264,,
9662627840,,
9663676416,,
9664724992,9.664724992,3.225597377541786
9665773568,,
9666822144,,
9667870720,,
9668919296,,
9669967872,9.669967872,3.172550110952701
9671016448,,
9672065024,,
9673113600,,
9674162176,,
9675210752,9.675210752,3.1710564020133023
9676259328,,
9677307904,,
9678356480,,
9679405056,,
9680453632,9.680453632,3.2001059851961577
9681502208,,
9682550784,,
9683599360,,
9684647936,,
9685696512,9.685696512,3.228548143184593
9686745088,,
9687793664,,
9688842240,,
9689890816,,
9690939392,9.690939392,3.2810654871466576
9691987968,,
9693036544,,
9694085120,,
9695133696,,
9696182272,9.696182272,3.214679120573574
9697230848,,
9698279424,,
9699328000,,
9700376576,,
9701425152,9.701425152,3.228173541780396
9702473728,,
9703522304,,
9704570880,,
9705619456,,
9706668032,9.706668032,3.191879829918831
9707716608,,
9708765184,,
9709813760,,
9710862336,,
9711910912,9.711910912,3.205833028147921
9712959488,,
9714008064,,
9715056640,,
9716105216,,
9717153792,9.717153792,3.226947495028149
9718202368,,
9719250944,,
9720299520,,
9721348096,,
9722396672,9.722396672,3.2338004529512623
9723445248,,
9724493824,,
9725542400,,
9726590976,,
9727639552,9.727639552,3.2607239535152384
9728688128,,
9729736704,,
9730785280,,
9731833856,,
9732882432,9.732882432,3.1826851218483374
9733931008,,
9734979584,,
9736028160,,
9737076736,,
9738125312,9.738125312,3.194925911732095
9739173888,,
9740222464,,
9741271040,,
9742319616,,
9743368192,9.743368192,3.1919837658039225
9744416768,,
9745465344,,
9746513920,,
9747562496,,
9748611072,9.748611072,3.192950841497198
9749659648,,
9750708224,,
9751756800,,
9752805376,,
9753853952,9.753853952,3.2164985818653995
9754902528,,
9755951104,,
9756999680,,
9758048256,,
9759096832,9.759096832,3.237570681129354
9760145408,,
9761193984,,
9762242560,,
9763291136,,
9764339712,9.764339712,3.26050857615404
9765388288,,
9766436864,,
9767485440,,
9768534016,,
9769582592,9.769582592,3.207437882291845
9770631168,,
9771679744,,
9772728320,,
9773776896,,
9774825472,9.774825472,3.183417366723723
9775874048,,
9776922624,,
9777971200,,
9779019776,,
9780068352,9.780068352,3.172823389331719
9781116928,,
9782165504,,
9783214080,,
9784262656,,
9785311232,9.785311232,3.199599382955343
9786359808,,
9787408384,,
9788456960,,
9789505536,,
9790554112,9.790554112,3.223034119320695
9791602688,,
9792651264,,
9793699840,,
9794748416,,
9795796992,9.795796992,3.2462402986846786
9796845568,,
9797894144,,
9798942720,,
9799991296,,
9801039872,9.801039872,3.2113373592785432
9802088448,,
9803137024,,
9804185600,,
9805234176,,
9806282752,9.806282752,3.199128679018859
9807331328,,
9808379904,,
9809428480,,
9810477056,,
9811525632,9.811525632,3.1617031144929384
9812574208,,
9813622784,,
9814671360,,
9815719936,,
9816768512,9.816768512,3.144927786795754
9817817088,,
9818865664,,
9819914240,,
9820962816,,
9822011392,9.822011392,3.18164032306157
9823059968,,
9824108544,,
9825157120,,
9826205696,,
9827254272,9.827254272,3.2134071507336457
9828302848,,
9829351424,,
9830400000,,
9831448576,,
9832497152,9.832497152,3.264605109710514
9833545728,,
9834594304,,
9835642880,,
9836691456,,
9837740032,9.837740032,3.2012121336434114
9838788608,,
9839837184,,
9840885760,,
9841934336,,
9842982912,9.842982912,3.1442427300890663
9844031488,,
9845080064,,
9846128640,,
9847177216,,
9848225792,9.848225792,3.122195090237511
9849274368,,
9850322944,,
9851371520,,
9852420096,,
9853468672,9.853468672,3.167165363196091
9854517248,,
9855565824,,
9856614400,,
9857662976,,
9858711552,9.858711552,3.2006044656219443
9859760128,,
9860808704,,
9861857280,,
9862905856,,
9863954432,9.863954432,3.228565208827256
9865003008,,
9866051584,,
9867100160,,
9868148736,,
9869197312,9.869197312,3.1907786223639656
9870245888,,
9871294464,,
9872343040,,
9873391616,,
9874440192,9.874440192,3.146737696433664
9875488768,,
9876537344,,
9877585920,,
9878634496,,
9879683072,9.879683072,3.177622735965004
9880731648,,
9881780224,,
9882828800,,
9883877376,,
9884925952,9.884925952,3.183814757551752
9885974528,,
9887023104,,
9888071680,,
9889120256,,
9890168832,9.890168832,3.21219459309414
9891217408,,
9892265984,,
9893314560,,
9894363136,,
9895411712,9.895411712,3.2212493888161027
9896460288,,
9897508864,,
9898557440,,
9899606016,,
9900654592,9.900654592,3.254351491433754
9901703168,,
9902751744,,
9903800320,,
9904848896,,
9905897472,9.905897472,3.2339113404109137
9906946048,,
9907994624,,
9909043200,,
9910091776,,
9911140352,9.911140352,3.155108887752024
9912188928,,
9913237504,,
9914286080,,
9915334656,,
9916383232,9.916383232,3.1458290644485625
9917431808,,
9918480384,,
9919528960,,
9920577536,,
9921626112,9.921626112,3.1627454505530057
9922674688,,
9923723264,,
9924771840,,
9925820416,,
9926868992,9.926868992,3.1921682980126334
9927917568,,
9928966144,,
9930014720,,
9931063296,,
9932111872,9.932111872,3.213400141922038
9933160448,,
9934209024,,
9935257600,,
9936306176,,
9937354752,9.937354752,3.226344166332151
9938403328,,
9939451904,,
9940500480,,
9941549056,,
9942597632,9.942597632,3.1562490251685658
9943646208,,
9944694784,,
9945743360,,
9946791936,,
9947840512,9.947840512,3.1130628851056774
9948889088,,
9949937664,,
9950986240,,
9952034816,,
9953083392,9.953083392,3.124355133715196
9954131968,,
9955180544,,
9956229120,,
9957277696,,
9958326272,9.958326272,3.167606902438336
9959374848,,
9960423424,,
9961472000,,
9962520576,,
9963569152,9.963569152,3.1970233343289456
9964617728,,
9965666304,,
9966714880,,
9967763456,,
9968812032,9.968812032,3.23391908307812
9969860608,,
9970909184,,
9971957760,,
9973006336,,
9974054912,9.974054912,3.184082780746384
9975103488,,
9976152064,,
9977200640,,
9978249216,,
9979297792,9.979297792,3.103146914757162
9980346368,,
9981394944,,
9982443520,,
9983492096,,
9984540672,9.984540672,3.0945131269512283
9985589248,,
9986637824,,
9987686400,,
9988734976,,
9989783552,9.989783552,3.1268060632599672
9990832128,,
9991880704,,
9992929280,,
9993977856,,
9995026432,9.995026432,3.174011003038206
9996075008,,
9997123584,,
9998172160,,
9999220736,,


==> Figure/rebuttal_data/layer512-sample.csv <==
step,training_tokens_b,lm_loss_smoothed
500170752,0.50017075,4.997123993
501219328,,
502267904,,
503316480,,
504365056,,
505413632,0.50541363,5.001113796
506462208,,
507510784,,
508559360,,
509607936,,
510656512,0.51065651,4.98609631
511705088,,
512753664,,
513802240,,
514850816,,
515899392,0.51589939,5.008948109
516947968,,
517996544,,
519045120,,
520093696,,
521142272,0.52114227,4.991499156
522190848,,
523239424,,
524288000,,
525336576,,
526385152,0.52638515,4.960010312
527433728,,
528482304,,
529530880,,
530579456,,
531628032,0.53162803,4.962676895
532676608,,
533725184,,
534773760,,
535822336,,
536870912,0.53687091,4.954949221
537919488,,
538968064,,
540016640,,
541065216,,
542113792,0.54211379,4.939460331
543162368,,
544210944,,
545259520,,
546308096,,
547356672,0.54735667,4.920369228
548405248,,
549453824,,
550502400,,
551550976,,
552599552,0.55259955,4.903045289
553648128,,
554696704,,
555745280,,
556793856,,
557842432,0.55784243,4.889228353
558891008,,
559939584,,
560988160,,
562036736,,
563085312,0.56308531,4.8953909
564133888,,
565182464,,
566231040,,
567279616,,
568328192,0.56832819,4.869640547
569376768,,
570425344,,
571473920,,
572522496,,
573571072,0.57357107,4.865894005
574619648,,
575668224,,
576716800,,
577765376,,
578813952,0.57881395,4.846659066
579862528,,
580911104,,
581959680,,
583008256,,
584056832,0.58405683,4.833394822
585105408,,
586153984,,
587202560,,
588251136,,
589299712,0.58929971,4.843977125
590348288,,
591396864,,
592445440,,
593494016,,
594542592,0.59454259,4.846663553
595591168,,
596639744,,
597688320,,
598736896,,
599785472,0.59978547,4.865615206
600834048,,
601882624,,
602931200,,
603979776,,
605028352,0.60502835,4.831241295
606076928,,
607125504,,
608174080,,
609222656,,
610271232,0.61027123,4.807719971
611319808,,
612368384,,
613416960,,
614465536,,
615514112,0.61551411,4.770998867
616562688,,
617611264,,
618659840,,
619708416,,
620756992,0.62075699,4.782827746
621805568,,
622854144,,
623902720,,
624951296,,
625999872,0.62599987,4.793556596
627048448,,
628097024,,
629145600,,
630194176,,
631242752,0.63124275,4.794799965
632291328,,
633339904,,
634388480,,
635437056,,
636485632,0.63648563,4.809803132
637534208,,
638582784,,
639631360,,
640679936,,
641728512,0.64172851,4.782342584
642777088,,
643825664,,
644874240,,
645922816,,
646971392,0.64697139,4.746811825
648019968,,
649068544,,
650117120,,
651165696,,
652214272,0.65221427,4.730865625
653262848,,
654311424,,
655360000,,
656408576,,
657457152,0.65745715,4.743421291
658505728,,
659554304,,
660602880,,
661651456,,
662700032,0.66270003,4.754122463
663748608,,
664797184,,
665845760,,
666894336,,
667942912,0.66794291,4.760615417
668991488,,
670040064,,
671088640,,
672137216,,
673185792,0.67318579,4.758759187
674234368,,
675282944,,
676331520,,
677380096,,
678428672,0.67842867,4.728947247
679477248,,
680525824,,
681574400,,
682622976,,
683671552,0.68367155,4.712405756
684720128,,
685768704,,
686817280,,
687865856,,
688914432,0.68891443,4.713978139
689963008,,
691011584,,
692060160,,
693108736,,
694157312,0.69415731,4.719669001
695205888,,
696254464,,
697303040,,
698351616,,
699400192,0.69940019,4.719689416
700448768,,
701497344,,
702545920,,
703594496,,
704643072,0.70464307,4.728499909
705691648,,
706740224,,
707788800,,
708837376,,
709885952,0.70988595,4.713232443
710934528,,
711983104,,
713031680,,
714080256,,
715128832,0.71512883,4.686375838
716177408,,
717225984,,
718274560,,
719323136,,
720371712,0.72037171,4.658938609
721420288,,
722468864,,
723517440,,
724566016,,
725614592,0.72561459,4.668837631
726663168,,
727711744,,
728760320,,
729808896,,
730857472,0.73085747,4.685010471
731906048,,
732954624,,
734003200,,
735051776,,
736100352,0.73610035,4.682384651
737148928,,
738197504,,
739246080,,
740294656,,
741343232,0.74134323,4.69990453
742391808,,
743440384,,
744488960,,
745537536,,
746586112,0.74658611,4.668515156
747634688,,
748683264,,
749731840,,
750780416,,
751828992,0.75182899,4.651130627
752877568,,
753926144,,
754974720,,
756023296,,
757071872,0.75707187,4.631637363
758120448,,
759169024,,
760217600,,
761266176,,
762314752,0.76231475,4.643448874
763363328,,
764411904,,
765460480,,
766509056,,
767557632,0.76755763,4.645196785
768606208,,
769654784,,
770703360,,
771751936,,
772800512,0.77280051,4.648745576
773849088,,
774897664,,
775946240,,
776994816,,
778043392,0.77804339,4.638380127
779091968,,
780140544,,
781189120,,
782237696,,
783286272,0.78328627,4.614315774
784334848,,
785383424,,
786432000,,
787480576,,
788529152,0.78852915,4.590506641
789577728,,
790626304,,
791674880,,
792723456,,
793772032,0.79377203,4.591773383
794820608,,
795869184,,
796917760,,
797966336,,
799014912,0.79901491,4.604635871
800063488,,
801112064,,
802160640,,
803209216,,
804257792,0.80425779,4.60784601
805306368,,
806354944,,
807403520,,
808452096,,
809500672,0.80950067,4.619150987
810549248,,
811597824,,
812646400,,
813694976,,
814743552,0.81474355,4.605353954
815792128,,
816840704,,
817889280,,
818937856,,
819986432,0.81998643,4.566445681
821035008,,
822083584,,
823132160,,
824180736,,
825229312,0.82522931,4.565793139
826277888,,
827326464,,
828375040,,
829423616,,
830472192,0.83047219,4.576902767
831520768,,
832569344,,
833617920,,
834666496,,
835715072,0.83571507,4.578540357
836763648,,
837812224,,
838860800,,
839909376,,
840957952,0.84095795,4.575569337
842006528,,
843055104,,
844103680,,
845152256,,
846200832,0.84620083,4.57909453
847249408,,
848297984,,
849346560,,
850395136,,
851443712,0.85144371,4.544625947
852492288,,
853540864,,
854589440,,
855638016,,
856686592,0.85668659,4.54794552
857735168,,
858783744,,
859832320,,
860880896,,
861929472,0.86192947,4.53320113
862978048,,
864026624,,
865075200,,
866123776,,
867172352,0.86717235,4.538760143
868220928,,
869269504,,
870318080,,
871366656,,
872415232,0.87241523,4.53957147
873463808,,
874512384,,
875560960,,
876609536,,
877658112,0.87765811,4.551262737
878706688,,
879755264,,
880803840,,
881852416,,
882900992,0.88290099,4.52841792
883949568,,
884998144,,
886046720,,
887095296,,
888143872,0.88814387,4.492954047
889192448,,
890241024,,
891289600,,
892338176,,
893386752,0.89338675,4.521894245
894435328,,
895483904,,
896532480,,
897581056,,
898629632,0.89862963,4.52048068
899678208,,
900726784,,
901775360,,
902823936,,
903872512,0.90387251,4.523298079
904921088,,
905969664,,
907018240,,
908066816,,
909115392,0.90911539,4.51701441
910163968,,
911212544,,
912261120,,
913309696,,
914358272,0.91435827,4.529641448
915406848,,
916455424,,
917504000,,
918552576,,
919601152,0.91960115,4.499464917
920649728,,
921698304,,
922746880,,
923795456,,
924844032,0.92484403,4.484244812
925892608,,
926941184,,
927989760,,
929038336,,
930086912,0.93008691,4.48062813
931135488,,
932184064,,
933232640,,
934281216,,
935329792,0.93532979,4.48490459
936378368,,
937426944,,
938475520,,
939524096,,
940572672,0.94057267,4.489890309
941621248,,
942669824,,
943718400,,
944766976,,
945815552,0.94581555,4.49101773
946864128,,
947912704,,
948961280,,
950009856,,
951058432,0.95105843,4.495351133
952107008,,
953155584,,
954204160,,
955252736,,
956301312,0.95630131,4.463190499
957349888,,
958398464,,
959447040,,
960495616,,
961544192,0.96154419,4.44446851
962592768,,
963641344,,
964689920,,
965738496,,
966787072,0.96678707,4.44517758
967835648,,
968884224,,
969932800,,
970981376,,
972029952,0.97202995,4.459458041
973078528,,
974127104,,
975175680,,
976224256,,
977272832,0.97727283,4.458713154
978321408,,
979369984,,
980418560,,
981467136,,
982515712,0.98251571,4.463469795
983564288,,
984612864,,
985661440,,
986710016,,
987758592,0.98775859,4.44867214
988807168,,
989855744,,
990904320,,
991952896,,
993001472,0.99300147,4.408508607
994050048,,
995098624,,
996147200,,
997195776,,
998244352,0.99824435,4.4119753
999292928,,
1000341504,,
1001390080,,
1002438656,,
1003487232,1.00348723,4.415664583
1004535808,,
1005584384,,
1006632960,,
1007681536,,
1008730112,1.00873011,4.426768204
1009778688,,
1010827264,,
1011875840,,
1012924416,,
1013972992,1.01397299,4.433728315
1015021568,,
1016070144,,
1017118720,,
1018167296,,
1019215872,1.01921587,4.443731934
1020264448,,
1021313024,,
1022361600,,
1023410176,,
1024458752,1.02445875,4.406104808
1025507328,,
1026555904,,
1027604480,,
1028653056,,
1029701632,1.02970163,4.39086366
1030750208,,
1031798784,,
1032847360,,
1033895936,,
1034944512,1.03494451,4.37349967
1035993088,,
1037041664,,
1038090240,,
1039138816,,
1040187392,1.04018739,4.394555918
1041235968,,
1042284544,,
1043333120,,
1044381696,,
1045430272,1.04543027,4.397162601
1046478848,,
1047527424,,
1048576000,,
1049624576,,
1050673152,1.05067315,4.402525379
1051721728,,
1052770304,,
1053818880,,
1054867456,,
1055916032,1.05591603,4.400217973
1056964608,,
1058013184,,
1059061760,,
1060110336,,
1061158912,1.06115891,4.375464771
1062207488,,
1063256064,,
1064304640,,
1065353216,,
1066401792,1.06640179,4.367305709
1067450368,,
1068498944,,
1069547520,,
1070596096,,
1071644672,1.07164467,4.369904902
1072693248,,
1073741824,,
1074790400,,
1075838976,,
1076887552,1.07688755,4.379218013
1077936128,,
1078984704,,
1080033280,,
1081081856,,
1082130432,1.08213043,4.37660533
1083179008,,
1084227584,,
1085276160,,
1086324736,,
1087373312,1.08737331,4.391097715
1088421888,,
1089470464,,
1090519040,,
1091567616,,
1092616192,1.09261619,4.362590295
1093664768,,
1094713344,,
1095761920,,
1096810496,,
1097859072,1.09785907,4.335226668
1098907648,,
1099956224,,
1101004800,,
1102053376,,
1103101952,1.10310195,4.33344729
1104150528,,
1105199104,,
1106247680,,
1107296256,,
1108344832,1.10834483,4.344882082
1109393408,,
1110441984,,
1111490560,,
1112539136,,
1113587712,1.11358771,4.355072524
1114636288,,
1115684864,,
1116733440,,
1117782016,,
1118830592,1.11883059,4.360240551
1119879168,,
1120927744,,
1121976320,,
1123024896,,
1124073472,1.12407347,4.370584196
1125122048,,
1126170624,,
1127219200,,
1128267776,,
1129316352,1.12931635,4.341680575
1130364928,,
1131413504,,
1132462080,,
1133510656,,
1134559232,1.13455923,4.325135754
1135607808,,
1136656384,,
1137704960,,
1138753536,,
1139802112,1.13980211,4.32223831
1140850688,,
1141899264,,
1142947840,,
1143996416,,
1145044992,1.14504499,4.334695236
1146093568,,
1147142144,,
1148190720,,
1149239296,,
1150287872,1.15028787,4.334333141
1151336448,,
1152385024,,
1153433600,,
1154482176,,
1155530752,1.15553075,4.344284501
1156579328,,
1157627904,,
1158676480,,
1159725056,,
1160773632,1.16077363,4.373243006
1161822208,,
1162870784,,
1163919360,,
1164967936,,
1166016512,1.16601651,4.342597475
1167065088,,
1168113664,,
1169162240,,
1170210816,,
1171259392,1.17125939,4.303013687
1172307968,,
1173356544,,
1174405120,,
1175453696,,
1176502272,1.17650227,4.308975023
1177550848,,
1178599424,,
1179648000,,
1180696576,,
1181745152,1.18174515,4.317679119
1182793728,,
1183842304,,
1184890880,,
1185939456,,
1186988032,1.18698803,4.316282626
1188036608,,
1189085184,,
1190133760,,
1191182336,,
1192230912,1.19223091,4.325638277
1193279488,,
1194328064,,
1195376640,,
1196425216,,
1197473792,1.19747379,4.313723798
1198522368,,
1199570944,,
1200619520,,
1201668096,,
1202716672,1.20271667,4.280759003
1203765248,,
1204813824,,
1205862400,,
1206910976,,
1207959552,1.20795955,4.254020973
1209008128,,
1210056704,,
1211105280,,
1212153856,,
1213202432,1.21320243,4.271047648
1214251008,,
1215299584,,
1216348160,,
1217396736,,
1218445312,1.21844531,4.280137316
1219493888,,
1220542464,,
1221591040,,
1222639616,,
1223688192,1.22368819,4.285941093
1224736768,,
1225785344,,
1226833920,,
1227882496,,
1228931072,1.22893107,4.275472424
1229979648,,
1231028224,,
1232076800,,
1233125376,,
1234173952,1.23417395,4.253531878
1235222528,,
1236271104,,
1237319680,,
1238368256,,
1239416832,1.23941683,4.23605507
1240465408,,
1241513984,,
1242562560,,
1243611136,,
1244659712,1.24465971,4.24485472
1245708288,,
1246756864,,
1247805440,,
1248854016,,
1249902592,1.24990259,4.261740007
1250951168,,
1251999744,,
1253048320,,
1254096896,,
1255145472,1.25514547,4.262009902
1256194048,,
1257242624,,
1258291200,,
1259339776,,
1260388352,1.26038835,4.282150964
1261436928,,
1262485504,,
1263534080,,
1264582656,,
1265631232,1.26563123,4.229899269
1266679808,,
1267728384,,
1268776960,,
1269825536,,
1270874112,1.27087411,4.231013618
1271922688,,
1272971264,,
1274019840,,
1275068416,,
1276116992,1.27611699,4.212046547
1277165568,,
1278214144,,
1279262720,,
1280311296,,
1281359872,1.28135987,4.235305563
1282408448,,
1283457024,,
1284505600,,
1285554176,,
1286602752,1.28660275,4.248812873
1287651328,,
1288699904,,
1289748480,,
1290797056,,
1291845632,1.29184563,4.262042021
1292894208,,
1293942784,,
1294991360,,
1296039936,,
1297088512,1.29708851,4.24912003
1298137088,,
1299185664,,
1300234240,,
1301282816,,
1302331392,1.30233139,4.240691038
1303379968,,
1304428544,,
1305477120,,
1306525696,,
1307574272,1.30757427,4.239449927
1308622848,,
1309671424,,
1310720000,,
1311768576,,
1312817152,1.31281715,4.239212809
1313865728,,
1314914304,,
1315962880,,
1317011456,,
1318060032,1.31806003,4.24159827
1319108608,,
1320157184,,
1321205760,,
1322254336,,
1323302912,1.32330291,4.23974895
1324351488,,
1325400064,,
1326448640,,
1327497216,,
1328545792,1.32854579,4.250211516
1329594368,,
1330642944,,
1331691520,,
1332740096,,
1333788672,1.33378867,4.225022245
1334837248,,
1335885824,,
1336934400,,
1337982976,,
1339031552,1.33903155,4.185259686
1340080128,,
1341128704,,
1342177280,,
1343225856,,
1344274432,1.34427443,4.186155135
1345323008,,
1346371584,,
1347420160,,
1348468736,,
1349517312,1.34951731,4.202143166
1350565888,,
1351614464,,
1352663040,,
1353711616,,
1354760192,1.35476019,4.210620971
1355808768,,
1356857344,,
1357905920,,
1358954496,,
1360003072,1.36000307,4.214804129
1361051648,,
1362100224,,
1363148800,,
1364197376,,
1365245952,1.36524595,4.230163921
1366294528,,
1367343104,,
1368391680,,
1369440256,,
1370488832,1.37048883,4.20714196
1371537408,,
1372585984,,
1373634560,,
1374683136,,
1375731712,1.37573171,4.206895084
1376780288,,
1377828864,,
1378877440,,
1379926016,,
1380974592,1.38097459,4.187946484
1382023168,,
1383071744,,
1384120320,,
1385168896,,
1386217472,1.38621747,4.199376932
1387266048,,
1388314624,,
1389363200,,
1390411776,,
1391460352,1.39146035,4.199126703
1392508928,,
1393557504,,
1394606080,,
1395654656,,
1396703232,1.39670323,4.211291157
1397751808,,
1398800384,,
1399848960,,
1400897536,,
1401946112,1.40194611,4.188159888
1402994688,,
1404043264,,
1405091840,,
1406140416,,
1407188992,1.40718899,4.168493967
1408237568,,
1409286144,,
1410334720,,
1411383296,,
1412431872,1.41243187,4.213498329
1413480448,,
1414529024,,
1415577600,,
1416626176,,
1417674752,1.41767475,4.206171295
1418723328,,
1419771904,,
1420820480,,
1421869056,,
1422917632,1.42291763,4.200439998
1423966208,,
1425014784,,
1426063360,,
1427111936,,
1428160512,1.42816051,4.199938027
1429209088,,
1430257664,,
1431306240,,
1432354816,,
1433403392,1.43340339,4.209182592
1434451968,,
1435500544,,
1436549120,,
1437597696,,
1438646272,1.43864627,4.18403979
1439694848,,
1440743424,,
1441792000,,
1442840576,,
1443889152,1.44388915,4.162140207
1444937728,,
1445986304,,
1447034880,,
1448083456,,
1449132032,1.44913203,4.152989597
1450180608,,
1451229184,,
1452277760,,
1453326336,,
1454374912,1.45437491,4.166213693
1455423488,,
1456472064,,
1457520640,,
1458569216,,
1459617792,1.45961779,4.167826353
1460666368,,
1461714944,,
1462763520,,
1463812096,,
1464860672,1.46486067,4.17559072
1465909248,,
1466957824,,
1468006400,,
1469054976,,
1470103552,1.47010355,4.180356851
1471152128,,
1472200704,,
1473249280,,
1474297856,,
1475346432,1.47534643,4.147318236
1476395008,,
1477443584,,
1478492160,,
1479540736,,
1480589312,1.48058931,4.152920973
1481637888,,
1482686464,,
1483735040,,
1484783616,,
1485832192,1.48583219,4.150487152
1486880768,,
1487929344,,
1488977920,,
1490026496,,
1491075072,1.49107507,4.150337236
1492123648,,
1493172224,,
1494220800,,
1495269376,,
1496317952,1.49631795,4.14791563
1497366528,,
1498415104,,
1499463680,,
1500512256,,
1501560832,1.50156083,4.166723509
1502609408,,
1503657984,,
1504706560,,
1505755136,,
1506803712,1.50680371,4.133714757
1507852288,,
1508900864,,
1509949440,,
1510998016,,
1512046592,1.51204659,4.119584412
1513095168,,
1514143744,,
1515192320,,
1516240896,,
1517289472,1.51728947,4.110622849
1518338048,,
1519386624,,
1520435200,,
1521483776,,
1522532352,1.52253235,4.125918392
1523580928,,
1524629504,,
1525678080,,
1526726656,,
1527775232,1.52777523,4.13247658
1528823808,,
1529872384,,
1530920960,,
1531969536,,
1533018112,1.53301811,4.136299491
1534066688,,
1535115264,,
1536163840,,
1537212416,,
1538260992,1.53826099,4.147803988
1539309568,,
1540358144,,
1541406720,,
1542455296,,
1543503872,1.54350387,4.116314073
1544552448,,
1545601024,,
1546649600,,
1547698176,,
1548746752,1.54874675,4.10404397
1549795328,,
1550843904,,
1551892480,,
1552941056,,
1553989632,1.55398963,4.10713428
1555038208,,
1556086784,,
1557135360,,
1558183936,,
1559232512,1.55923251,4.117550143
1560281088,,
1561329664,,
1562378240,,
1563426816,,
1564475392,1.56447539,4.1190207
1565523968,,
1566572544,,
1567621120,,
1568669696,,
1569718272,1.56971827,4.128916856
1570766848,,
1571815424,,
1572864000,,
1573912576,,
1574961152,1.57496115,4.130447065
1576009728,,
1577058304,,
1578106880,,
1579155456,,
1580204032,1.58020403,4.120708228
1581252608,,
1582301184,,
1583349760,,
1584398336,,
1585446912,1.58544691,4.124373286
1586495488,,
1587544064,,
1588592640,,
1589641216,,
1590689792,1.59068979,4.121055223
1591738368,,
1592786944,,
1593835520,,
1594884096,,
1595932672,1.59593267,4.119511887
1596981248,,
1598029824,,
1599078400,,
1600126976,,
1601175552,1.60117555,4.117409749
1602224128,,
1603272704,,
1604321280,,
1605369856,,
1606418432,1.60641843,4.124705403
1607467008,,
1608515584,,
1609564160,,
1610612736,,
1611661312,1.61166131,4.049575544
1612709888,,
1613758464,,
1614807040,,
1615855616,,
1616904192,1.61690419,4.057020109
1617952768,,
1619001344,,
1620049920,,
1621098496,,
1622147072,1.62214707,4.06254362
1623195648,,
1624244224,,
1625292800,,
1626341376,,
1627389952,1.62738995,4.08091456
1628438528,,
1629487104,,
1630535680,,
1631584256,,
1632632832,1.63263283,4.091209099
1633681408,,
1634729984,,
1635778560,,
1636827136,,
1637875712,1.63787571,4.098180403
1638924288,,
1639972864,,
1641021440,,
1642070016,,
1643118592,1.64311859,4.110249447
1644167168,,
1645215744,,
1646264320,,
1647312896,,
1648361472,1.64836147,4.237773023
1649410048,,
1650458624,,
1651507200,,
1652555776,,
1653604352,1.65360435,4.188203296
1654652928,,
1655701504,,
1656750080,,
1657798656,,
1658847232,1.65884723,4.163143468
1659895808,,
1660944384,,
1661992960,,
1663041536,,
1664090112,1.66409011,4.139060301
1665138688,,
1666187264,,
1667235840,,
1668284416,,
1669332992,1.66933299,4.126062045
1670381568,,
1671430144,,
1672478720,,
1673527296,,
1674575872,1.67457587,4.112978618
1675624448,,
1676673024,,
1677721600,,
1678770176,,
1679818752,1.67981875,4.124127561
1680867328,,
1681915904,,
1682964480,,
1684013056,,
1685061632,1.68506163,4.0663429
1686110208,,
1687158784,,
1688207360,,
1689255936,,
1690304512,1.69030451,4.051470846
1691353088,,
1692401664,,
1693450240,,
1694498816,,
1695547392,1.69554739,4.066747913
1696595968,,
1697644544,,
1698693120,,
1699741696,,
1700790272,1.70079027,4.070845756
1701838848,,
1702887424,,
1703936000,,
1704984576,,
1706033152,1.70603315,4.073172359
1707081728,,
1708130304,,
1709178880,,
1710227456,,
1711276032,1.71127603,4.088523622
1712324608,,
1713373184,,
1714421760,,
1715470336,,
1716518912,1.71651891,4.056142961
1717567488,,
1718616064,,
1719664640,,
1720713216,,
1721761792,1.72176179,4.077671425
1722810368,,
1723858944,,
1724907520,,
1725956096,,
1727004672,1.72700467,4.035622148
1728053248,,
1729101824,,
1730150400,,
1731198976,,
1732247552,1.73224755,4.049478952
1733296128,,
1734344704,,
1735393280,,
1736441856,,
1737490432,1.73749043,4.058031922
1738539008,,
1739587584,,
1740636160,,
1741684736,,
1742733312,1.74273331,4.058377636
1743781888,,
1744830464,,
1745879040,,
1746927616,,
1747976192,1.74797619,4.084383757
1749024768,,
1750073344,,
1751121920,,
1752170496,,
1753219072,1.75321907,4.090220294
1754267648,,
1755316224,,
1756364800,,
1757413376,,
1758461952,1.75846195,4.068730271
1759510528,,
1760559104,,
1761607680,,
1762656256,,
1763704832,1.76370483,4.041464747
1764753408,,
1765801984,,
1766850560,,
1767899136,,
1768947712,1.76894771,4.04742279
1769996288,,
1771044864,,
1772093440,,
1773142016,,
1774190592,1.77419059,4.044198526
1775239168,,
1776287744,,
1777336320,,
1778384896,,
1779433472,1.77943347,4.047506533
1780482048,,
1781530624,,
1782579200,,
1783627776,,
1784676352,1.78467635,4.058277434
1785724928,,
1786773504,,
1787822080,,
1788870656,,
1789919232,1.78991923,4.047999094
1790967808,,
1792016384,,
1793064960,,
1794113536,,
1795162112,1.79516211,4.0264861
1796210688,,
1797259264,,
1798307840,,
1799356416,,
1800404992,1.80040499,4.01273762
1801453568,,
1802502144,,
1803550720,,
1804599296,,
1805647872,1.80564787,4.023908083
1806696448,,
1807745024,,
1808793600,,
1809842176,,
1810890752,1.81089075,4.024964574
1811939328,,
1812987904,,
1814036480,,
1815085056,,
1816133632,1.81613363,4.043227503
1817182208,,
1818230784,,
1819279360,,
1820327936,,
1821376512,1.82137651,4.036685145
1822425088,,
1823473664,,
1824522240,,
1825570816,,
1826619392,1.82661939,4.007170942
1827667968,,
1828716544,,
1829765120,,
1830813696,,
1831862272,1.83186227,4.002519838
1832910848,,
1833959424,,
1835008000,,
1836056576,,
1837105152,1.83710515,4.001415933
1838153728,,
1839202304,,
1840250880,,
1841299456,,
1842348032,1.84234803,4.011104131
1843396608,,
1844445184,,
1845493760,,
1846542336,,
1847590912,1.84759091,4.019635395
1848639488,,
1849688064,,
1850736640,,
1851785216,,
1852833792,1.85283379,4.034193883
1853882368,,
1854930944,,
1855979520,,
1857028096,,
1858076672,1.85807667,4.001053187
1859125248,,
1860173824,,
1861222400,,
1862270976,,
1863319552,1.86331955,3.968694613
1864368128,,
1865416704,,
1866465280,,
1867513856,,
1868562432,1.86856243,3.953045661
1869611008,,
1870659584,,
1871708160,,
1872756736,,
1873805312,1.87380531,3.974528605
1874853888,,
1875902464,,
1876951040,,
1877999616,,
1879048192,1.87904819,3.989409307
1880096768,,
1881145344,,
1882193920,,
1883242496,,
1884291072,1.88429107,4.000345967
1885339648,,
1886388224,,
1887436800,,
1888485376,,
1889533952,1.88953395,4.010375369
1890582528,,
1891631104,,
1892679680,,
1893728256,,
1894776832,1.89477683,3.96333239
1895825408,,
1896873984,,
1897922560,,
1898971136,,
1900019712,1.90001971,3.97775107
1901068288,,
1902116864,,
1903165440,,
1904214016,,
1905262592,1.90526259,3.986808772
1906311168,,
1907359744,,
1908408320,,
1909456896,,
1910505472,1.91050547,4.003364208
1911554048,,
1912602624,,
1913651200,,
1914699776,,
1915748352,1.91574835,3.998819538
1916796928,,
1917845504,,
1918894080,,
1919942656,,
1920991232,1.92099123,4.005937207
1922039808,,
1923088384,,
1924136960,,
1925185536,,
1926234112,1.92623411,3.992269294
1927282688,,
1928331264,,
1929379840,,
1930428416,,
1931476992,1.93147699,3.951151408
1932525568,,
1933574144,,
1934622720,,
1935671296,,
1936719872,1.93671987,3.947726646
1937768448,,
1938817024,,
1939865600,,
1940914176,,
1941962752,1.94196275,3.951130938
1943011328,,
1944059904,,
1945108480,,
1946157056,,
1947205632,1.94720563,3.963884691
1948254208,,
1949302784,,
1950351360,,
1951399936,,
1952448512,1.95244851,3.966879752
1953497088,,
1954545664,,
1955594240,,
1956642816,,
1957691392,1.95769139,3.981399387
1958739968,,
1959788544,,
1960837120,,
1961885696,,
1962934272,1.96293427,3.994146778
1963982848,,
1965031424,,
1966080000,,
1967128576,,
1968177152,1.96817715,3.965929188
1969225728,,
1970274304,,
1971322880,,
1972371456,,
1973420032,1.97342003,3.973309674
1974468608,,
1975517184,,
1976565760,,
1977614336,,
1978662912,1.97866291,3.974287377
1979711488,,
1980760064,,
1981808640,,
1982857216,,
1983905792,1.98390579,3.97517814
1984954368,,
1986002944,,
1987051520,,
1988100096,,
1989148672,1.98914867,3.979151295
1990197248,,
1991245824,,
1992294400,,
1993342976,,
1994391552,1.99439155,3.989809648
1995440128,,
1996488704,,
1997537280,,
1998585856,,
1999634432,1.99963443,3.957439989
2000683008,,
2001731584,,
2002780160,,
2003828736,,
2004877312,2.00487731,3.923177491
2005925888,,
2006974464,,
2008023040,,
2009071616,,
2010120192,2.01012019,3.934623215
2011168768,,
2012217344,,
2013265920,,
2014314496,,
2015363072,2.01536307,3.943126313
2016411648,,
2017460224,,
2018508800,,
2019557376,,
2020605952,2.02060595,3.949000189
2021654528,,
2022703104,,
2023751680,,
2024800256,,
2025848832,2.02584883,3.968912064
2026897408,,
2027945984,,
2028994560,,
2030043136,,
2031091712,2.03109171,3.945284642
2032140288,,
2033188864,,
2034237440,,
2035286016,,
2036334592,2.03633459,3.914703597
2037383168,,
2038431744,,
2039480320,,
2040528896,,
2041577472,2.04157747,3.901469999
2042626048,,
2043674624,,
2044723200,,
2045771776,,
2046820352,2.04682035,3.917999791
2047868928,,
2048917504,,
2049966080,,
2051014656,,
2052063232,2.05206323,3.9270322
2053111808,,
2054160384,,
2055208960,,
2056257536,,
2057306112,2.05730611,3.93893881
2058354688,,
2059403264,,
2060451840,,
2061500416,,
2062548992,2.06254899,3.94556279
2063597568,,
2064646144,,
2065694720,,
2066743296,,
2067791872,2.06779187,3.943370011
2068840448,,
2069889024,,
2070937600,,
2071986176,,
2073034752,2.07303475,3.923090673
2074083328,,
2075131904,,
2076180480,,
2077229056,,
2078277632,2.07827763,3.930877997
2079326208,,
2080374784,,
2081423360,,
2082471936,,
2083520512,2.08352051,3.935193277
2084569088,,
2085617664,,
2086666240,,
2087714816,,
2088763392,2.08876339,3.93582665
2089811968,,
2090860544,,
2091909120,,
2092957696,,
2094006272,2.09400627,3.952856863
2095054848,,
2096103424,,
2097152000,,
2098200576,,
2099249152,2.09924915,3.948730254
2100297728,,
2101346304,,
2102394880,,
2103443456,,
2104492032,2.10449203,3.945895537
2105540608,,
2106589184,,
2107637760,,
2108686336,,
2109734912,2.10973491,3.909541781
2110783488,,
2111832064,,
2112880640,,
2113929216,,
2114977792,2.11497779,3.915315135
2116026368,,
2117074944,,
2118123520,,
2119172096,,
2120220672,2.12022067,3.926345868
2121269248,,
2122317824,,
2123366400,,
2124414976,,
2125463552,2.12546355,3.923416702
2126512128,,
2127560704,,
2128609280,,
2129657856,,
2130706432,2.13070643,3.932463282
2131755008,,
2132803584,,
2133852160,,
2134900736,,
2135949312,2.13594931,3.898311194
2136997888,,
2138046464,,
2139095040,,
2140143616,,
2141192192,2.14119219,3.960435539
2142240768,,
2143289344,,
2144337920,,
2145386496,,
2146435072,2.14643507,3.936343173
2147483648,,
2148532224,,
2149580800,,
2150629376,,
2151677952,2.15167795,3.952572579
2152726528,,
2153775104,,
2154823680,,
2155872256,,
2156920832,2.15692083,3.946223431
2157969408,,
2159017984,,
2160066560,,
2161115136,,
2162163712,2.16216371,3.939569365
2163212288,,
2164260864,,
2165309440,,
2166358016,,
2167406592,2.16740659,3.936804552
2168455168,,
2169503744,,
2170552320,,
2171600896,,
2172649472,2.17264947,3.899744298
2173698048,,
2174746624,,
2175795200,,
2176843776,,
2177892352,2.17789235,3.899778397
2178940928,,
2179989504,,
2181038080,,
2182086656,,
2183135232,2.18313523,3.895110752
2184183808,,
2185232384,,
2186280960,,
2187329536,,
2188378112,2.18837811,3.905281481
2189426688,,
2190475264,,
2191523840,,
2192572416,,
2193620992,2.19362099,3.9090977
2194669568,,
2195718144,,
2196766720,,
2197815296,,
2198863872,2.19886387,3.920836148
2199912448,,
2200961024,,
2202009600,,
2203058176,,
2204106752,2.20410675,3.891119891
2205155328,,
2206203904,,
2207252480,,
2208301056,,
2209349632,2.20934963,3.856254152
2210398208,,
2211446784,,
2212495360,,
2213543936,,
2214592512,2.21459251,3.878863699
2215641088,,
2216689664,,
2217738240,,
2218786816,,
2219835392,2.21983539,3.894624481
2220883968,,
2221932544,,
2222981120,,
2224029696,,
2225078272,2.22507827,3.897792055
2226126848,,
2227175424,,
2228224000,,
2229272576,,
2230321152,2.23032115,3.89852085
2231369728,,
2232418304,,
2233466880,,
2234515456,,
2235564032,2.23556403,3.907809401
2236612608,,
2237661184,,
2238709760,,
2239758336,,
2240806912,2.24080691,3.876221025
2241855488,,
2242904064,,
2243952640,,
2245001216,,
2246049792,2.24604979,3.85908442
2247098368,,
2248146944,,
2249195520,,
2250244096,,
2251292672,2.25129267,3.86605183
2252341248,,
2253389824,,
2254438400,,
2255486976,,
2256535552,2.25653555,3.877268573
2257584128,,
2258632704,,
2259681280,,
2260729856,,
2261778432,2.26177843,3.881017605
2262827008,,
2263875584,,
2264924160,,
2265972736,,
2267021312,2.26702131,3.889469875
2268069888,,
2269118464,,
2270167040,,
2271215616,,
2272264192,2.27226419,3.871717542
2273312768,,
2274361344,,
2275409920,,
2276458496,,
2277507072,2.27750707,3.873842918
2278555648,,
2279604224,,
2280652800,,
2281701376,,
2282749952,2.28274995,3.850505443
2283798528,,
2284847104,,
2285895680,,
2286944256,,
2287992832,2.28799283,3.866780785
2289041408,,
2290089984,,
2291138560,,
2292187136,,
2293235712,2.29323571,3.874920676
2294284288,,
2295332864,,
2296381440,,
2297430016,,
2298478592,2.29847859,3.878550352
2299527168,,
2300575744,,
2301624320,,
2302672896,,
2303721472,2.30372147,3.892032182
2304770048,,
2305818624,,
2306867200,,
2307915776,,
2308964352,2.30896435,3.841846035
2310012928,,
2311061504,,
2312110080,,
2313158656,,
2314207232,2.31420723,3.833657166
2315255808,,
2316304384,,
2317352960,,
2318401536,,
2319450112,2.31945011,3.835515547
2320498688,,
2321547264,,
2322595840,,
2323644416,,
2324692992,2.32469299,3.852627339
2325741568,,
2326790144,,
2327838720,,
2328887296,,
2329935872,2.32993587,3.859047899
2330984448,,
2332033024,,
2333081600,,
2334130176,,
2335178752,2.33517875,3.865197009
2336227328,,
2337275904,,
2338324480,,
2339373056,,
2340421632,2.34042163,3.863934226
2341470208,,
2342518784,,
2343567360,,
2344615936,,
2345664512,2.34566451,3.857327458
2346713088,,
2347761664,,
2348810240,,
2349858816,,
2350907392,2.35090739,3.835871289
2351955968,,
2353004544,,
2354053120,,
2355101696,,
2356150272,2.35615027,3.841491859
2357198848,,
2358247424,,
2359296000,,
2360344576,,
2361393152,2.36139315,3.849953779
2362441728,,
2363490304,,
2364538880,,
2365587456,,
2366636032,2.36663603,3.855578371
2367684608,,
2368733184,,
2369781760,,
2370830336,,
2371878912,2.37187891,3.858178443
2372927488,,
2373976064,,
2375024640,,
2376073216,,
2377121792,2.37712179,3.803172524
2378170368,,
2379218944,,
2380267520,,
2381316096,,
2382364672,2.38236467,3.818622505
2383413248,,
2384461824,,
2385510400,,
2386558976,,
2387607552,2.38760755,3.798932692
2388656128,,
2389704704,,
2390753280,,
2391801856,,
2392850432,2.39285043,3.820928515
2393899008,,
2394947584,,
2395996160,,
2397044736,,
2398093312,2.39809331,3.830117205
2399141888,,
2400190464,,
2401239040,,
2402287616,,
2403336192,2.40333619,3.840690346
2404384768,,
2405433344,,
2406481920,,
2407530496,,
2408579072,2.40857907,3.845628667
2409627648,,
2410676224,,
2411724800,,
2412773376,,
2413821952,2.41382195,3.829027671
2414870528,,
2415919104,,
2416967680,,
2418016256,,
2419064832,2.41906483,3.807464317
2420113408,,
2421161984,,
2422210560,,
2423259136,,
2424307712,2.42430771,3.787025814
2425356288,,
2426404864,,
2427453440,,
2428502016,,
2429550592,2.42955059,3.818531139
2430599168,,
2431647744,,
2432696320,,
2433744896,,
2434793472,2.43479347,3.828755274
2435842048,,
2436890624,,
2437939200,,
2438987776,,
2440036352,2.44003635,3.839735257
2441084928,,
2442133504,,
2443182080,,
2444230656,,
2445279232,2.44527923,3.817723755
2446327808,,
2447376384,,
2448424960,,
2449473536,,
2450522112,2.45052211,3.786672471
2451570688,,
2452619264,,
2453667840,,
2454716416,,
2455764992,2.45576499,3.787817025
2456813568,,
2457862144,,
2458910720,,
2459959296,,
2461007872,2.46100787,3.798766391
2462056448,,
2463105024,,
2464153600,,
2465202176,,
2466250752,2.46625075,3.808393541
2467299328,,
2468347904,,
2469396480,,
2470445056,,
2471493632,2.47149363,3.814948206
2472542208,,
2473590784,,
2474639360,,
2475687936,,
2476736512,2.47673651,3.825702239
2477785088,,
2478833664,,
2479882240,,
2480930816,,
2481979392,2.48197939,3.808062977
2483027968,,
2484076544,,
2485125120,,
2486173696,,
2487222272,2.48722227,3.791722558
2488270848,,
2489319424,,
2490368000,,
2491416576,,
2492465152,2.49246515,3.787888912
2493513728,,
2494562304,,
2495610880,,
2496659456,,
2497708032,2.49770803,3.802411927
2498756608,,
2499805184,,
2500853760,,
2501902336,,
2502950912,2.50295091,3.806475838
2503999488,,
2505048064,,
2506096640,,
2507145216,,
2508193792,2.50819379,3.823163305
2509242368,,
2510290944,,
2511339520,,
2512388096,,
2513436672,2.51343667,3.810646852
2514485248,,
2515533824,,
2516582400,,
2517630976,,
2518679552,2.51867955,3.772473022
2519728128,,
2520776704,,
2521825280,,
2522873856,,
2523922432,2.52392243,3.746499285
2524971008,,
2526019584,,
2527068160,,
2528116736,,
2529165312,2.52916531,3.767309816
2530213888,,
2531262464,,
2532311040,,
2533359616,,
2534408192,2.53440819,3.783391927
2535456768,,
2536505344,,
2537553920,,
2538602496,,
2539651072,2.53965107,3.794173076
2540699648,,
2541748224,,
2542796800,,
2543845376,,
2544893952,2.54489395,3.826258771
2545942528,,
2546991104,,
2548039680,,
2549088256,,
2550136832,2.55013683,3.827574144
2551185408,,
2552233984,,
2553282560,,
2554331136,,
2555379712,2.55537971,3.810399583
2556428288,,
2557476864,,
2558525440,,
2559574016,,
2560622592,2.56062259,3.761723424
2561671168,,
2562719744,,
2563768320,,
2564816896,,
2565865472,2.56586547,3.786249481
2566914048,,
2567962624,,
2569011200,,
2570059776,,
2571108352,2.57110835,3.795188893
2572156928,,
2573205504,,
2574254080,,
2575302656,,
2576351232,2.57635123,3.802530699
2577399808,,
2578448384,,
2579496960,,
2580545536,,
2581594112,2.58159411,3.808721138
2582642688,,
2583691264,,
2584739840,,
2585788416,,
2586836992,2.58683699,3.78683378
2587885568,,
2588934144,,
2589982720,,
2591031296,,
2592079872,2.59207987,3.762013783
2593128448,,
2594177024,,
2595225600,,
2596274176,,
2597322752,2.59732275,3.757167766
2598371328,,
2599419904,,
2600468480,,
2601517056,,
2602565632,2.60256563,3.76896855
2603614208,,
2604662784,,
2605711360,,
2606759936,,
2607808512,2.60780851,3.775358811
2608857088,,
2609905664,,
2610954240,,
2612002816,,
2613051392,2.61305139,3.79851062
2614099968,,
2615148544,,
2616197120,,
2617245696,,
2618294272,2.61829427,3.761470499
2619342848,,
2620391424,,
2621440000,,
2622488576,,
2623537152,2.62353715,3.760793114
2624585728,,
2625634304,,
2626682880,,
2627731456,,
2628780032,2.62878003,3.743223874
2629828608,,
2630877184,,
2631925760,,
2632974336,,
2634022912,2.63402291,3.765163537
2635071488,,
2636120064,,
2637168640,,
2638217216,,
2639265792,2.63926579,3.770519446
2640314368,,
2641362944,,
2642411520,,
2643460096,,
2644508672,2.64450867,3.78132372
2645557248,,
2646605824,,
2647654400,,
2648702976,,
2649751552,2.64975155,3.774111091
2650800128,,
2651848704,,
2652897280,,
2653945856,,
2654994432,2.65499443,3.728925889
2656043008,,
2657091584,,
2658140160,,
2659188736,,
2660237312,2.66023731,3.722719171
2661285888,,
2662334464,,
2663383040,,
2664431616,,
2665480192,2.66548019,3.754197549
2666528768,,
2667577344,,
2668625920,,
2669674496,,
2670723072,2.67072307,3.764983891
2671771648,,
2672820224,,
2673868800,,
2674917376,,
2675965952,2.67596595,3.769764161
2677014528,,
2678063104,,
2679111680,,
2680160256,,
2681208832,2.68120883,3.788350132
2682257408,,
2683305984,,
2684354560,,
2685403136,,
2686451712,2.68645171,3.71967782
2687500288,,
2688548864,,
2689597440,,
2690646016,,
2691694592,2.69169459,3.70100894
2692743168,,
2693791744,,
2694840320,,
2695888896,,
2696937472,2.69693747,3.702541734
2697986048,,
2699034624,,
2700083200,,
2701131776,,
2702180352,2.70218035,3.736514272
2703228928,,
2704277504,,
2705326080,,
2706374656,,
2707423232,2.70742323,3.746809093
2708471808,,
2709520384,,
2710568960,,
2711617536,,
2712666112,2.71266611,3.753735522
2713714688,,
2714763264,,
2715811840,,
2716860416,,
2717908992,2.71790899,3.765691556
2718957568,,
2720006144,,
2721054720,,
2722103296,,
2723151872,2.72315187,3.750068446
2724200448,,
2725249024,,
2726297600,,
2727346176,,
2728394752,2.72839475,3.727194421
2729443328,,
2730491904,,
2731540480,,
2732589056,,
2733637632,2.73363763,3.738993176
2734686208,,
2735734784,,
2736783360,,
2737831936,,
2738880512,2.73888051,3.742683951
2739929088,,
2740977664,,
2742026240,,
2743074816,,
2744123392,2.74412339,3.743185189
2745171968,,
2746220544,,
2747269120,,
2748317696,,
2749366272,2.74936627,3.761221681
2750414848,,
2751463424,,
2752512000,,
2753560576,,
2754609152,2.75460915,3.718975998
2755657728,,
2756706304,,
2757754880,,
2758803456,,
2759852032,2.75985203,3.731390153
2760900608,,
2761949184,,
2762997760,,
2764046336,,
2765094912,2.76509491,3.721061912
2766143488,,
2767192064,,
2768240640,,
2769289216,,
2770337792,2.77033779,3.733201104
2771386368,,
2772434944,,
2773483520,,
2774532096,,
2775580672,2.77558067,3.7317655
2776629248,,
2777677824,,
2778726400,,
2779774976,,
2780823552,2.78082355,3.736223763
2781872128,,
2782920704,,
2783969280,,
2785017856,,
2786066432,2.78606643,3.714295014
2787115008,,
2788163584,,
2789212160,,
2790260736,,
2791309312,2.79130931,3.700838958
2792357888,,
2793406464,,
2794455040,,
2795503616,,
2796552192,2.79655219,3.699493028
2797600768,,
2798649344,,
2799697920,,
2800746496,,
2801795072,2.80179507,3.698427828
2802843648,,
2803892224,,
2804940800,,
2805989376,,
2807037952,2.80703795,3.720141903
2808086528,,
2809135104,,
2810183680,,
2811232256,,
2812280832,2.81228083,3.7180303
2813329408,,
2814377984,,
2815426560,,
2816475136,,
2817523712,2.81752371,3.731235769
2818572288,,
2819620864,,
2820669440,,
2821718016,,
2822766592,2.82276659,3.725200481
2823815168,,
2824863744,,
2825912320,,
2826960896,,
2828009472,2.82800947,3.716202058
2829058048,,
2830106624,,
2831155200,,
2832203776,,
2833252352,2.83325235,3.700186185
2834300928,,
2835349504,,
2836398080,,
2837446656,,
2838495232,2.83849523,3.693454282
2839543808,,
2840592384,,
2841640960,,
2842689536,,
2843738112,2.84373811,3.703339485
2844786688,,
2845835264,,
2846883840,,
2847932416,,
2848980992,2.84898099,3.707903536
2850029568,,
2851078144,,
2852126720,,
2853175296,,
2854223872,2.85422387,3.730210516
2855272448,,
2856321024,,
2857369600,,
2858418176,,
2859466752,2.85946675,3.697159457
2860515328,,
2861563904,,
2862612480,,
2863661056,,
2864709632,2.86470963,3.690163249
2865758208,,
2866806784,,
2867855360,,
2868903936,,
2869952512,2.86995251,3.649819
2871001088,,
2872049664,,
2873098240,,
2874146816,,
2875195392,2.87519539,3.681631022
2876243968,,
2877292544,,
2878341120,,
2879389696,,
2880438272,2.88043827,3.700864087
2881486848,,
2882535424,,
2883584000,,
2884632576,,
2885681152,2.88568115,3.705382057
2886729728,,
2887778304,,
2888826880,,
2889875456,,
2890924032,2.89092403,3.724796368
2891972608,,
2893021184,,
2894069760,,
2895118336,,
2896166912,2.89616691,3.66491435
2897215488,,
2898264064,,
2899312640,,
2900361216,,
2901409792,2.90140979,3.663229622
2902458368,,
2903506944,,
2904555520,,
2905604096,,
2906652672,2.90665267,3.661965291
2907701248,,
2908749824,,
2909798400,,
2910846976,,
2911895552,2.91189555,3.681148226
2912944128,,
2913992704,,
2915041280,,
2916089856,,
2917138432,2.91713843,3.688048128
2918187008,,
2919235584,,
2920284160,,
2921332736,,
2922381312,2.92238131,3.709980415
2923429888,,
2924478464,,
2925527040,,
2926575616,,
2927624192,2.92762419,3.67223212
2928672768,,
2929721344,,
2930769920,,
2931818496,,
2932867072,2.93286707,3.710341684
2933915648,,
2934964224,,
2936012800,,
2937061376,,
2938109952,2.93810995,3.679199518
2939158528,,
2940207104,,
2941255680,,
2942304256,,
2943352832,2.94335283,3.683417137
2944401408,,
2945449984,,
2946498560,,
2947547136,,
2948595712,2.94859571,3.686541906
2949644288,,
2950692864,,
2951741440,,
2952790016,,
2953838592,2.95383859,3.691588551
2954887168,,
2955935744,,
2956984320,,
2958032896,,
2959081472,2.95908147,3.686651478
2960130048,,
2961178624,,
2962227200,,
2963275776,,
2964324352,2.96432435,3.639708377
2965372928,,
2966421504,,
2967470080,,
2968518656,,
2969567232,2.96956723,3.641633584
2970615808,,
2971664384,,
2972712960,,
2973761536,,
2974810112,2.97481011,3.630131769
2975858688,,
2976907264,,
2977955840,,
2979004416,,
2980052992,2.98005299,3.652338529
2981101568,,
2982150144,,
2983198720,,
2984247296,,
2985295872,2.98529587,3.660063543
2986344448,,
2987393024,,
2988441600,,
2989490176,,
2990538752,2.99053875,3.67490545
2991587328,,
2992635904,,
2993684480,,
2994733056,,
2995781632,2.99578163,3.666879697
2996830208,,
2997878784,,
2998927360,,
2999975936,,
3001024512,3.00102451,3.63059697
3002073088,,
3003121664,,
3004170240,,
3005218816,,
3006267392,3.00626739,3.646414884
3007315968,,
3008364544,,
3009413120,,
3010461696,,
3011510272,3.01151027,3.656876311
3012558848,,
3013607424,,
3014656000,,
3015704576,,
3016753152,3.01675315,3.669800623
3017801728,,
3018850304,,
3019898880,,
3020947456,,
3021996032,3.02199603,3.67117008
3023044608,,
3024093184,,
3025141760,,
3026190336,,
3027238912,3.02723891,3.685207423
3028287488,,
3029336064,,
3030384640,,
3031433216,,
3032481792,3.03248179,3.687076891
3033530368,,
3034578944,,
3035627520,,
3036676096,,
3037724672,3.03772467,3.637441745
3038773248,,
3039821824,,
3040870400,,
3041918976,,
3042967552,3.04296755,3.630712618
3044016128,,
3045064704,,
3046113280,,
3047161856,,
3048210432,3.04821043,3.6757556
3049259008,,
3050307584,,
3051356160,,
3052404736,,
3053453312,3.05345331,3.679962062
3054501888,,
3055550464,,
3056599040,,
3057647616,,
3058696192,3.05869619,3.678124803
3059744768,,
3060793344,,
3061841920,,
3062890496,,
3063939072,3.06393907,3.695977664
3064987648,,
3066036224,,
3067084800,,
3068133376,,
3069181952,3.06918195,3.631793063
3070230528,,
3071279104,,
3072327680,,
3073376256,,
3074424832,3.07442483,3.603396333
3075473408,,
3076521984,,
3077570560,,
3078619136,,
3079667712,3.07966771,3.581542787
3080716288,,
3081764864,,
3082813440,,
3083862016,,
3084910592,3.08491059,3.59712489
3085959168,,
3087007744,,
3088056320,,
3089104896,,
3090153472,3.09015347,3.639612085
3091202048,,
3092250624,,
3093299200,,
3094347776,,
3095396352,3.09539635,3.660644388
3096444928,,
3097493504,,
3098542080,,
3099590656,,
3100639232,3.10063923,3.666491946
3101687808,,
3102736384,,
3103784960,,
3104833536,,
3105882112,3.10588211,3.671918719
3106930688,,
3107979264,,
3109027840,,
3110076416,,
3111124992,3.11112499,3.653833325
3112173568,,
3113222144,,
3114270720,,
3115319296,,
3116367872,3.11636787,3.654746874
3117416448,,
3118465024,,
3119513600,,
3120562176,,
3121610752,3.12161075,3.634580686
3122659328,,
3123707904,,
3124756480,,
3125805056,,
3126853632,3.12685363,3.647712333
3127902208,,
3128950784,,
3129999360,,
3131047936,,
3132096512,3.13209651,3.651706274
3133145088,,
3134193664,,
3135242240,,
3136290816,,
3137339392,3.13733939,3.652258982
3138387968,,
3139436544,,
3140485120,,
3141533696,,
3142582272,3.14258227,3.636216398
3143630848,,
3144679424,,
3145728000,,
3146776576,,
3147825152,3.14782515,3.58815308
3148873728,,
3149922304,,
3150970880,,
3152019456,,
3153068032,3.15306803,3.585868309
3154116608,,
3155165184,,
3156213760,,
3157262336,,
3158310912,3.15831091,3.581237123
3159359488,,
3160408064,,
3161456640,,
3162505216,,
3163553792,3.16355379,3.605990213
3164602368,,
3165650944,,
3166699520,,
3167748096,,
3168796672,3.16879667,3.617908913
3169845248,,
3170893824,,
3171942400,,
3172990976,,
3174039552,3.17403955,3.628232032
3175088128,,
3176136704,,
3177185280,,
3178233856,,
3179282432,3.17928243,3.624493718
3180331008,,
3181379584,,
3182428160,,
3183476736,,
3184525312,3.18452531,3.602442309
3185573888,,
3186622464,,
3187671040,,
3188719616,,
3189768192,3.18976819,3.606203672
3190816768,,
3191865344,,
3192913920,,
3193962496,,
3195011072,3.19501107,3.611935959
3196059648,,
3197108224,,
3198156800,,
3199205376,,
3200253952,3.20025395,3.619921521
3201302528,,
3202351104,,
3203399680,,
3204448256,,
3205496832,3.20549683,3.619727524
3206545408,,
3207593984,,
3208642560,,
3209691136,,
3210739712,3.21073971,3.641869987
3211788288,,
3212836864,,
3213885440,,
3214934016,,
3215982592,3.21598259,3.590350821
3217031168,,
3218079744,,
3219128320,,
3220176896,,
3221225472,3.22122547,3.577784677
3222274048,,
3223322624,,
3224371200,,
3225419776,,
3226468352,3.22646835,3.571517829
3227516928,,
3228565504,,
3229614080,,
3230662656,,
3231711232,3.23171123,3.602533143
3232759808,,
3233808384,,
3234856960,,
3235905536,,
3236954112,3.23695411,3.616512097
3238002688,,
3239051264,,
3240099840,,
3241148416,,
3242196992,3.24219699,3.620030189
3243245568,,
3244294144,,
3245342720,,
3246391296,,
3247439872,3.24743987,3.644741242
3248488448,,
3249537024,,
3250585600,,
3251634176,,
3252682752,3.25268275,3.579674093
3253731328,,
3254779904,,
3255828480,,
3256877056,,
3257925632,3.25792563,3.559931247
3258974208,,
3260022784,,
3261071360,,
3262119936,,
3263168512,3.26316851,3.572725214
3264217088,,
3265265664,,
3266314240,,
3267362816,,
3268411392,3.26841139,3.572597823
3269459968,,
3270508544,,
3271557120,,
3272605696,,
3273654272,3.27365427,3.586940659
3274702848,,
3275751424,,
3276800000,,
3277848576,,
3278897152,3.27889715,3.590610048
3279945728,,
3280994304,,
3282042880,,
3283091456,,
3284140032,3.28414003,3.603908949
3285188608,,
3286237184,,
3287285760,,
3288334336,,
3289382912,3.28938291,3.570224151
3290431488,,
3291480064,,
3292528640,,
3293577216,,
3294625792,3.29462579,3.515060812
3295674368,,
3296722944,,
3297771520,,
3298820096,,
3299868672,3.29986867,3.548964493
3300917248,,
3301965824,,
3303014400,,
3304062976,,
3305111552,3.30511155,3.566510171
3306160128,,
3307208704,,
3308257280,,
3309305856,,
3310354432,3.31035443,3.575754472
3311403008,,
3312451584,,
3313500160,,
3314548736,,
3315597312,3.31559731,3.590373741
3316645888,,
3317694464,,
3318743040,,
3319791616,,
3320840192,3.32084019,3.593717735
3321888768,,
3322937344,,
3323985920,,
3325034496,,
3326083072,3.32608307,3.555296671
3327131648,,
3328180224,,
3329228800,,
3330277376,,
3331325952,3.33132595,3.522754249
3332374528,,
3333423104,,
3334471680,,
3335520256,,
3336568832,3.33656883,3.546299252
3337617408,,
3338665984,,
3339714560,,
3340763136,,
3341811712,3.34181171,3.561030451
3342860288,,
3343908864,,
3344957440,,
3346006016,,
3347054592,3.34705459,3.567921484
3348103168,,
3349151744,,
3350200320,,
3351248896,,
3352297472,3.35229747,3.597441689
3353346048,,
3354394624,,
3355443200,,
3356491776,,
3357540352,3.35754035,3.573105956
3358588928,,
3359637504,,
3360686080,,
3361734656,,
3362783232,3.36278323,3.556728614
3363831808,,
3364880384,,
3365928960,,
3366977536,,
3368026112,3.36802611,3.554962827
3369074688,,
3370123264,,
3371171840,,
3372220416,,
3373268992,3.37326899,3.565328113
3374317568,,
3375366144,,
3376414720,,
3377463296,,
3378511872,3.37851187,3.575926321
3379560448,,
3380609024,,
3381657600,,
3382706176,,
3383754752,3.38375475,3.579621982
3384803328,,
3385851904,,
3386900480,,
3387949056,,
3388997632,3.38899763,3.597828452
3390046208,,
3391094784,,
3392143360,,
3393191936,,
3394240512,3.39424051,3.579133563
3395289088,,
3396337664,,
3397386240,,
3398434816,,
3399483392,3.39948339,3.545555301
3400531968,,
3401580544,,
3402629120,,
3403677696,,
3404726272,3.40472627,3.522276277
3405774848,,
3406823424,,
3407872000,,
3408920576,,
3409969152,3.40996915,3.539410041
3411017728,,
3412066304,,
3413114880,,
3414163456,,
3415212032,3.41521203,3.549214157
3416260608,,
3417309184,,
3418357760,,
3419406336,,
3420454912,3.42045491,3.555244757
3421503488,,
3422552064,,
3423600640,,
3424649216,,
3425697792,3.42569779,3.556218055
3426746368,,
3427794944,,
3428843520,,
3429892096,,
3430940672,3.43094067,3.509353684
3431989248,,
3433037824,,
3434086400,,
3435134976,,
3436183552,3.43618355,3.508963666
3437232128,,
3438280704,,
3439329280,,
3440377856,,
3441426432,3.44142643,3.51573984
3442475008,,
3443523584,,
3444572160,,
3445620736,,
3446669312,3.44666931,3.535766511
3447717888,,
3448766464,,
3449815040,,
3450863616,,
3451912192,3.45191219,3.540246639
3452960768,,
3454009344,,
3455057920,,
3456106496,,
3457155072,3.45715507,3.556821644
3458203648,,
3459252224,,
3460300800,,
3461349376,,
3462397952,3.46239795,3.545996162
3463446528,,
3464495104,,
3465543680,,
3466592256,,
3467640832,3.46764083,3.530082027
3468689408,,
3469737984,,
3470786560,,
3471835136,,
3472883712,3.47288371,3.522836858
3473932288,,
3474980864,,
3476029440,,
3477078016,,
3478126592,3.47812659,3.529633214
3479175168,,
3480223744,,
3481272320,,
3482320896,,
3483369472,3.48336947,3.533139016
3484418048,,
3485466624,,
3486515200,,
3487563776,,
3488612352,3.48861235,3.537149473
3489660928,,
3490709504,,
3491758080,,
3492806656,,
3493855232,3.49385523,3.539119815
3494903808,,
3495952384,,
3497000960,,
3498049536,,
3499098112,3.49909811,3.527159438
3500146688,,
3501195264,,
3502243840,,
3503292416,,
3504340992,3.50434099,3.450735628
3505389568,,
3506438144,,
3507486720,,
3508535296,,
3509583872,3.50958387,3.478913117
3510632448,,
3511681024,,
3512729600,,
3513778176,,
3514826752,3.51482675,3.506170562
3515875328,,
3516923904,,
3517972480,,
3519021056,,
3520069632,3.52006963,3.521435077
3521118208,,
3522166784,,
3523215360,,
3524263936,,
3525312512,3.52531251,3.530101103
3526361088,,
3527409664,,
3528458240,,
3529506816,,
3530555392,3.53055539,3.521308161
3531603968,,
3532652544,,
3533701120,,
3534749696,,
3535798272,3.53579827,3.504449054
3536846848,,
3537895424,,
3538944000,,
3539992576,,
3541041152,3.54104115,3.502953459
3542089728,,
3543138304,,
3544186880,,
3545235456,,
3546284032,3.54628403,3.502783559
3547332608,,
3548381184,,
3549429760,,
3550478336,,
3551526912,3.55152691,3.515421382
3552575488,,
3553624064,,
3554672640,,
3555721216,,
3556769792,3.55676979,3.518968188
3557818368,,
3558866944,,
3559915520,,
3560964096,,
3562012672,3.56201267,3.544696426
3563061248,,
3564109824,,
3565158400,,
3566206976,,
3567255552,3.56725555,3.496224847
3568304128,,
3569352704,,
3570401280,,
3571449856,,
3572498432,3.57249843,3.449846189
3573547008,,
3574595584,,
3575644160,,
3576692736,,
3577741312,3.57774131,3.451439471
3578789888,,
3579838464,,
3580887040,,
3581935616,,
3582984192,3.58298419,3.472021446
3584032768,,
3585081344,,
3586129920,,
3587178496,,
3588227072,3.58822707,3.486804889
3589275648,,
3590324224,,
3591372800,,
3592421376,,
3593469952,3.59346995,3.498081394
3594518528,,
3595567104,,
3596615680,,
3597664256,,
3598712832,3.59871283,3.480187754
3599761408,,
3600809984,,
3601858560,,
3602907136,,
3603955712,3.60395571,3.225525318
3605004288,,
3606052864,,
3607101440,,
3608150016,,
3609198592,3.60919859,3.328673547
3610247168,,
3611295744,,
3612344320,,
3613392896,,
3614441472,3.61444147,3.36910726
3615490048,,
3616538624,,
3617587200,,
3618635776,,
3619684352,3.61968435,3.431102913
3620732928,,
3621781504,,
3622830080,,
3623878656,,
3624927232,3.62492723,3.461174996
3625975808,,
3627024384,,
3628072960,,
3629121536,,
3630170112,3.63017011,3.485420945
3631218688,,
3632267264,,
3633315840,,
3634364416,,
3635412992,3.63541299,3.463771864
3636461568,,
3637510144,,
3638558720,,
3639607296,,
3640655872,3.64065587,3.402338676
3641704448,,
3642753024,,
3643801600,,
3644850176,,
3645898752,3.64589875,3.41413361
3646947328,,
3647995904,,
3649044480,,
3650093056,,
3651141632,3.65114163,3.423503969
3652190208,,
3653238784,,
3654287360,,
3655335936,,
3656384512,3.65638451,3.456064618
3657433088,,
3658481664,,
3659530240,,
3660578816,,
3661627392,3.66162739,3.471866769
3662675968,,
3663724544,,
3664773120,,
3665821696,,
3666870272,3.66687027,3.502611784
3667918848,,
3668967424,,
3670016000,,
3671064576,,
3672113152,3.67211315,3.47806997
3673161728,,
3674210304,,
3675258880,,
3676307456,,
3677356032,3.67735603,3.407586646
3678404608,,
3679453184,,
3680501760,,
3681550336,,
3682598912,3.68259891,3.427920225
3683647488,,
3684696064,,
3685744640,,
3686793216,,
3687841792,3.68784179,3.45105158
3688890368,,
3689938944,,
3690987520,,
3692036096,,
3693084672,3.69308467,3.462184777
3694133248,,
3695181824,,
3696230400,,
3697278976,,
3698327552,3.69832755,3.470578317
3699376128,,
3700424704,,
3701473280,,
3702521856,,
3703570432,3.70357043,3.475762255
3704619008,,
3705667584,,
3706716160,,
3707764736,,
3708813312,3.70881331,3.416416618
3709861888,,
3710910464,,
3711959040,,
3713007616,,
3714056192,3.71405619,3.409433096
3715104768,,
3716153344,,
3717201920,,
3718250496,,
3719299072,3.71929907,3.410861046
3720347648,,
3721396224,,
3722444800,,
3723493376,,
3724541952,3.72454195,3.438700809
3725590528,,
3726639104,,
3727687680,,
3728736256,,
3729784832,3.72978483,3.45484018
3730833408,,
3731881984,,
3732930560,,
3733979136,,
3735027712,3.73502771,3.479779079
3736076288,,
3737124864,,
3738173440,,
3739222016,,
3740270592,3.74027059,3.427761476
3741319168,,
3742367744,,
3743416320,,
3744464896,,
3745513472,3.74551347,3.420634354
3746562048,,
3747610624,,
3748659200,,
3749707776,,
3750756352,3.75075635,3.407097026
3751804928,,
3752853504,,
3753902080,,
3754950656,,
3755999232,3.75599923,3.428433075
3757047808,,
3758096384,,
3759144960,,
3760193536,,
3761242112,3.76124211,3.449546165
3762290688,,
3763339264,,
3764387840,,
3765436416,,
3766484992,3.76648499,3.459792597
3767533568,,
3768582144,,
3769630720,,
3770679296,,
3771727872,3.77172787,3.465990664
3772776448,,
3773825024,,
3774873600,,
3775922176,,
3776970752,3.77697075,3.419577263
3778019328,,
3779067904,,
3780116480,,
3781165056,,
3782213632,3.78221363,3.416673735
3783262208,,
3784310784,,
3785359360,,
3786407936,,
3787456512,3.78745651,3.392644194
3788505088,,
3789553664,,
3790602240,,
3791650816,,
3792699392,3.79269939,3.416688606
3793747968,,
3794796544,,
3795845120,,
3796893696,,
3797942272,3.79794227,3.434844333
3798990848,,
3800039424,,
3801088000,,
3802136576,,
3803185152,3.80318515,3.452159904
3804233728,,
3805282304,,
3806330880,,
3807379456,,
3808428032,3.80842803,3.453250701
3809476608,,
3810525184,,
3811573760,,
3812622336,,
3813670912,3.81367091,3.406912519
3814719488,,
3815768064,,
3816816640,,
3817865216,,
3818913792,3.81891379,3.37793519
3819962368,,
3821010944,,
3822059520,,
3823108096,,
3824156672,3.82415667,3.387398962
3825205248,,
3826253824,,
3827302400,,
3828350976,,
3829399552,3.82939955,3.407238652
3830448128,,
3831496704,,
3832545280,,
3833593856,,
3834642432,3.83464243,3.420497804
3835691008,,
3836739584,,
3837788160,,
3838836736,,
3839885312,3.83988531,3.450996065
3840933888,,
3841982464,,
3843031040,,
3844079616,,
3845128192,3.84512819,3.427937472
3846176768,,
3847225344,,
3848273920,,
3849322496,,
3850371072,3.85037107,3.422072539
3851419648,,
3852468224,,
3853516800,,
3854565376,,
3855613952,3.85561395,3.428537752
3856662528,,
3857711104,,
3858759680,,
3859808256,,
3860856832,3.86085683,3.431978146
3861905408,,
3862953984,,
3864002560,,
3865051136,,
3866099712,3.86609971,3.433446302
3867148288,,
3868196864,,
3869245440,,
3870294016,,
3871342592,3.87134259,3.439699719
3872391168,,
3873439744,,
3874488320,,
3875536896,,
3876585472,3.87658547,3.42495269
3877634048,,
3878682624,,
3879731200,,
3880779776,,
3881828352,3.88182835,3.382033994
3882876928,,
3883925504,,
3884974080,,
3886022656,,
3887071232,3.88707123,3.361589667
3888119808,,
3889168384,,
3890216960,,
3891265536,,
3892314112,3.89231411,3.365900627
3893362688,,
3894411264,,
3895459840,,
3896508416,,
3897556992,3.89755699,3.394234582
3898605568,,
3899654144,,
3900702720,,
3901751296,,
3902799872,3.90279987,3.40943604
3903848448,,
3904897024,,
3905945600,,
3906994176,,
3908042752,3.90804275,3.428930506
3909091328,,
3910139904,,
3911188480,,
3912237056,,
3913285632,3.91328563,3.381383668
3914334208,,
3915382784,,
3916431360,,
3917479936,,
3918528512,3.91852851,3.345648966
3919577088,,
3920625664,,
3921674240,,
3922722816,,
3923771392,3.92377139,3.334647724
3924819968,,
3925868544,,
3926917120,,
3927965696,,
3929014272,3.92901427,3.372832517
3930062848,,
3931111424,,
3932160000,,
3933208576,,
3934257152,3.93425715,3.394101388
3935305728,,
3936354304,,
3937402880,,
3938451456,,
3939500032,3.93950003,3.409502358
3940548608,,
3941597184,,
3942645760,,
3943694336,,
3944742912,3.94474291,3.424266389
3945791488,,
3946840064,,
3947888640,,
3948937216,,
3949985792,3.94998579,3.351493147
3951034368,,
3952082944,,
3953131520,,
3954180096,,
3955228672,3.95522867,3.326028818
3956277248,,
3957325824,,
3958374400,,
3959422976,,
3960471552,3.96047155,3.344751639
3961520128,,
3962568704,,
3963617280,,
3964665856,,
3965714432,3.96571443,3.37065381
3966763008,,
3967811584,,
3968860160,,
3969908736,,
3970957312,3.97095731,3.39050926
3972005888,,
3973054464,,
3974103040,,
3975151616,,
3976200192,3.97620019,3.418536371
3977248768,,
3978297344,,
3979345920,,
3980394496,,
3981443072,3.98144307,3.395625906
3982491648,,
3983540224,,
3984588800,,
3985637376,,
3986685952,3.98668595,3.361699337
3987734528,,
3988783104,,
3989831680,,
3990880256,,
3991928832,3.99192883,3.365254147
3992977408,,
3994025984,,
3995074560,,
3996123136,,
3997171712,3.99717171,3.382043978
3998220288,,
3999268864,,
4000317440,,
4001366016,,
4002414592,4.00241459,3.398968277
4003463168,,
4004511744,,
4005560320,,
4006608896,,
4007657472,4.00765747,3.405259038
4008706048,,
4009754624,,
4010803200,,
4011851776,,
4012900352,4.01290035,3.414650248
4013948928,,
4014997504,,
4016046080,,
4017094656,,
4018143232,4.01814323,3.369262826
4019191808,,
4020240384,,
4021288960,,
4022337536,,
4023386112,4.02338611,3.340574949
4024434688,,
4025483264,,
4026531840,,
4027580416,,
4028628992,4.02862899,3.326780199
4029677568,,
4030726144,,
4031774720,,
4032823296,,
4033871872,4.03387187,3.350705738
4034920448,,
4035969024,,
4037017600,,
4038066176,,
4039114752,4.03911475,3.363957722
4040163328,,
4041211904,,
4042260480,,
4043309056,,
4044357632,4.04435763,3.397593531
4045406208,,
4046454784,,
4047503360,,
4048551936,,
4049600512,4.04960051,3.376351584
4050649088,,
4051697664,,
4052746240,,
4053794816,,
4054843392,4.05484339,3.341582354
4055891968,,
4056940544,,
4057989120,,
4059037696,,
4060086272,4.06008627,3.334316015
4061134848,,
4062183424,,
4063232000,,
4064280576,,
4065329152,4.06532915,3.354992363
4066377728,,
4067426304,,
4068474880,,
4069523456,,
4070572032,4.07057203,3.36519845
4071620608,,
4072669184,,
4073717760,,
4074766336,,
4075814912,4.07581491,3.37591455
4076863488,,
4077912064,,
4078960640,,
4080009216,,
4081057792,4.08105779,3.40025276
4082106368,,
4083154944,,
4084203520,,
4085252096,,
4086300672,4.08630067,3.358304654
4087349248,,
4088397824,,
4089446400,,
4090494976,,
4091543552,4.09154355,3.297295919
4092592128,,
4093640704,,
4094689280,,
4095737856,,
4096786432,4.09678643,3.293295227
4097835008,,
4098883584,,
4099932160,,
4100980736,,
4102029312,4.10202931,3.32717563
4103077888,,
4104126464,,
4105175040,,
4106223616,,
4107272192,4.10727219,3.359141144
4108320768,,
4109369344,,
4110417920,,
4111466496,,
4112515072,4.11251507,3.373343074
4113563648,,
4114612224,,
4115660800,,
4116709376,,
4117757952,4.11775795,3.375096919
4118806528,,
4119855104,,
4120903680,,
4121952256,,
4123000832,4.12300083,3.256542398
4124049408,,
4125097984,,
4126146560,,
4127195136,,
4128243712,4.12824371,3.281952505
4129292288,,
4130340864,,
4131389440,,
4132438016,,
4133486592,4.13348659,3.279081113
4134535168,,
4135583744,,
4136632320,,
4137680896,,
4138729472,4.13872947,3.318570875
4139778048,,
4140826624,,
4141875200,,
4142923776,,
4143972352,4.14397235,3.345173746
4145020928,,
4146069504,,
4147118080,,
4148166656,,
4149215232,4.14921523,3.362843812
4150263808,,
4151312384,,
4152360960,,
4153409536,,
4154458112,4.15445811,3.375936234
4155506688,,
4156555264,,
4157603840,,
4158652416,,
4159700992,4.15970099,3.40000002
4160749568,,
4161798144,,
4162846720,,
4163895296,,
4164943872,4.16494387,3.368895839
4165992448,,
4167041024,,
4168089600,,
4169138176,,
4170186752,4.17018675,3.347164004
4171235328,,
4172283904,,
4173332480,,
4174381056,,
4175429632,4.17542963,3.35961307
4176478208,,
4177526784,,
4178575360,,
4179623936,,
4180672512,4.18067251,3.362200222
4181721088,,
4182769664,,
4183818240,,
4184866816,,
4185915392,4.18591539,3.373041851
4186963968,,
4188012544,,
4189061120,,
4190109696,,
4191158272,4.19115827,3.355797881
4192206848,,
4193255424,,
4194304000,,
4195352576,,
4196401152,4.19640115,3.277709969
4197449728,,
4198498304,,
4199546880,,
4200595456,,
4201644032,4.20164403,3.306971908
4202692608,,
4203741184,,
4204789760,,
4205838336,,
4206886912,4.20688691,3.319054547
4207935488,,
4208984064,,
4210032640,,
4211081216,,
4212129792,4.21212979,3.345376264
4213178368,,
4214226944,,
4215275520,,
4216324096,,
4217372672,4.21737267,3.359523168
4218421248,,
4219469824,,
4220518400,,
4221566976,,
4222615552,4.22261555,3.384637904
4223664128,,
4224712704,,
4225761280,,
4226809856,,
4227858432,4.22785843,3.264915643
4228907008,,
4229955584,,
4231004160,,
4232052736,,
4233101312,4.23310131,3.260969242
4234149888,,
4235198464,,
4236247040,,
4237295616,,
4238344192,4.23834419,3.249052605
4239392768,,
4240441344,,
4241489920,,
4242538496,,
4243587072,4.24358707,3.269998004
4244635648,,
4245684224,,
4246732800,,
4247781376,,
4248829952,4.24882995,3.307625691
4249878528,,
4250927104,,
4251975680,,
4253024256,,
4254072832,4.25407283,3.327275323
4255121408,,
4256169984,,
4257218560,,
4258267136,,
4259315712,4.25931571,3.349941925
4260364288,,
4261412864,,
4262461440,,
4263510016,,
4264558592,4.26455859,3.308813632
4265607168,,
4266655744,,
4267704320,,
4268752896,,
4269801472,4.26980147,3.242471803
4270850048,,
4271898624,,
4272947200,,
4273995776,,
4275044352,4.27504435,3.255466255
4276092928,,
4277141504,,
4278190080,,
4279238656,,
4280287232,4.28028723,3.291259841
4281335808,,
4282384384,,
4283432960,,
4284481536,,
4285530112,4.28553011,3.315110557
4286578688,,
4287627264,,
4288675840,,
4289724416,,
4290772992,4.29077299,3.350813598
4291821568,,
4292870144,,
4293918720,,
4294967296,,
4296015872,4.29601587,3.292378152
4297064448,,
4298113024,,
4299161600,,
4300210176,,
4301258752,4.30125875,3.286279197
4302307328,,
4303355904,,
4304404480,,
4305453056,,
4306501632,4.30650163,3.258110377
4307550208,,
4308598784,,
4309647360,,
4310695936,,
4311744512,4.31174451,3.276108534
4312793088,,
4313841664,,
4314890240,,
4315938816,,
4316987392,4.31698739,3.303611397
4318035968,,
4319084544,,
4320133120,,
4321181696,,
4322230272,4.32223027,3.321015634
4323278848,,
4324327424,,
4325376000,,
4326424576,,
4327473152,4.32747315,3.360879171
4328521728,,
4329570304,,
4330618880,,
4331667456,,
4332716032,4.33271603,3.352423773
4333764608,,
4334813184,,
4335861760,,
4336910336,,
4337958912,4.33795891,3.296582423
4339007488,,
4340056064,,
4341104640,,
4342153216,,
4343201792,4.34320179,3.265976727
4344250368,,
4345298944,,
4346347520,,
4347396096,,
4348444672,4.34844467,3.296381211
4349493248,,
4350541824,,
4351590400,,
4352638976,,
4353687552,4.35368755,3.307033595
4354736128,,
4355784704,,
4356833280,,
4357881856,,
4358930432,4.35893043,3.322186272
4359979008,,
4361027584,,
4362076160,,
4363124736,,
4364173312,4.36417331,3.325721491
4365221888,,
4366270464,,
4367319040,,
4368367616,,
4369416192,4.36941619,3.283890588
4370464768,,
4371513344,,
4372561920,,
4373610496,,
4374659072,4.37465907,3.263460705
4375707648,,
4376756224,,
4377804800,,
4378853376,,
4379901952,4.37990195,3.266759009
4380950528,,
4381999104,,
4383047680,,
4384096256,,
4385144832,4.38514483,3.294212208
4386193408,,
4387241984,,
4388290560,,
4389339136,,
4390387712,4.39038771,3.303013083
4391436288,,
4392484864,,
4393533440,,
4394582016,,
4395630592,4.39563059,3.345474193
4396679168,,
4397727744,,
4398776320,,
4399824896,,
4400873472,4.40087347,3.289795313
4401922048,,
4402970624,,
4404019200,,
4405067776,,
4406116352,4.40611635,3.248699917
4407164928,,
4408213504,,
4409262080,,
4410310656,,
4411359232,4.41135923,3.260947927
4412407808,,
4413456384,,
4414504960,,
4415553536,,
4416602112,4.41660211,3.281227219
4417650688,,
4418699264,,
4419747840,,
4420796416,,
4421844992,4.42184499,3.298398136
4422893568,,
4423942144,,
4424990720,,
4426039296,,
4427087872,4.42708787,3.311652746
4428136448,,
4429185024,,
4430233600,,
4431282176,,
4432330752,4.43233075,3.307051268
4433379328,,
4434427904,,
4435476480,,
4436525056,,
4437573632,4.43757363,3.225696986
4438622208,,
4439670784,,
4440719360,,
4441767936,,
4442816512,4.44281651,3.254695135
4443865088,,
4444913664,,
4445962240,,
4447010816,,
4448059392,4.44805939,3.247697738
4449107968,,
4450156544,,
4451205120,,
4452253696,,
4453302272,4.45330227,3.277571759
4454350848,,
4455399424,,
4456448000,,
4457496576,,
4458545152,4.45854515,3.294734783
4459593728,,
4460642304,,
4461690880,,
4462739456,,
4463788032,4.46378803,3.323050153
4464836608,,
4465885184,,
4466933760,,
4467982336,,
4469030912,4.46903091,3.267774121
4470079488,,
4471128064,,
4472176640,,
4473225216,,
4474273792,4.47427379,3.239996714
4475322368,,
4476370944,,
4477419520,,
4478468096,,
4479516672,4.47951667,3.222923061
4480565248,,
4481613824,,
4482662400,,
4483710976,,
4484759552,4.48475955,3.25046079
4485808128,,
4486856704,,
4487905280,,
4488953856,,
4490002432,4.49000243,3.274652103
4491051008,,
4492099584,,
4493148160,,
4494196736,,
4495245312,4.49524531,3.288106516
4496293888,,
4497342464,,
4498391040,,
4499439616,,
4500488192,4.50048819,3.322337462
4501536768,,
4502585344,,
4503633920,,
4504682496,,
4505731072,4.50573107,3.274825768
4506779648,,
4507828224,,
4508876800,,
4509925376,,
4510973952,4.51097395,3.257925231
4512022528,,
4513071104,,
4514119680,,
4515168256,,
4516216832,4.51621683,3.226543352
4517265408,,
4518313984,,
4519362560,,
4520411136,,
4521459712,4.52145971,3.253811407
4522508288,,
4523556864,,
4524605440,,
4525654016,,
4526702592,4.52670259,3.278938253
4527751168,,
4528799744,,
4529848320,,
4530896896,,
4531945472,4.53194547,3.291624165
4532994048,,
4534042624,,
4535091200,,
4536139776,,
4537188352,4.53718835,3.260707888
4538236928,,
4539285504,,
4540334080,,
4541382656,,
4542431232,4.54243123,3.215392609
4543479808,,
4544528384,,
4545576960,,
4546625536,,
4547674112,4.54767411,3.221144844
4548722688,,
4549771264,,
4550819840,,
4551868416,,
4552916992,4.55291699,3.235636402
4553965568,,
4555014144,,
4556062720,,
4557111296,,
4558159872,4.55815987,3.263092449
4559208448,,
4560257024,,
4561305600,,
4562354176,,
4563402752,4.56340275,3.273997114
4564451328,,
4565499904,,
4566548480,,
4567597056,,
4568645632,4.56864563,3.305748882
4569694208,,
4570742784,,
4571791360,,
4572839936,,
4573888512,4.57388851,3.175497406
4574937088,,
4575985664,,
4577034240,,
4578082816,,
4579131392,4.57913139,3.114001353
4580179968,,
4581228544,,
4582277120,,
4583325696,,
4584374272,4.58437427,3.156398161
4585422848,,
4586471424,,
4587520000,,
4588568576,,
4589617152,4.58961715,3.204141394
4590665728,,
4591714304,,
4592762880,,
4593811456,,
4594860032,4.59486003,3.245116363
4595908608,,
4596957184,,
4598005760,,
4599054336,,
4600102912,4.60010291,3.263812995
4601151488,,
4602200064,,
4603248640,,
4604297216,,
4605345792,4.60534579,3.279759878
4606394368,,
4607442944,,
4608491520,,
4609540096,,
4610588672,4.61058867,3.261497686
4611637248,,
4612685824,,
4613734400,,
4614782976,,
4615831552,4.61583155,3.217069417
4616880128,,
4617928704,,
4618977280,,
4620025856,,
4621074432,4.62107443,3.225592999
4622123008,,
4623171584,,
4624220160,,
4625268736,,
4626317312,4.62631731,3.248782719
4627365888,,
4628414464,,
4629463040,,
4630511616,,
4631560192,4.63156019,3.263850038
4632608768,,
4633657344,,
4634705920,,
4635754496,,
4636803072,4.63680307,3.287638125
4637851648,,
4638900224,,
4639948800,,
4640997376,,
4642045952,4.64204595,3.564642812
4643094528,,
4644143104,,
4645191680,,
4646240256,,
4647288832,4.64728883,3.498417846
4648337408,,
4649385984,,
4650434560,,
4651483136,,
4652531712,4.65253171,3.369082475
4653580288,,
4654628864,,
4655677440,,
4656726016,,
4657774592,4.65777459,3.283874529
4658823168,,
4659871744,,
4660920320,,
4661968896,,
4663017472,4.66301747,3.275785215
4664066048,,
4665114624,,
4666163200,,
4667211776,,
4668260352,4.66826035,3.280098294
4669308928,,
4670357504,,
4671406080,,
4672454656,,
4673503232,4.67350323,3.289129506
4674551808,,
4675600384,,
4676648960,,
4677697536,,
4678746112,4.67874611,3.323504218
4679794688,,
4680843264,,
4681891840,,
4682940416,,
4683988992,4.68398899,3.285211191
4685037568,,
4686086144,,
4687134720,,
4688183296,,
4689231872,4.68923187,3.229954737
4690280448,,
4691329024,,
4692377600,,
4693426176,,
4694474752,4.69447475,3.180691471
4695523328,,
4696571904,,
4697620480,,
4698669056,,
4699717632,4.69971763,3.21694894
4700766208,,
4701814784,,
4702863360,,
4703911936,,
4704960512,4.70496051,3.240424003
4706009088,,
4707057664,,
4708106240,,
4709154816,,
4710203392,4.71020339,3.261947728
4711251968,,
4712300544,,
4713349120,,
4714397696,,
4715446272,4.71544627,3.281301535
4716494848,,
4717543424,,
4718592000,,
4719640576,,
4720689152,4.72068915,3.262104389
4721737728,,
4722786304,,
4723834880,,
4724883456,,
4725932032,4.72593203,3.224424366
4726980608,,
4728029184,,
4729077760,,
4730126336,,
4731174912,4.73117491,3.201058213
4732223488,,
4733272064,,
4734320640,,
4735369216,,
4736417792,4.73641779,3.222737831
4737466368,,
4738514944,,
4739563520,,
4740612096,,
4741660672,4.74166067,3.244270862
4742709248,,
4743757824,,
4744806400,,
4745854976,,
4746903552,4.74690355,3.257044258
4747952128,,
4749000704,,
4750049280,,
4751097856,,
4752146432,4.75214643,3.282705228
4753195008,,
4754243584,,
4755292160,,
4756340736,,
4757389312,4.75738931,3.242129148
4758437888,,
4759486464,,
4760535040,,
4761583616,,
4762632192,4.76263219,3.23689084
4763680768,,
4764729344,,
4765777920,,
4766826496,,
4767875072,4.76787507,3.194441971
4768923648,,
4769972224,,
4771020800,,
4772069376,,
4773117952,4.77311795,3.226154928
4774166528,,
4775215104,,
4776263680,,
4777312256,,
4778360832,4.77836083,3.24532705
4779409408,,
4780457984,,
4781506560,,
4782555136,,
4783603712,4.78360371,3.272239572
4784652288,,
4785700864,,
4786749440,,
4787798016,,
4788846592,4.78884659,3.248571768
4789895168,,
4790943744,,
4791992320,,
4793040896,,
4794089472,4.79408947,3.191552504
4795138048,,
4796186624,,
4797235200,,
4798283776,,
4799332352,4.79933235,3.136064299
4800380928,,
4801429504,,
4802478080,,
4803526656,,
4804575232,4.80457523,3.16693158
4805623808,,
4806672384,,
4807720960,,
4808769536,,
4809818112,4.80981811,3.202853896
4810866688,,
4811915264,,
4812963840,,
4814012416,,
4815060992,4.81506099,3.229131063
4816109568,,
4817158144,,
4818206720,,
4819255296,,
4820303872,4.82030387,3.275900003
4821352448,,
4822401024,,
4823449600,,
4824498176,,
4825546752,4.82554675,3.217370608
4826595328,,
4827643904,,
4828692480,,
4829741056,,
4830789632,4.83078963,3.185443053
4831838208,,
4832886784,,
4833935360,,
4834983936,,
4836032512,4.83603251,3.190990814
4837081088,,
4838129664,,
4839178240,,
4840226816,,
4841275392,4.84127539,3.216153962
4842323968,,
4843372544,,
4844421120,,
4845469696,,
4846518272,4.84651827,3.231472099
4847566848,,
4848615424,,
4849664000,,
4850712576,,
4851761152,4.85176115,3.243482265
4852809728,,
4853858304,,
4854906880,,
4855955456,,
4857004032,4.85700403,3.240499968
4858052608,,
4859101184,,
4860149760,,
4861198336,,
4862246912,4.86224691,3.1706185
4863295488,,
4864344064,,
4865392640,,
4866441216,,
4867489792,4.86748979,3.135811926
4868538368,,
4869586944,,
4870635520,,
4871684096,,
4872732672,4.87273267,3.096327889
4873781248,,
4874829824,,
4875878400,,
4876926976,,
4877975552,4.87797555,3.15806723
4879024128,,
4880072704,,
4881121280,,
4882169856,,
4883218432,4.88321843,3.194005583
4884267008,,
4885315584,,
4886364160,,
4887412736,,
4888461312,4.88846131,3.237679872
4889509888,,
4890558464,,
4891607040,,
4892655616,,
4893704192,4.89370419,3.223226357
4894752768,,
4895801344,,
4896849920,,
4897898496,,
4898947072,4.89894707,3.189896502
4899995648,,
4901044224,,
4902092800,,
4903141376,,
4904189952,4.90418995,3.146284923
4905238528,,
4906287104,,
4907335680,,
4908384256,,
4909432832,4.90943283,3.17576493
4910481408,,
4911529984,,
4912578560,,
4913627136,,
4914675712,4.91467571,3.202603742
4915724288,,
4916772864,,
4917821440,,
4918870016,,
4919918592,4.91991859,3.216191252
4920967168,,
4922015744,,
4923064320,,
4924112896,,
4925161472,4.92516147,3.25203405
4926210048,,
4927258624,,
4928307200,,
4929355776,,
4930404352,4.93040435,3.205196536
4931452928,,
4932501504,,
4933550080,,
4934598656,,
4935647232,4.93564723,3.181451088
4936695808,,
4937744384,,
4938792960,,
4939841536,,
4940890112,4.94089011,3.178166703
4941938688,,
4942987264,,
4944035840,,
4945084416,,
4946132992,4.94613299,3.201522525
4947181568,,
4948230144,,
4949278720,,
4950327296,,
4951375872,4.95137587,3.213251705
4952424448,,
4953473024,,
4954521600,,
4955570176,,
4956618752,4.95661875,3.236963613
4957667328,,
4958715904,,
4959764480,,
4960813056,,
4961861632,4.96186163,3.210862006
4962910208,,
4963958784,,
4965007360,,
4966055936,,
4967104512,4.96710451,3.199051619
4968153088,,
4969201664,,
4970250240,,
4971298816,,
4972347392,4.97234739,3.156886275
4973395968,,
4974444544,,
4975493120,,
4976541696,,
4977590272,4.97759027,3.156123035
4978638848,,
4979687424,,
4980736000,,
4981784576,,
4982833152,4.98283315,3.187371075
4983881728,,
4984930304,,
4985978880,,
4987027456,,
4988076032,4.98807603,3.20444281
4989124608,,
4990173184,,
4991221760,,
4992270336,,
4993318912,4.99331891,3.250427358
4994367488,,
4995416064,,
4996464640,,
4997513216,,
4998561792,4.99856179,3.216608233
4999610368,,
5000658944,,
5001707520,,
5002756096,,
5003804672,5.00380467,3.176854104
5004853248,,
5005901824,,
5006950400,,
5007998976,,
5009047552,5.00904755,3.158916269
5010096128,,
5011144704,,
5012193280,,
5013241856,,
5014290432,5.01429043,3.178645173
5015339008,,
5016387584,,
5017436160,,
5018484736,,
5019533312,5.01953331,3.196554765
5020581888,,
5021630464,,
5022679040,,
5023727616,,
5024776192,5.02477619,3.209348041
5025824768,,
5026873344,,
5027921920,,
5028970496,,
5030019072,5.03001907,3.241235665
5031067648,,
5032116224,,
5033164800,,
5034213376,,
5035261952,5.03526195,3.138763798
5036310528,,
5037359104,,
5038407680,,
5039456256,,
5040504832,5.04050483,3.118233797
5041553408,,
5042601984,,
5043650560,,
5044699136,,
5045747712,5.04574771,3.125766525
5046796288,,
5047844864,,
5048893440,,
5049942016,,
5050990592,5.05099059,3.162710222
5052039168,,
5053087744,,
5054136320,,
5055184896,,
5056233472,5.05623347,3.186244591
5057282048,,
5058330624,,
5059379200,,
5060427776,,
5061476352,5.06147635,3.213412246
5062524928,,
5063573504,,
5064622080,,
5065670656,,
5066719232,5.06671923,3.202967538
5067767808,,
5068816384,,
5069864960,,
5070913536,,
5071962112,5.07196211,3.145320983
5073010688,,
5074059264,,
5075107840,,
5076156416,,
5077204992,5.07720499,3.14294432
5078253568,,
5079302144,,
5080350720,,
5081399296,,
5082447872,5.08244787,3.111741554
5083496448,,
5084545024,,
5085593600,,
5086642176,,
5087690752,5.08769075,3.156069337
5088739328,,
5089787904,,
5090836480,,
5091885056,,
5092933632,5.09293363,3.177265128
5093982208,,
5095030784,,
5096079360,,
5097127936,,
5098176512,5.09817651,3.216631414
5099225088,,
5100273664,,
5101322240,,
5102370816,,
5103419392,5.10341939,3.155795924
5104467968,,
5105516544,,
5106565120,,
5107613696,,
5108662272,5.10866227,3.163254986
5109710848,,
5110759424,,
5111808000,,
5112856576,,
5113905152,5.11390515,3.08866463
5114953728,,
5116002304,,
5117050880,,
5118099456,,
5119148032,5.11914803,3.120831147
5120196608,,
5121245184,,
5122293760,,
5123342336,,
5124390912,5.12439091,3.163746935
5125439488,,
5126488064,,
5127536640,,
5128585216,,
5129633792,5.12963379,3.181545991
5130682368,,
5131730944,,
5132779520,,
5133828096,,
5134876672,5.13487667,3.225091255
5135925248,,
5136973824,,
5138022400,,
5139070976,,
5140119552,5.14011955,3.136573852
5141168128,,
5142216704,,
5143265280,,
5144313856,,
5145362432,5.14536243,3.136934769
5146411008,,
5147459584,,
5148508160,,
5149556736,,
5150605312,5.15060531,3.087306273
5151653888,,
5152702464,,
5153751040,,
5154799616,,
5155848192,5.15584819,3.132435154
5156896768,,
5157945344,,
5158993920,,
5160042496,,
5161091072,5.16109107,3.161587068
5162139648,,
5163188224,,
5164236800,,
5165285376,,
5166333952,5.16633395,3.184205302
5167382528,,
5168431104,,
5169479680,,
5170528256,,
5171576832,5.17157683,3.200248726
5172625408,,
5173673984,,
5174722560,,
5175771136,,
5176819712,5.17681971,3.168211392
5177868288,,
5178916864,,
5179965440,,
5181014016,,
5182062592,5.18206259,3.120094574
5183111168,,
5184159744,,
5185208320,,
5186256896,,
5187305472,5.18730547,3.127274608
5188354048,,
5189402624,,
5190451200,,
5191499776,,
5192548352,5.19254835,3.164207354
5193596928,,
5194645504,,
5195694080,,
5196742656,,
5197791232,5.19779123,3.180442247
5198839808,,
5199888384,,
5200936960,,
5201985536,,
5203034112,5.20303411,3.207890364
5204082688,,
5205131264,,
5206179840,,
5207228416,,
5208276992,5.20827699,3.208920366
5209325568,,
5210374144,,
5211422720,,
5212471296,,
5213519872,5.21351987,3.207503567
5214568448,,
5215617024,,
5216665600,,
5217714176,,
5218762752,5.21876275,3.169712068
5219811328,,
5220859904,,
5221908480,,
5222957056,,
5224005632,5.22400563,3.168996215
5225054208,,
5226102784,,
5227151360,,
5228199936,,
5229248512,5.22924851,3.182515877
5230297088,,
5231345664,,
5232394240,,
5233442816,,
5234491392,5.23449139,3.191713448
5235539968,,
5236588544,,
5237637120,,
5238685696,,
5239734272,5.23973427,3.232214621
5240782848,,
5241831424,,
5242880000,,
5243928576,,
5244977152,5.24497715,3.135449641
5246025728,,
5247074304,,
5248122880,,
5249171456,,
5250220032,5.25022003,3.109822511
5251268608,,
5252317184,,
5253365760,,
5254414336,,
5255462912,5.25546291,3.031512025
5256511488,,
5257560064,,
5258608640,,
5259657216,,
5260705792,5.26070579,3.096400053
5261754368,,
5262802944,,
5263851520,,
5264900096,,
5265948672,5.26594867,3.137261255
5266997248,,
5268045824,,
5269094400,,
5270142976,,
5271191552,5.27119155,3.165377331
5272240128,,
5273288704,,
5274337280,,
5275385856,,
5276434432,5.27643443,3.155424843
5277483008,,
5278531584,,
5279580160,,
5280628736,,
5281677312,5.28167731,3.10592657
5282725888,,
5283774464,,
5284823040,,
5285871616,,
5286920192,5.28692019,3.111959279
5287968768,,
5289017344,,
5290065920,,
5291114496,,
5292163072,5.29216307,3.106906514
5293211648,,
5294260224,,
5295308800,,
5296357376,,
5297405952,5.29740595,3.135886952
5298454528,,
5299503104,,
5300551680,,
5301600256,,
5302648832,5.30264883,3.152992535
5303697408,,
5304745984,,
5305794560,,
5306843136,,
5307891712,5.30789171,3.198717516
5308940288,,
5309988864,,
5311037440,,
5312086016,,
5313134592,5.31313459,3.144574501
5314183168,,
5315231744,,
5316280320,,
5317328896,,
5318377472,5.31837747,3.084342714
5319426048,,
5320474624,,
5321523200,,
5322571776,,
5323620352,5.32362035,3.117315785
5324668928,,
5325717504,,
5326766080,,
5327814656,,
5328863232,5.32886323,3.119977961
5329911808,,
5330960384,,
5332008960,,
5333057536,,
5334106112,5.33410611,3.148996166
5335154688,,
5336203264,,
5337251840,,
5338300416,,
5339348992,5.33934899,3.165571428
5340397568,,
5341446144,,
5342494720,,
5343543296,,
5344591872,5.34459187,3.196826613
5345640448,,
5346689024,,
5347737600,,
5348786176,,
5349834752,5.34983475,3.163145464
5350883328,,
5351931904,,
5352980480,,
5354029056,,
5355077632,5.35507763,3.125409204
5356126208,,
5357174784,,
5358223360,,
5359271936,,
5360320512,5.36032051,3.116775711
5361369088,,
5362417664,,
5363466240,,
5364514816,,
5365563392,5.36556339,3.142550983
5366611968,,
5367660544,,
5368709120,,
5369757696,,
5370806272,5.37080627,3.157892926
5371854848,,
5372903424,,
5373952000,,
5375000576,,
5376049152,5.37604915,3.185508807
5377097728,,
5378146304,,
5379194880,,
5380243456,,
5381292032,5.38129203,3.148239698
5382340608,,
5383389184,,
5384437760,,
5385486336,,
5386534912,5.38653491,3.098955348
5387583488,,
5388632064,,
5389680640,,
5390729216,,
5391777792,5.39177779,3.088680813
5392826368,,
5393874944,,
5394923520,,
5395972096,,
5397020672,5.39702067,3.097561524
5398069248,,
5399117824,,
5400166400,,
5401214976,,
5402263552,5.40226355,3.128090328
5403312128,,
5404360704,,
5405409280,,
5406457856,,
5407506432,5.40750643,3.146547246
5408555008,,
5409603584,,
5410652160,,
5411700736,,
5412749312,5.41274931,3.19114766
5413797888,,
5414846464,,
5415895040,,
5416943616,,
5417992192,5.41799219,3.122416196
5419040768,,
5420089344,,
5421137920,,
5422186496,,
5423235072,5.42323507,3.07684078
5424283648,,
5425332224,,
5426380800,,
5427429376,,
5428477952,5.42847795,3.090439084
5429526528,,
5430575104,,
5431623680,,
5432672256,,
5433720832,5.43372083,3.109245914
5434769408,,
5435817984,,
5436866560,,
5437915136,,
5438963712,5.43896371,3.137738522
5440012288,,
5441060864,,
5442109440,,
5443158016,,
5444206592,5.44420659,3.162494498
5445255168,,
5446303744,,
5447352320,,
5448400896,,
5449449472,5.44944947,3.178536615
5450498048,,
5451546624,,
5452595200,,
5453643776,,
5454692352,5.45469235,3.119508676
5455740928,,
5456789504,,
5457838080,,
5458886656,,
5459935232,5.45993523,3.095744787
5460983808,,
5462032384,,
5463080960,,
5464129536,,
5465178112,5.46517811,3.115569534
5466226688,,
5467275264,,
5468323840,,
5469372416,,
5470420992,5.47042099,3.142306231
5471469568,,
5472518144,,
5473566720,,
5474615296,,
5475663872,5.47566387,3.155488868
5476712448,,
5477761024,,
5478809600,,
5479858176,,
5480906752,5.48090675,3.183742876
5481955328,,
5483003904,,
5484052480,,
5485101056,,
5486149632,5.48614963,3.117663068
5487198208,,
5488246784,,
5489295360,,
5490343936,,
5491392512,5.49139251,3.082096831
5492441088,,
5493489664,,
5494538240,,
5495586816,,
5496635392,5.49663539,3.076374246
5497683968,,
5498732544,,
5499781120,,
5500829696,,
5501878272,5.50187827,3.103207102
5502926848,,
5503975424,,
5505024000,,
5506072576,,
5507121152,5.50712115,3.134983585
5508169728,,
5509218304,,
5510266880,,
5511315456,,
5512364032,5.51236403,3.153218053
5513412608,,
5514461184,,
5515509760,,
5516558336,,
5517606912,5.51760691,3.194608914
5518655488,,
5519704064,,
5520752640,,
5521801216,,
5522849792,5.52284979,3.126423925
5523898368,,
5524946944,,
5525995520,,
5527044096,,
5528092672,5.52809267,3.098795308
5529141248,,
5530189824,,
5531238400,,
5532286976,,
5533335552,5.53333555,3.052863537
5534384128,,
5535432704,,
5536481280,,
5537529856,,
5538578432,5.53857843,3.087557081
5539627008,,
5540675584,,
5541724160,,
5542772736,,
5543821312,5.54382131,3.120825001
5544869888,,
5545918464,,
5546967040,,
5548015616,,
5549064192,5.54906419,3.145718839
5550112768,,
5551161344,,
5552209920,,
5553258496,,
5554307072,5.55430707,3.152071193
5555355648,,
5556404224,,
5557452800,,
5558501376,,
5559549952,5.55954995,3.142106118
5560598528,,
5561647104,,
5562695680,,
5563744256,,
5564792832,5.56479283,3.108535316
5565841408,,
5566889984,,
5567938560,,
5568987136,,
5570035712,5.57003571,3.105404558
5571084288,,
5572132864,,
5573181440,,
5574230016,,
5575278592,5.57527859,3.129235196
5576327168,,
5577375744,,
5578424320,,
5579472896,,
5580521472,5.58052147,3.144963869
5581570048,,
5582618624,,
5583667200,,
5584715776,,
5585764352,5.58576435,3.179214493
5586812928,,
5587861504,,
5588910080,,
5589958656,,
5591007232,5.59100723,3.133522785
5592055808,,
5593104384,,
5594152960,,
5595201536,,
5596250112,5.59625011,3.07344303
5597298688,,
5598347264,,
5599395840,,
5600444416,,
5601492992,5.60149299,3.008647337
5602541568,,
5603590144,,
5604638720,,
5605687296,,
5606735872,5.60673587,3.034302987
5607784448,,
5608833024,,
5609881600,,
5610930176,,
5611978752,5.61197875,3.086883589
5613027328,,
5614075904,,
5615124480,,
5616173056,,
5617221632,5.61722163,3.113714073
5618270208,,
5619318784,,
5620367360,,
5621415936,,
5622464512,5.62246451,3.169533308
5623513088,,
5624561664,,
5625610240,,
5626658816,,
5627707392,5.62770739,3.114037282
5628755968,,
5629804544,,
5630853120,,
5631901696,,
5632950272,5.63295027,3.188775016
5633998848,,
5635047424,,
5636096000,,
5637144576,,
5638193152,5.63819315,3.12414046
5639241728,,
5640290304,,
5641338880,,
5642387456,,
5643436032,5.64343603,3.131330096
5644484608,,
5645533184,,
5646581760,,
5647630336,,
5648678912,5.64867891,3.139731185
5649727488,,
5650776064,,
5651824640,,
5652873216,,
5653921792,5.65392179,3.157963557
5654970368,,
5656018944,,
5657067520,,
5658116096,,
5659164672,5.65916467,3.144718545
5660213248,,
5661261824,,
5662310400,,
5663358976,,
5664407552,5.66440755,3.074856838
5665456128,,
5666504704,,
5667553280,,
5668601856,,
5669650432,5.66965043,3.011355811
5670699008,,
5671747584,,
5672796160,,
5673844736,,
5674893312,5.67489331,3.046031528
5675941888,,
5676990464,,
5678039040,,
5679087616,,
5680136192,5.68013619,3.08881274
5681184768,,
5682233344,,
5683281920,,
5684330496,,
5685379072,5.68537907,3.10996454
5686427648,,
5687476224,,
5688524800,,
5689573376,,
5690621952,5.69062195,3.149491592
5691670528,,
5692719104,,
5693767680,,
5694816256,,
5695864832,5.69586483,3.10326995
5696913408,,
5697961984,,
5699010560,,
5700059136,,
5701107712,5.70110771,3.066670455
5702156288,,
5703204864,,
5704253440,,
5705302016,,
5706350592,5.70635059,3.05188757
5707399168,,
5708447744,,
5709496320,,
5710544896,,
5711593472,5.71159347,3.032098285
5712642048,,
5713690624,,
5714739200,,
5715787776,,
5716836352,5.71683635,3.081966024
5717884928,,
5718933504,,
5719982080,,
5721030656,,
5722079232,5.72207923,3.11615604
5723127808,,
5724176384,,
5725224960,,
5726273536,,
5727322112,5.72732211,3.170674154
5728370688,,
5729419264,,
5730467840,,
5731516416,,
5732564992,5.73256499,3.107885431
5733613568,,
5734662144,,
5735710720,,
5736759296,,
5737807872,5.73780787,3.055900108
5738856448,,
5739905024,,
5740953600,,
5742002176,,
5743050752,5.74305075,3.07654588
5744099328,,
5745147904,,
5746196480,,
5747245056,,
5748293632,5.74829363,3.101487269
5749342208,,
5750390784,,
5751439360,,
5752487936,,
5753536512,5.75353651,3.12451591
5754585088,,
5755633664,,
5756682240,,
5757730816,,
5758779392,5.75877939,3.136242783
5759827968,,
5760876544,,
5761925120,,
5762973696,,
5764022272,5.76402227,3.173962353
5765070848,,
5766119424,,
5767168000,,
5768216576,,
5769265152,5.76926515,3.127245803
5770313728,,
5771362304,,
5772410880,,
5773459456,,
5774508032,5.77450803,3.106548468
5775556608,,
5776605184,,
5777653760,,
5778702336,,
5779750912,5.77975091,3.067928606
5780799488,,
5781848064,,
5782896640,,
5783945216,,
5784993792,5.78499379,3.082921862
5786042368,,
5787090944,,
5788139520,,
5789188096,,
5790236672,5.79023667,3.114600875
5791285248,,
5792333824,,
5793382400,,
5794430976,,
5795479552,5.79547955,3.139222433
5796528128,,
5797576704,,
5798625280,,
5799673856,,
5800722432,5.80072243,3.158497003
5801771008,,
5802819584,,
5803868160,,
5804916736,,
5805965312,5.80596531,3.119579407
5807013888,,
5808062464,,
5809111040,,
5810159616,,
5811208192,5.81120819,3.081062046
5812256768,,
5813305344,,
5814353920,,
5815402496,,
5816451072,5.81645107,3.082979467
5817499648,,
5818548224,,
5819596800,,
5820645376,,
5821693952,5.82169395,3.104910473
5822742528,,
5823791104,,
5824839680,,
5825888256,,
5826936832,5.82693683,3.114380199
5827985408,,
5829033984,,
5830082560,,
5831131136,,
5832179712,5.83217971,3.142565618
5833228288,,
5834276864,,
5835325440,,
5836374016,,
5837422592,5.83742259,3.122054855
5838471168,,
5839519744,,
5840568320,,
5841616896,,
5842665472,5.84266547,3.090492316
5843714048,,
5844762624,,
5845811200,,
5846859776,,
5847908352,5.84790835,3.043313528
5848956928,,
5850005504,,
5851054080,,
5852102656,,
5853151232,5.85315123,3.05747051
5854199808,,
5855248384,,
5856296960,,
5857345536,,
5858394112,5.85839411,3.089889249
5859442688,,
5860491264,,
5861539840,,
5862588416,,
5863636992,5.86363699,3.109686491
5864685568,,
5865734144,,
5866782720,,
5867831296,,
5868879872,5.86887987,3.162102159
5869928448,,
5870977024,,
5872025600,,
5873074176,,
5874122752,5.87412275,3.144300615
5875171328,,
5876219904,,
5877268480,,
5878317056,,
5879365632,5.87936563,3.127316027
5880414208,,
5881462784,,
5882511360,,
5883559936,,
5884608512,5.88460851,3.063129842
5885657088,,
5886705664,,
5887754240,,
5888802816,,
5889851392,5.88985139,3.089935298
5890899968,,
5891948544,,
5892997120,,
5894045696,,
5895094272,5.89509427,3.107950801
5896142848,,
5897191424,,
5898240000,,
5899288576,,
5900337152,5.90033715,3.127288027
5901385728,,
5902434304,,
5903482880,,
5904531456,,
5905580032,5.90558003,3.150581407
5906628608,,
5907677184,,
5908725760,,
5909774336,,
5910822912,5.91082291,3.08683764
5911871488,,
5912920064,,
5913968640,,
5915017216,,
5916065792,5.91606579,3.055602777
5917114368,,
5918162944,,
5919211520,,
5920260096,,
5921308672,5.92130867,3.066897622
5922357248,,
5923405824,,
5924454400,,
5925502976,,
5926551552,5.92655155,3.093567034
5927600128,,
5928648704,,
5929697280,,
5930745856,,
5931794432,5.93179443,3.105864825
5932843008,,
5933891584,,
5934940160,,
5935988736,,
5937037312,5.93703731,3.130795745
5938085888,,
5939134464,,
5940183040,,
5941231616,,
5942280192,5.94228019,3.100882329
5943328768,,
5944377344,,
5945425920,,
5946474496,,
5947523072,5.94752307,3.035433532
5948571648,,
5949620224,,
5950668800,,
5951717376,,
5952765952,5.95276595,3.057627208
5953814528,,
5954863104,,
5955911680,,
5956960256,,
5958008832,5.95800883,3.075372454
5959057408,,
5960105984,,
5961154560,,
5962203136,,
5963251712,5.96325171,3.099856344
5964300288,,
5965348864,,
5966397440,,
5967446016,,
5968494592,5.96849459,3.109980562
5969543168,,
5970591744,,
5971640320,,
5972688896,,
5973737472,5.97373747,3.146588323
5974786048,,
5975834624,,
5976883200,,
5977931776,,
5978980352,5.97898035,3.080073006
5980028928,,
5981077504,,
5982126080,,
5983174656,,
5984223232,5.98422323,3.070717544
5985271808,,
5986320384,,
5987368960,,
5988417536,,
5989466112,5.98946611,3.080671297
5990514688,,
5991563264,,
5992611840,,
5993660416,,
5994708992,5.99470899,3.091126529
5995757568,,
5996806144,,
5997854720,,
5998903296,,
5999951872,5.99995187,3.100973235
6001000448,,
6002049024,,
6003097600,,
6004146176,,
6005194752,6.00519475,3.118259359
6006243328,,
6007291904,,
6008340480,,
6009389056,,
6010437632,6.01043763,3.107824004
6011486208,,
6012534784,,
6013583360,,
6014631936,,
6015680512,6.01568051,3.079530484
6016729088,,
6017777664,,
6018826240,,
6019874816,,
6020923392,6.02092339,3.069511396
6021971968,,
6023020544,,
6024069120,,
6025117696,,
6026166272,6.02616627,3.071144975
6027214848,,
6028263424,,
6029312000,,
6030360576,,
6031409152,6.03140915,3.086964245
6032457728,,
6033506304,,
6034554880,,
6035603456,,
6036652032,6.03665203,3.101076811
6037700608,,
6038749184,,
6039797760,,
6040846336,,
6041894912,6.04189491,3.145822666
6042943488,,
6043992064,,
6045040640,,
6046089216,,
6047137792,6.04713779,3.091763585
6048186368,,
6049234944,,
6050283520,,
6051332096,,
6052380672,6.05238067,3.053114155
6053429248,,
6054477824,,
6055526400,,
6056574976,,
6057623552,6.05762355,3.051790396
6058672128,,
6059720704,,
6060769280,,
6061817856,,
6062866432,6.06286643,3.046025152
6063915008,,
6064963584,,
6066012160,,
6067060736,,
6068109312,6.06810931,3.078359029
6069157888,,
6070206464,,
6071255040,,
6072303616,,
6073352192,6.07335219,3.095674158
6074400768,,
6075449344,,
6076497920,,
6077546496,,
6078595072,6.07859507,3.131003277
6079643648,,
6080692224,,
6081740800,,
6082789376,,
6083837952,6.08383795,3.064770285
6084886528,,
6085935104,,
6086983680,,
6088032256,,
6089080832,6.08908083,3.03139034
6090129408,,
6091177984,,
6092226560,,
6093275136,,
6094323712,6.09432371,2.978220209
6095372288,,
6096420864,,
6097469440,,
6098518016,,
6099566592,6.09956659,3.037629609
6100615168,,
6101663744,,
6102712320,,
6103760896,,
6104809472,6.10480947,3.072490936
6105858048,,
6106906624,,
6107955200,,
6109003776,,
6110052352,6.11005235,3.101611613
6111100928,,
6112149504,,
6113198080,,
6114246656,,
6115295232,6.11529523,3.095062763
6116343808,,
6117392384,,
6118440960,,
6119489536,,
6120538112,6.12053811,3.03565011
6121586688,,
6122635264,,
6123683840,,
6124732416,,
6125780992,6.12578099,3.007428265
6126829568,,
6127878144,,
6128926720,,
6129975296,,
6131023872,6.13102387,3.022280932
6132072448,,
6133121024,,
6134169600,,
6135218176,,
6136266752,6.13626675,3.064380566
6137315328,,
6138363904,,
6139412480,,
6140461056,,
6141509632,6.14150963,3.083745034
6142558208,,
6143606784,,
6144655360,,
6145703936,,
6146752512,6.14675251,3.122093641
6147801088,,
6148849664,,
6149898240,,
6150946816,,
6151995392,6.15199539,3.07210672
6153043968,,
6154092544,,
6155141120,,
6156189696,,
6157238272,6.15723827,3.077346991
6158286848,,
6159335424,,
6160384000,,
6161432576,,
6162481152,6.16248115,3.069156071
6163529728,,
6164578304,,
6165626880,,
6166675456,,
6167724032,6.16772403,3.081519346
6168772608,,
6169821184,,
6170869760,,
6171918336,,
6172966912,6.17296691,3.087051949
6174015488,,
6175064064,,
6176112640,,
6177161216,,
6178209792,6.17820979,3.104946836
6179258368,,
6180306944,,
6181355520,,
6182404096,,
6183452672,6.18345267,3.144738418
6184501248,,
6185549824,,
6186598400,,
6187646976,,
6188695552,6.18869555,3.080205577
6189744128,,
6190792704,,
6191841280,,
6192889856,,
6193938432,6.19393843,2.979333876
6194987008,,
6196035584,,
6197084160,,
6198132736,,
6199181312,6.19918131,2.983248257
6200229888,,
6201278464,,
6202327040,,
6203375616,,
6204424192,6.20442419,3.026348725
6205472768,,
6206521344,,
6207569920,,
6208618496,,
6209667072,6.20966707,3.05786589
6210715648,,
6211764224,,
6212812800,,
6213861376,,
6214909952,6.21490995,3.086054124
6215958528,,
6217007104,,
6218055680,,
6219104256,,
6220152832,6.22015283,3.089290679
6221201408,,
6222249984,,
6223298560,,
6224347136,,
6225395712,6.22539571,3.042088244
6226444288,,
6227492864,,
6228541440,,
6229590016,,
6230638592,6.23063859,3.037638126
6231687168,,
6232735744,,
6233784320,,
6234832896,,
6235881472,6.23588147,2.998452639
6236930048,,
6237978624,,
6239027200,,
6240075776,,
6241124352,6.24112435,3.03725133
6242172928,,
6243221504,,
6244270080,,
6245318656,,
6246367232,6.24636723,3.063290067
6247415808,,
6248464384,,
6249512960,,
6250561536,,
6251610112,6.25161011,3.08854181
6252658688,,
6253707264,,
6254755840,,
6255804416,,
6256852992,6.25685299,3.109900602
6257901568,,
6258950144,,
6259998720,,
6261047296,,
6262095872,6.26209587,3.057720952
6263144448,,
6264193024,,
6265241600,,
6266290176,,
6267338752,6.26733875,2.99033131
6268387328,,
6269435904,,
6270484480,,
6271533056,,
6272581632,6.27258163,3.041012148
6273630208,,
6274678784,,
6275727360,,
6276775936,,
6277824512,6.27782451,3.065469393
6278873088,,
6279921664,,
6280970240,,
6282018816,,
6283067392,6.28306739,3.079497538
6284115968,,
6285164544,,
6286213120,,
6287261696,,
6288310272,6.28831027,3.116208824
6289358848,,
6290407424,,
6291456000,,
6292504576,,
6293553152,6.29355315,3.06555517
6294601728,,
6295650304,,
6296698880,,
6297747456,,
6298796032,6.29879603,3.00762427
6299844608,,
6300893184,,
6301941760,,
6302990336,,
6304038912,6.30403891,2.99155016
6305087488,,
6306136064,,
6307184640,,
6308233216,,
6309281792,6.30928179,3.022349387
6310330368,,
6311378944,,
6312427520,,
6313476096,,
6314524672,6.31452467,3.053162089
6315573248,,
6316621824,,
6317670400,,
6318718976,,
6319767552,6.31976755,3.074780257
6320816128,,
6321864704,,
6322913280,,
6323961856,,
6325010432,6.32501043,3.119739609
6326059008,,
6327107584,,
6328156160,,
6329204736,,
6330253312,6.33025331,3.121148868
6331301888,,
6332350464,,
6333399040,,
6334447616,,
6335496192,6.33549619,3.072765842
6336544768,,
6337593344,,
6338641920,,
6339690496,,
6340739072,6.34073907,3.058854088
6341787648,,
6342836224,,
6343884800,,
6344933376,,
6345981952,6.34598195,3.044738297
6347030528,,
6348079104,,
6349127680,,
6350176256,,
6351224832,6.35122483,3.066914368
6352273408,,
6353321984,,
6354370560,,
6355419136,,
6356467712,6.35646771,3.078937825
6357516288,,
6358564864,,
6359613440,,
6360662016,,
6361710592,6.36171059,3.115892183
6362759168,,
6363807744,,
6364856320,,
6365904896,,
6366953472,6.36695347,3.07475294
6368002048,,
6369050624,,
6370099200,,
6371147776,,
6372196352,6.37219635,3.016168982
6373244928,,
6374293504,,
6375342080,,
6376390656,,
6377439232,6.37743923,2.999388555
6378487808,,
6379536384,,
6380584960,,
6381633536,,
6382682112,6.38268211,3.033566717
6383730688,,
6384779264,,
6385827840,,
6386876416,,
6387924992,6.38792499,3.055657218
6388973568,,
6390022144,,
6391070720,,
6392119296,,
6393167872,6.39316787,3.09259347
6394216448,,
6395265024,,
6396313600,,
6397362176,,
6398410752,6.39841075,3.082392555
6399459328,,
6400507904,,
6401556480,,
6402605056,,
6403653632,6.40365363,3.039187382
6404702208,,
6405750784,,
6406799360,,
6407847936,,
6408896512,6.40889651,3.016982885
6409945088,,
6410993664,,
6412042240,,
6413090816,,
6414139392,6.41413939,3.047894934
6415187968,,
6416236544,,
6417285120,,
6418333696,,
6419382272,6.41938227,3.062566941
6420430848,,
6421479424,,
6422528000,,
6423576576,,
6424625152,6.42462515,3.078582498
6425673728,,
6426722304,,
6427770880,,
6428819456,,
6429868032,6.42986803,3.099242205
6430916608,,
6431965184,,
6433013760,,
6434062336,,
6435110912,6.43511091,3.000750484
6436159488,,
6437208064,,
6438256640,,
6439305216,,
6440353792,6.44035379,2.963986241
6441402368,,
6442450944,,
6443499520,,
6444548096,,
6445596672,6.44559667,2.971644477
6446645248,,
6447693824,,
6448742400,,
6449790976,,
6450839552,6.45083955,3.012976924
6451888128,,
6452936704,,
6453985280,,
6455033856,,
6456082432,6.45608243,3.038891441
6457131008,,
6458179584,,
6459228160,,
6460276736,,
6461325312,6.46132531,3.0727283
6462373888,,
6463422464,,
6464471040,,
6465519616,,
6466568192,6.46656819,3.062039564
6467616768,,
6468665344,,
6469713920,,
6470762496,,
6471811072,6.47181107,3.146967624
6472859648,,
6473908224,,
6474956800,,
6476005376,,
6477053952,6.47705395,3.090130153
6478102528,,
6479151104,,
6480199680,,
6481248256,,
6482296832,6.48229683,3.047841302
6483345408,,
6484393984,,
6485442560,,
6486491136,,
6487539712,6.48753971,3.068309818
6488588288,,
6489636864,,
6490685440,,
6491734016,,
6492782592,6.49278259,3.073947515
6493831168,,
6494879744,,
6495928320,,
6496976896,,
6498025472,6.49802547,3.118120059
6499074048,,
6500122624,,
6501171200,,
6502219776,,
6503268352,6.50326835,3.074514209
6504316928,,
6505365504,,
6506414080,,
6507462656,,
6508511232,6.50851123,3.020011531
6509559808,,
6510608384,,
6511656960,,
6512705536,,
6513754112,6.51375411,3.016099322
6514802688,,
6515851264,,
6516899840,,
6517948416,,
6518996992,6.51899699,3.040698473
6520045568,,
6521094144,,
6522142720,,
6523191296,,
6524239872,6.52423987,3.058988569
6525288448,,
6526337024,,
6527385600,,
6528434176,,
6529482752,6.52948275,3.070521034
6530531328,,
6531579904,,
6532628480,,
6533677056,,
6534725632,6.53472563,3.103060571
6535774208,,
6536822784,,
6537871360,,
6538919936,,
6539968512,6.53996851,3.055648977
6541017088,,
6542065664,,
6543114240,,
6544162816,,
6545211392,6.54521139,3.024043913
6546259968,,
6547308544,,
6548357120,,
6549405696,,
6550454272,6.55045427,2.997174351
6551502848,,
6552551424,,
6553600000,,
6554648576,,
6555697152,6.55569715,3.02611048
6556745728,,
6557794304,,
6558842880,,
6559891456,,
6560940032,6.56094003,3.045440705
6561988608,,
6563037184,,
6564085760,,
6565134336,,
6566182912,6.56618291,3.067780528
6567231488,,
6568280064,,
6569328640,,
6570377216,,
6571425792,6.57142579,3.096927868
6572474368,,
6573522944,,
6574571520,,
6575620096,,
6576668672,6.57666867,3.014646284
6577717248,,
6578765824,,
6579814400,,
6580862976,,
6581911552,6.58191155,2.992498823
6582960128,,
6584008704,,
6585057280,,
6586105856,,
6587154432,6.58715443,2.984812664
6588203008,,
6589251584,,
6590300160,,
6591348736,,
6592397312,6.59239731,3.020680698
6593445888,,
6594494464,,
6595543040,,
6596591616,,
6597640192,6.59764019,3.042980344
6598688768,,
6599737344,,
6600785920,,
6601834496,,
6602883072,6.60288307,3.098401866
6603931648,,
6604980224,,
6606028800,,
6607077376,,
6608125952,6.60812595,3.063205523
6609174528,,
6610223104,,
6611271680,,
6612320256,,
6613368832,6.61336883,3.048609126
6614417408,,
6615465984,,
6616514560,,
6617563136,,
6618611712,6.61861171,3.012737167
6619660288,,
6620708864,,
6621757440,,
6622806016,,
6623854592,6.62385459,3.035487802
6624903168,,
6625951744,,
6627000320,,
6628048896,,
6629097472,6.62909747,3.054931913
6630146048,,
6631194624,,
6632243200,,
6633291776,,
6634340352,6.63434035,3.074456474
6635388928,,
6636437504,,
6637486080,,
6638534656,,
6639583232,6.63958323,3.09943001
6640631808,,
6641680384,,
6642728960,,
6643777536,,
6644826112,6.64482611,3.014592681
6645874688,,
6646923264,,
6647971840,,
6649020416,,
6650068992,6.65006899,2.982185308
6651117568,,
6652166144,,
6653214720,,
6654263296,,
6655311872,6.65531187,2.974418507
6656360448,,
6657409024,,
6658457600,,
6659506176,,
6660554752,6.66055475,3.012372753
6661603328,,
6662651904,,
6663700480,,
6664749056,,
6665797632,6.66579763,3.03288243
6666846208,,
6667894784,,
6668943360,,
6669991936,,
6671040512,6.67104051,3.067658203
6672089088,,
6673137664,,
6674186240,,
6675234816,,
6676283392,6.67628339,3.069447533
6677331968,,
6678380544,,
6679429120,,
6680477696,,
6681526272,6.68152627,3.050328173
6682574848,,
6683623424,,
6684672000,,
6685720576,,
6686769152,6.68676915,2.999908515
6687817728,,
6688866304,,
6689914880,,
6690963456,,
6692012032,6.69201203,3.004584419
6693060608,,
6694109184,,
6695157760,,
6696206336,,
6697254912,6.69725491,3.03277412
6698303488,,
6699352064,,
6700400640,,
6701449216,,
6702497792,6.70249779,3.050804716
6703546368,,
6704594944,,
6705643520,,
6706692096,,
6707740672,6.70774067,3.098289687
6708789248,,
6709837824,,
6710886400,,
6711934976,,
6712983552,6.71298355,3.024814876
6714032128,,
6715080704,,
6716129280,,
6717177856,,
6718226432,6.71822643,2.99916857
6719275008,,
6720323584,,
6721372160,,
6722420736,,
6723469312,6.72346931,3.053384773
6724517888,,
6725566464,,
6726615040,,
6727663616,,
6728712192,6.72871219,3.020078973
6729760768,,
6730809344,,
6731857920,,
6732906496,,
6733955072,6.73395507,3.042277737
6735003648,,
6736052224,,
6737100800,,
6738149376,,
6739197952,6.73919795,3.056902869
6740246528,,
6741295104,,
6742343680,,
6743392256,,
6744440832,6.74444083,3.104906886
6745489408,,
6746537984,,
6747586560,,
6748635136,,
6749683712,6.74968371,3.024389265
6750732288,,
6751780864,,
6752829440,,
6753878016,,
6754926592,6.75492659,3.016313822
6755975168,,
6757023744,,
6758072320,,
6759120896,,
6760169472,6.76016947,3.007239614
6761218048,,
6762266624,,
6763315200,,
6764363776,,
6765412352,6.76541235,3.025615168
6766460928,,
6767509504,,
6768558080,,
6769606656,,
6770655232,6.77065523,3.043063006
6771703808,,
6772752384,,
6773800960,,
6774849536,,
6775898112,6.77589811,3.055507532
6776946688,,
6777995264,,
6779043840,,
6780092416,,
6781140992,6.78114099,3.078041117
6782189568,,
6783238144,,
6784286720,,
6785335296,,
6786383872,6.78638387,3.049191143
6787432448,,
6788481024,,
6789529600,,
6790578176,,
6791626752,6.79162675,3.017318301
6792675328,,
6793723904,,
6794772480,,
6795821056,,
6796869632,6.79686963,3.061904975
6797918208,,
6798966784,,
6800015360,,
6801063936,,
6802112512,6.80211251,3.064166393
6803161088,,
6804209664,,
6805258240,,
6806306816,,
6807355392,6.80735539,3.068956025
6808403968,,
6809452544,,
6810501120,,
6811549696,,
6812598272,6.81259827,3.079539109
6813646848,,
6814695424,,
6815744000,,
6816792576,,
6817841152,6.81784115,3.113404961
6818889728,,
6819938304,,
6820986880,,
6822035456,,
6823084032,6.82308403,3.008296888
6824132608,,
6825181184,,
6826229760,,
6827278336,,
6828326912,6.82832691,2.999399027
6829375488,,
6830424064,,
6831472640,,
6832521216,,
6833569792,6.83356979,2.952939117
6834618368,,
6835666944,,
6836715520,,
6837764096,,
6838812672,6.83881267,2.997940613
6839861248,,
6840909824,,
6841958400,,
6843006976,,
6844055552,6.84405555,3.023782179
6845104128,,
6846152704,,
6847201280,,
6848249856,,
6849298432,6.84929843,3.05651448
6850347008,,
6851395584,,
6852444160,,
6853492736,,
6854541312,6.85454131,3.01194196
6855589888,,
6856638464,,
6857687040,,
6858735616,,
6859784192,6.85978419,2.957858375
6860832768,,
6861881344,,
6862929920,,
6863978496,,
6865027072,6.86502707,2.938024506
6866075648,,
6867124224,,
6868172800,,
6869221376,,
6870269952,6.87026995,2.986780347
6871318528,,
6872367104,,
6873415680,,
6874464256,,
6875512832,6.87551283,3.012332496
6876561408,,
6877609984,,
6878658560,,
6879707136,,
6880755712,6.88075571,3.029579473
6881804288,,
6882852864,,
6883901440,,
6884950016,,
6885998592,6.88599859,3.080694862
6887047168,,
6888095744,,
6889144320,,
6890192896,,
6891241472,6.89124147,3.000223894
6892290048,,
6893338624,,
6894387200,,
6895435776,,
6896484352,6.89648435,2.989772966
6897532928,,
6898581504,,
6899630080,,
6900678656,,
6901727232,6.90172723,2.961528062
6902775808,,
6903824384,,
6904872960,,
6905921536,,
6906970112,6.90697011,2.993015945
6908018688,,
6909067264,,
6910115840,,
6911164416,,
6912212992,6.91221299,3.020005351
6913261568,,
6914310144,,
6915358720,,
6916407296,,
6917455872,6.91745587,3.041342829
6918504448,,
6919553024,,
6920601600,,
6921650176,,
6922698752,6.92269875,3.0410502
6923747328,,
6924795904,,
6925844480,,
6926893056,,
6927941632,6.92794163,3.013424521
6928990208,,
6930038784,,
6931087360,,
6932135936,,
6933184512,6.93318451,3.015489749
6934233088,,
6935281664,,
6936330240,,
6937378816,,
6938427392,6.93842739,3.021118521
6939475968,,
6940524544,,
6941573120,,
6942621696,,
6943670272,6.94367027,3.038547385
6944718848,,
6945767424,,
6946816000,,
6947864576,,
6948913152,6.94891315,3.042733452
6949961728,,
6951010304,,
6952058880,,
6953107456,,
6954156032,6.95415603,3.079826376
6955204608,,
6956253184,,
6957301760,,
6958350336,,
6959398912,6.95939891,2.958533417
6960447488,,
6961496064,,
6962544640,,
6963593216,,
6964641792,6.96464179,2.955333371
6965690368,,
6966738944,,
6967787520,,
6968836096,,
6969884672,6.96988467,2.95368738
6970933248,,
6971981824,,
6973030400,,
6974078976,,
6975127552,6.97512755,2.984112046
6976176128,,
6977224704,,
6978273280,,
6979321856,,
6980370432,6.98037043,3.013753666
6981419008,,
6982467584,,
6983516160,,
6984564736,,
6985613312,6.98561331,3.039806869
6986661888,,
6987710464,,
6988759040,,
6989807616,,
6990856192,6.99085619,3.086353586
6991904768,,
6992953344,,
6994001920,,
6995050496,,
6996099072,6.99609907,3.026542546
6997147648,,
6998196224,,
6999244800,,
7000293376,,
7001341952,7.00134195,2.986081204
7002390528,,
7003439104,,
7004487680,,
7005536256,,
7006584832,7.00658483,2.995782908
7007633408,,
7008681984,,
7009730560,,
7010779136,,
7011827712,7.01182771,3.008926003
7012876288,,
7013924864,,
7014973440,,
7016022016,,
7017070592,7.01707059,3.029123154
7018119168,,
7019167744,,
7020216320,,
7021264896,,
7022313472,7.02231347,3.051105113
7023362048,,
7024410624,,
7025459200,,
7026507776,,
7027556352,7.02755635,3.059500841
7028604928,,
7029653504,,
7030702080,,
7031750656,,
7032799232,7.03279923,3.006909647
7033847808,,
7034896384,,
7035944960,,
7036993536,,
7038042112,7.03804211,2.945057988
7039090688,,
7040139264,,
7041187840,,
7042236416,,
7043284992,7.04328499,2.95521646
7044333568,,
7045382144,,
7046430720,,
7047479296,,
7048527872,7.04852787,2.997551117
7049576448,,
7050625024,,
7051673600,,
7052722176,,
7053770752,7.05377075,3.012900967
7054819328,,
7055867904,,
7056916480,,
7057965056,,
7059013632,7.05901363,3.051991168
7060062208,,
7061110784,,
7062159360,,
7063207936,,
7064256512,7.06425651,2.989784312
7065305088,,
7066353664,,
7067402240,,
7068450816,,
7069499392,7.06949939,2.945851355
7070547968,,
7071596544,,
7072645120,,
7073693696,,
7074742272,7.07474227,2.931161883
7075790848,,
7076839424,,
7077888000,,
7078936576,,
7079985152,7.07998515,2.959757635
7081033728,,
7082082304,,
7083130880,,
7084179456,,
7085228032,7.08522803,2.99832927
7086276608,,
7087325184,,
7088373760,,
7089422336,,
7090470912,7.09047091,3.023885953
7091519488,,
7092568064,,
7093616640,,
7094665216,,
7095713792,7.09571379,3.037807659
7096762368,,
7097810944,,
7098859520,,
7099908096,,
7100956672,7.10095667,2.968075993
7102005248,,
7103053824,,
7104102400,,
7105150976,,
7106199552,7.10619955,2.932869187
7107248128,,
7108296704,,
7109345280,,
7110393856,,
7111442432,7.11144243,2.891023936
7112491008,,
7113539584,,
7114588160,,
7115636736,,
7116685312,7.11668531,2.941078647
7117733888,,
7118782464,,
7119831040,,
7120879616,,
7121928192,7.12192819,2.983084643
7122976768,,
7124025344,,
7125073920,,
7126122496,,
7127171072,7.12717107,3.018175306
7128219648,,
7129268224,,
7130316800,,
7131365376,,
7132413952,7.13241395,3.02256321
7133462528,,
7134511104,,
7135559680,,
7136608256,,
7137656832,7.13765683,3.002964777
7138705408,,
7139753984,,
7140802560,,
7141851136,,
7142899712,7.14289971,2.910429737
7143948288,,
7144996864,,
7146045440,,
7147094016,,
7148142592,7.14814259,2.860843817
7149191168,,
7150239744,,
7151288320,,
7152336896,,
7153385472,7.15338547,2.926908611
7154434048,,
7155482624,,
7156531200,,
7157579776,,
7158628352,7.15862835,2.974454837
7159676928,,
7160725504,,
7161774080,,
7162822656,,
7163871232,7.16387123,3.011820849
7164919808,,
7165968384,,
7167016960,,
7168065536,,
7169114112,7.16911411,3.024895776
7170162688,,
7171211264,,
7172259840,,
7173308416,,
7174356992,7.17435699,2.945924747
7175405568,,
7176454144,,
7177502720,,
7178551296,,
7179599872,7.17959987,2.902107033
7180648448,,
7181697024,,
7182745600,,
7183794176,,
7184842752,7.18484275,2.943662503
7185891328,,
7186939904,,
7187988480,,
7189037056,,
7190085632,7.19008563,2.977612574
7191134208,,
7192182784,,
7193231360,,
7194279936,,
7195328512,7.19532851,3.004076249
7196377088,,
7197425664,,
7198474240,,
7199522816,,
7200571392,7.20057139,3.043778556
7201619968,,
7202668544,,
7203717120,,
7204765696,,
7205814272,7.20581427,2.998815799
7206862848,,
7207911424,,
7208960000,,
7210008576,,
7211057152,7.21105715,2.961881858
7212105728,,
7213154304,,
7214202880,,
7215251456,,
7216300032,7.21630003,2.913380335
7217348608,,
7218397184,,
7219445760,,
7220494336,,
7221542912,7.22154291,2.953258357
7222591488,,
7223640064,,
7224688640,,
7225737216,,
7226785792,7.22678579,2.990687671
7227834368,,
7228882944,,
7229931520,,
7230980096,,
7232028672,7.23202867,3.020708787
7233077248,,
7234125824,,
7235174400,,
7236222976,,
7237271552,7.23727155,3.051795849
7238320128,,
7239368704,,
7240417280,,
7241465856,,
7242514432,7.24251443,2.946079767
7243563008,,
7244611584,,
7245660160,,
7246708736,,
7247757312,7.24775731,2.931192111
7248805888,,
7249854464,,
7250903040,,
7251951616,,
7253000192,7.25300019,2.931846167
7254048768,,
7255097344,,
7256145920,,
7257194496,,
7258243072,7.25824307,2.973709934
7259291648,,
7260340224,,
7261388800,,
7262437376,,
7263485952,7.26348595,3.009052243
7264534528,,
7265583104,,
7266631680,,
7267680256,,
7268728832,7.26872883,3.054469908
7269777408,,
7270825984,,
7271874560,,
7272923136,,
7273971712,7.27397171,3.011170115
7275020288,,
7276068864,,
7277117440,,
7278166016,,
7279214592,7.27921459,2.990877967
7280263168,,
7281311744,,
7282360320,,
7283408896,,
7284457472,7.28445747,2.982670877
7285506048,,
7286554624,,
7287603200,,
7288651776,,
7289700352,7.28970035,2.972828194
7290748928,,
7291797504,,
7292846080,,
7293894656,,
7294943232,7.29494323,2.999204118
7295991808,,
7297040384,,
7298088960,,
7299137536,,
7300186112,7.30018611,3.018253903
7301234688,,
7302283264,,
7303331840,,
7304380416,,
7305428992,7.30542899,3.047466726
7306477568,,
7307526144,,
7308574720,,
7309623296,,
7310671872,7.31067187,3.000907725
7311720448,,
7312769024,,
7313817600,,
7314866176,,
7315914752,7.31591475,2.96334682
7316963328,,
7318011904,,
7319060480,,
7320109056,,
7321157632,7.32115763,2.960928415
7322206208,,
7323254784,,
7324303360,,
7325351936,,
7326400512,7.32640051,2.988864941
7327449088,,
7328497664,,
7329546240,,
7330594816,,
7331643392,7.33164339,3.006305003
7332691968,,
7333740544,,
7334789120,,
7335837696,,
7336886272,7.33688627,3.024633101
7337934848,,
7338983424,,
7340032000,,
7341080576,,
7342129152,7.34212915,3.047122204
7343177728,,
7344226304,,
7345274880,,
7346323456,,
7347372032,7.34737203,3.01691819
7348420608,,
7349469184,,
7350517760,,
7351566336,,
7352614912,7.35261491,2.985869567
7353663488,,
7354712064,,
7355760640,,
7356809216,,
7357857792,7.35785779,2.986131532
7358906368,,
7359954944,,
7361003520,,
7362052096,,
7363100672,7.36310067,3.000901096
7364149248,,
7365197824,,
7366246400,,
7367294976,,
7368343552,7.36834355,3.015434847
7369392128,,
7370440704,,
7371489280,,
7372537856,,
7373586432,7.37358643,3.043097756
7374635008,,
7375683584,,
7376732160,,
7377780736,,
7378829312,7.37882931,3.130621797
7379877888,,
7380926464,,
7381975040,,
7383023616,,
7384072192,7.38407219,2.998613813
7385120768,,
7386169344,,
7387217920,,
7388266496,,
7389315072,7.38931507,2.908867853
7390363648,,
7391412224,,
7392460800,,
7393509376,,
7394557952,7.39455795,2.923934424
7395606528,,
7396655104,,
7397703680,,
7398752256,,
7399800832,7.39980083,2.9634283
7400849408,,
7401897984,,
7402946560,,
7403995136,,
7405043712,7.40504371,2.989035324
7406092288,,
7407140864,,
7408189440,,
7409238016,,
7410286592,7.41028659,3.030862337
7411335168,,
7412383744,,
7413432320,,
7414480896,,
7415529472,7.41552947,2.941581107
7416578048,,
7417626624,,
7418675200,,
7419723776,,
7420772352,7.42077235,2.908003343
7421820928,,
7422869504,,
7423918080,,
7424966656,,
7426015232,7.42601523,2.893143638
7427063808,,
7428112384,,
7429160960,,
7430209536,,
7431258112,7.43125811,2.920685369
7432306688,,
7433355264,,
7434403840,,
7435452416,,
7436500992,7.43650099,2.963647415
7437549568,,
7438598144,,
7439646720,,
7440695296,,
7441743872,7.44174387,2.985470319
7442792448,,
7443841024,,
7444889600,,
7445938176,,
7446986752,7.44698675,3.028561068
7448035328,,
7449083904,,
7450132480,,
7451181056,,
7452229632,7.45222963,3.033876579
7453278208,,
7454326784,,
7455375360,,
7456423936,,
7457472512,7.45747251,2.999379152
7458521088,,
7459569664,,
7460618240,,
7461666816,,
7462715392,7.46271539,2.969029002
7463763968,,
7464812544,,
7465861120,,
7466909696,,
7467958272,7.46795827,2.968194085
7469006848,,
7470055424,,
7471104000,,
7472152576,,
7473201152,7.47320115,2.99206537
7474249728,,
7475298304,,
7476346880,,
7477395456,,
7478444032,7.47844403,3.010028821
7479492608,,
7480541184,,
7481589760,,
7482638336,,
7483686912,7.48368691,3.052246321
7484735488,,
7485784064,,
7486832640,,
7487881216,,
7488929792,7.48892979,2.950834648
7489978368,,
7491026944,,
7492075520,,
7493124096,,
7494172672,7.49417267,2.939163889
7495221248,,
7496269824,,
7497318400,,
7498366976,,
7499415552,7.49941555,2.896474765
7500464128,,
7501512704,,
7502561280,,
7503609856,,
7504658432,7.50465843,2.942535366
7505707008,,
7506755584,,
7507804160,,
7508852736,,
7509901312,7.50990131,2.974561961
7510949888,,
7511998464,,
7513047040,,
7514095616,,
7515144192,7.51514419,2.998234615
7516192768,,
7517241344,,
7518289920,,
7519338496,,
7520387072,7.52038707,3.011701934
7521435648,,
7522484224,,
7523532800,,
7524581376,,
7525629952,7.52562995,2.960168199
7526678528,,
7527727104,,
7528775680,,
7529824256,,
7530872832,7.53087283,2.935200647
7531921408,,
7532969984,,
7534018560,,
7535067136,,
7536115712,7.53611571,2.913289935
7537164288,,
7538212864,,
7539261440,,
7540310016,,
7541358592,7.54135859,2.952238553
7542407168,,
7543455744,,
7544504320,,
7545552896,,
7546601472,7.54660147,2.977087628
7547650048,,
7548698624,,
7549747200,,
7550795776,,
7551844352,7.55184435,3.012561588
7552892928,,
7553941504,,
7554990080,,
7556038656,,
7557087232,7.55708723,3.002231273
7558135808,,
7559184384,,
7560232960,,
7561281536,,
7562330112,7.56233011,2.943654327
7563378688,,
7564427264,,
7565475840,,
7566524416,,
7567572992,7.56757299,2.924335191
7568621568,,
7569670144,,
7570718720,,
7571767296,,
7572815872,7.57281587,2.927777087
7573864448,,
7574913024,,
7575961600,,
7577010176,,
7578058752,7.57805875,2.960100591
7579107328,,
7580155904,,
7581204480,,
7582253056,,
7583301632,7.58330163,2.987958002
7584350208,,
7585398784,,
7586447360,,
7587495936,,
7588544512,7.58854451,3.041044036
7589593088,,
7590641664,,
7591690240,,
7592738816,,
7593787392,7.59378739,2.984899494
7594835968,,
7595884544,,
7596933120,,
7597981696,,
7599030272,7.59903027,2.868983309
7600078848,,
7601127424,,
7602176000,,
7603224576,,
7604273152,7.60427315,2.876873904
7605321728,,
7606370304,,
7607418880,,
7608467456,,
7609516032,7.60951603,2.90503335
7610564608,,
7611613184,,
7612661760,,
7613710336,,
7614758912,7.61475891,2.950439326
7615807488,,
7616856064,,
7617904640,,
7618953216,,
7620001792,7.62000179,2.984299083
7621050368,,
7622098944,,
7623147520,,
7624196096,,
7625244672,7.62524467,3.012186334
7626293248,,
7627341824,,
7628390400,,
7629438976,,
7630487552,7.63048755,2.94952859
7631536128,,
7632584704,,
7633633280,,
7634681856,,
7635730432,7.63573043,2.931907005
7636779008,,
7637827584,,
7638876160,,
7639924736,,
7640973312,7.64097331,2.80919435
7642021888,,
7643070464,,
7644119040,,
7645167616,,
7646216192,7.64621619,2.883404748
7647264768,,
7648313344,,
7649361920,,
7650410496,,
7651459072,7.65145907,2.9392166
7652507648,,
7653556224,,
7654604800,,
7655653376,,
7656701952,7.65670195,2.978410651
7657750528,,
7658799104,,
7659847680,,
7660896256,,
7661944832,7.66194483,3.00665048
7662993408,,
7664041984,,
7665090560,,
7666139136,,
7667187712,7.66718771,2.951210771
7668236288,,
7669284864,,
7670333440,,
7671382016,,
7672430592,7.67243059,2.939454354
7673479168,,
7674527744,,
7675576320,,
7676624896,,
7677673472,7.67767347,2.947144607
7678722048,,
7679770624,,
7680819200,,
7681867776,,
7682916352,7.68291635,2.969948233
7683964928,,
7685013504,,
7686062080,,
7687110656,,
7688159232,7.68815923,2.988453235
7689207808,,
7690256384,,
7691304960,,
7692353536,,
7693402112,7.69340211,3.033659929
7694450688,,
7695499264,,
7696547840,,
7697596416,,
7698644992,7.69864499,2.98039222
7699693568,,
7700742144,,
7701790720,,
7702839296,,
7703887872,7.70388787,2.954300596
7704936448,,
7705985024,,
7707033600,,
7708082176,,
7709130752,7.70913075,2.916938076
7710179328,,
7711227904,,
7712276480,,
7713325056,,
7714373632,7.71437363,2.946070207
7715422208,,
7716470784,,
7717519360,,
7718567936,,
7719616512,7.71961651,2.977344232
7720665088,,
7721713664,,
7722762240,,
7723810816,,
7724859392,7.72485939,2.993819585
7725907968,,
7726956544,,
7728005120,,
7729053696,,
7730102272,7.73010227,3.011358296
7731150848,,
7732199424,,
7733248000,,
7734296576,,
7735345152,7.73534515,2.94887503
7736393728,,
7737442304,,
7738490880,,
7739539456,,
7740588032,7.74058803,2.946559591
7741636608,,
7742685184,,
7743733760,,
7744782336,,
7745830912,7.74583091,2.968854243
7746879488,,
7747928064,,
7748976640,,
7750025216,,
7751073792,7.75107379,2.971622419
7752122368,,
7753170944,,
7754219520,,
7755268096,,
7756316672,7.75631667,2.98450081
7757365248,,
7758413824,,
7759462400,,
7760510976,,
7761559552,7.76155955,3.006257866
7762608128,,
7763656704,,
7764705280,,
7765753856,,
7766802432,7.76680243,2.997497379
7767851008,,
7768899584,,
7769948160,,
7770996736,,
7772045312,7.77204531,2.962368219
7773093888,,
7774142464,,
7775191040,,
7776239616,,
7777288192,7.77728819,2.913925653
7778336768,,
7779385344,,
7780433920,,
7781482496,,
7782531072,7.78253107,2.924125251
7783579648,,
7784628224,,
7785676800,,
7786725376,,
7787773952,7.78777395,2.957298081
7788822528,,
7789871104,,
7790919680,,
7791968256,,
7793016832,7.79301683,2.977887949
7794065408,,
7795113984,,
7796162560,,
7797211136,,
7798259712,7.79825971,3.017083634
7799308288,,
7800356864,,
7801405440,,
7802454016,,
7803502592,7.80350259,2.971034173
7804551168,,
7805599744,,
7806648320,,
7807696896,,
7808745472,7.80874547,2.956914331
7809794048,,
7810842624,,
7811891200,,
7812939776,,
7813988352,7.81398835,2.930011879
7815036928,,
7816085504,,
7817134080,,
7818182656,,
7819231232,7.81923123,2.944210805
7820279808,,
7821328384,,
7822376960,,
7823425536,,
7824474112,7.82447411,2.974945268
7825522688,,
7826571264,,
7827619840,,
7828668416,,
7829716992,7.82971699,2.994477133
7830765568,,
7831814144,,
7832862720,,
7833911296,,
7834959872,7.83495987,3.022369138
7836008448,,
7837057024,,
7838105600,,
7839154176,,
7840202752,7.84020275,2.951760019
7841251328,,
7842299904,,
7843348480,,
7844397056,,
7845445632,7.84544563,2.914935939
7846494208,,
7847542784,,
7848591360,,
7849639936,,
7850688512,7.85068851,2.82662551
7851737088,,
7852785664,,
7853834240,,
7854882816,,
7855931392,7.85593139,2.88986208
7856979968,,
7858028544,,
7859077120,,
7860125696,,
7861174272,7.86117427,2.933730885
7862222848,,
7863271424,,
7864320000,,
7865368576,,
7866417152,7.86641715,2.97173148
7867465728,,
7868514304,,
7869562880,,
7870611456,,
7871660032,7.87166003,2.999649786
7872708608,,
7873757184,,
7874805760,,
7875854336,,
7876902912,7.87690291,2.981945683
7877951488,,
7879000064,,
7880048640,,
7881097216,,
7882145792,7.88214579,2.98601324
7883194368,,
7884242944,,
7885291520,,
7886340096,,
7887388672,7.88738867,2.96616393
7888437248,,
7889485824,,
7890534400,,
7891582976,,
7892631552,7.89263155,2.981562967
7893680128,,
7894728704,,
7895777280,,
7896825856,,
7897874432,7.89787443,2.993785927
7898923008,,
7899971584,,
7901020160,,
7902068736,,
7903117312,7.90311731,3.015798325
7904165888,,
7905214464,,
7906263040,,
7907311616,,
7908360192,7.90836019,2.994133362
7909408768,,
7910457344,,
7911505920,,
7912554496,,
7913603072,7.91360307,2.943327399
7914651648,,
7915700224,,
7916748800,,
7917797376,,
7918845952,7.91884595,2.923003371
7919894528,,
7920943104,,
7921991680,,
7923040256,,
7924088832,7.92408883,2.867672071
7925137408,,
7926185984,,
7927234560,,
7928283136,,
7929331712,7.92933171,2.930810318
7930380288,,
7931428864,,
7932477440,,
7933526016,,
7934574592,7.93457459,2.963985008
7935623168,,
7936671744,,
7937720320,,
7938768896,,
7939817472,7.93981747,3.00382734
7940866048,,
7941914624,,
7942963200,,
7944011776,,
7945060352,7.94506035,2.977345296
7946108928,,
7947157504,,
7948206080,,
7949254656,,
7950303232,7.95030323,2.976485331
7951351808,,
7952400384,,
7953448960,,
7954497536,,
7955546112,7.95554611,2.964895854
7956594688,,
7957643264,,
7958691840,,
7959740416,,
7960788992,7.96078899,2.946392018
7961837568,,
7962886144,,
7963934720,,
7964983296,,
7966031872,7.96603187,2.970663289
7967080448,,
7968129024,,
7969177600,,
7970226176,,
7971274752,7.97127475,2.979697947
7972323328,,
7973371904,,
7974420480,,
7975469056,,
7976517632,7.97651763,3.025980854
7977566208,,
7978614784,,
7979663360,,
7980711936,,
7981760512,7.98176051,2.96046927
7982809088,,
7983857664,,
7984906240,,
7985954816,,
7987003392,7.98700339,2.927348069
7988051968,,
7989100544,,
7990149120,,
7991197696,,
7992246272,7.99224627,2.936914537
7993294848,,
7994343424,,
7995392000,,
7996440576,,
7997489152,7.99748915,2.948580761
7998537728,,
7999586304,,
8000634880,,
8001683456,,
8002732032,8.00273203,2.970866412
8003780608,,
8004829184,,
8005877760,,
8006926336,,
8007974912,8.00797491,2.986446322
8009023488,,
8010072064,,
8011120640,,
8012169216,,
8013217792,8.01321779,3.037416732
8014266368,,
8015314944,,
8016363520,,
8017412096,,
8018460672,8.01846067,2.963720875
8019509248,,
8020557824,,
8021606400,,
8022654976,,
8023703552,8.02370355,2.972418752
8024752128,,
8025800704,,
8026849280,,
8027897856,,
8028946432,8.02894643,2.91883875
8029995008,,
8031043584,,
8032092160,,
8033140736,,
8034189312,8.03418931,2.944790901
8035237888,,
8036286464,,
8037335040,,
8038383616,,
8039432192,8.03943219,2.958242673
8040480768,,
8041529344,,
8042577920,,
8043626496,,
8044675072,8.04467507,2.986781759
8045723648,,
8046772224,,
8047820800,,
8048869376,,
8049917952,8.04991795,3.026213434
8050966528,,
8052015104,,
8053063680,,
8054112256,,
8055160832,8.05516083,2.963685776
8056209408,,
8057257984,,
8058306560,,
8059355136,,
8060403712,8.06040371,2.95474406
8061452288,,
8062500864,,
8063549440,,
8064598016,,
8065646592,8.06564659,2.94530711
8066695168,,
8067743744,,
8068792320,,
8069840896,,
8070889472,8.07088947,2.968512029
8071938048,,
8072986624,,
8074035200,,
8075083776,,
8076132352,8.07613235,2.978515745
8077180928,,
8078229504,,
8079278080,,
8080326656,,
8081375232,8.08137523,3.006234468
8082423808,,
8083472384,,
8084520960,,
8085569536,,
8086618112,8.08661811,2.983811951
8087666688,,
8088715264,,
8089763840,,
8090812416,,
8091860992,8.09186099,2.955129711
8092909568,,
8093958144,,
8095006720,,
8096055296,,
8097103872,8.09710387,2.935689297
8098152448,,
8099201024,,
8100249600,,
8101298176,,
8102346752,8.10234675,2.940611521
8103395328,,
8104443904,,
8105492480,,
8106541056,,
8107589632,8.10758963,2.958604078
8108638208,,
8109686784,,
8110735360,,
8111783936,,
8112832512,8.11283251,2.977669196
8113881088,,
8114929664,,
8115978240,,
8117026816,,
8118075392,8.11807539,3.034046144
8119123968,,
8120172544,,
8121221120,,
8122269696,,
8123318272,8.12331827,2.958965635
8124366848,,
8125415424,,
8126464000,,
8127512576,,
8128561152,8.12856115,2.910101476
8129609728,,
8130658304,,
8131706880,,
8132755456,,
8133804032,8.13380403,2.892340367
8134852608,,
8135901184,,
8136949760,,
8137998336,,
8139046912,8.13904691,2.932686513
8140095488,,
8141144064,,
8142192640,,
8143241216,,
8144289792,8.14428979,2.954606088
8145338368,,
8146386944,,
8147435520,,
8148484096,,
8149532672,8.14953267,2.980153752
8150581248,,
8151629824,,
8152678400,,
8153726976,,
8154775552,8.15477555,2.988820336
8155824128,,
8156872704,,
8157921280,,
8158969856,,
8160018432,8.16001843,2.964863968
8161067008,,
8162115584,,
8163164160,,
8164212736,,
8165261312,8.16526131,2.903107989
8166309888,,
8167358464,,
8168407040,,
8169455616,,
8170504192,8.17050419,2.907141732
8171552768,,
8172601344,,
8173649920,,
8174698496,,
8175747072,8.17574707,2.941650751
8176795648,,
8177844224,,
8178892800,,
8179941376,,
8180989952,8.18098995,2.962682117
8182038528,,
8183087104,,
8184135680,,
8185184256,,
8186232832,8.18623283,3.012920079
8187281408,,
8188329984,,
8189378560,,
8190427136,,
8191475712,8.19147571,2.969561482
8192524288,,
8193572864,,
8194621440,,
8195670016,,
8196718592,8.19671859,2.895262057
8197767168,,
8198815744,,
8199864320,,
8200912896,,
8201961472,8.20196147,2.884562121
8203010048,,
8204058624,,
8205107200,,
8206155776,,
8207204352,8.20720435,2.930073272
8208252928,,
8209301504,,
8210350080,,
8211398656,,
8212447232,8.21244723,2.951130619
8213495808,,
8214544384,,
8215592960,,
8216641536,,
8217690112,8.21769011,2.982494647
8218738688,,
8219787264,,
8220835840,,
8221884416,,
8222932992,8.22293299,2.973212598
8223981568,,
8225030144,,
8226078720,,
8227127296,,
8228175872,8.22817587,2.905851423
8229224448,,
8230273024,,
8231321600,,
8232370176,,
8233418752,8.23341875,2.902313444
8234467328,,
8235515904,,
8236564480,,
8237613056,,
8238661632,8.23866163,2.893277505
8239710208,,
8240758784,,
8241807360,,
8242855936,,
8243904512,8.24390451,2.928059098
8244953088,,
8246001664,,
8247050240,,
8248098816,,
8249147392,8.24914739,2.951924559
8250195968,,
8251244544,,
8252293120,,
8253341696,,
8254390272,8.25439027,2.994346486
8255438848,,
8256487424,,
8257536000,,
8258584576,,
8259633152,8.25963315,2.774379457
8260681728,,
8261730304,,
8262778880,,
8263827456,,
8264876032,8.26487603,2.796486774
8265924608,,
8266973184,,
8268021760,,
8269070336,,
8270118912,8.27011891,2.873622302
8271167488,,
8272216064,,
8273264640,,
8274313216,,
8275361792,8.27536179,2.892117434
8276410368,,
8277458944,,
8278507520,,
8279556096,,
8280604672,8.28060467,2.931890184
8281653248,,
8282701824,,
8283750400,,
8284798976,,
8285847552,8.28584755,2.960094984
8286896128,,
8287944704,,
8288993280,,
8290041856,,
8291090432,8.29109043,2.987196825
8292139008,,
8293187584,,
8294236160,,
8295284736,,
8296333312,8.29633331,2.978130779
8297381888,,
8298430464,,
8299479040,,
8300527616,,
8301576192,8.30157619,2.919336465
8302624768,,
8303673344,,
8304721920,,
8305770496,,
8306819072,8.30681907,2.859105796
8307867648,,
8308916224,,
8309964800,,
8311013376,,
8312061952,8.31206195,2.887895894
8313110528,,
8314159104,,
8315207680,,
8316256256,,
8317304832,8.31730483,2.924756915
8318353408,,
8319401984,,
8320450560,,
8321499136,,
8322547712,8.32254771,2.951202968
8323596288,,
8324644864,,
8325693440,,
8326742016,,
8327790592,8.32779059,3.00335942
8328839168,,
8329887744,,
8330936320,,
8331984896,,
8333033472,8.33303347,2.96716173
8334082048,,
8335130624,,
8336179200,,
8337227776,,
8338276352,8.33827635,2.943912651
8339324928,,
8340373504,,
8341422080,,
8342470656,,
8343519232,8.34351923,2.869974867
8344567808,,
8345616384,,
8346664960,,
8347713536,,
8348762112,8.34876211,2.875088618
8349810688,,
8350859264,,
8351907840,,
8352956416,,
8354004992,8.35400499,2.922695595
8355053568,,
8356102144,,
8357150720,,
8358199296,,
8359247872,8.35924787,2.942903215
8360296448,,
8361345024,,
8362393600,,
8363442176,,
8364490752,8.36449075,3.002816759
8365539328,,
8366587904,,
8367636480,,
8368685056,,
8369733632,8.36973363,2.955572301
8370782208,,
8371830784,,
8372879360,,
8373927936,,
8374976512,8.37497651,2.898668736
8376025088,,
8377073664,,
8378122240,,
8379170816,,
8380219392,8.38021939,2.894496987
8381267968,,
8382316544,,
8383365120,,
8384413696,,
8385462272,8.38546227,2.918520603
8386510848,,
8387559424,,
8388608000,,
8389656576,,
8390705152,8.39070515,2.941146309
8391753728,,
8392802304,,
8393850880,,
8394899456,,
8395948032,8.39594803,2.963386928
8396996608,,
8398045184,,
8399093760,,
8400142336,,
8401190912,8.40119091,3.016109217
8402239488,,
8403288064,,
8404336640,,
8405385216,,
8406433792,8.40643379,2.91220325
8407482368,,
8408530944,,
8409579520,,
8410628096,,
8411676672,8.41167667,2.902738417
8412725248,,
8413773824,,
8414822400,,
8415870976,,
8416919552,8.41691955,2.864490901
8417968128,,
8419016704,,
8420065280,,
8421113856,,
8422162432,8.42216243,2.909937665
8423211008,,
8424259584,,
8425308160,,
8426356736,,
8427405312,8.42740531,2.935224556
8428453888,,
8429502464,,
8430551040,,
8431599616,,
8432648192,8.43264819,2.9647807
8433696768,,
8434745344,,
8435793920,,
8436842496,,
8437891072,8.43789107,2.94305834
8438939648,,
8439988224,,
8441036800,,
8442085376,,
8443133952,8.44313395,2.939617176
8444182528,,
8445231104,,
8446279680,,
8447328256,,
8448376832,8.44837683,2.901921829
8449425408,,
8450473984,,
8451522560,,
8452571136,,
8453619712,8.45361971,2.91376774
8454668288,,
8455716864,,
8456765440,,
8457814016,,
8458862592,8.45886259,2.939972752
8459911168,,
8460959744,,
8462008320,,
8463056896,,
8464105472,8.46410547,2.963297585
8465154048,,
8466202624,,
8467251200,,
8468299776,,
8469348352,8.46934835,2.996242949
8470396928,,
8471445504,,
8472494080,,
8473542656,,
8474591232,8.47459123,2.975383625
8475639808,,
8476688384,,
8477736960,,
8478785536,,
8479834112,8.47983411,2.905192807
8480882688,,
8481931264,,
8482979840,,
8484028416,,
8485076992,8.48507699,2.886918905
8486125568,,
8487174144,,
8488222720,,
8489271296,,
8490319872,8.49031987,2.924228061
8491368448,,
8492417024,,
8493465600,,
8494514176,,
8495562752,8.49556275,2.947339527
8496611328,,
8497659904,,
8498708480,,
8499757056,,
8500805632,8.50080563,2.967011263
8501854208,,
8502902784,,
8503951360,,
8504999936,,
8506048512,8.50604851,3.012302793
8507097088,,
8508145664,,
8509194240,,
8510242816,,
8511291392,8.51129139,2.948243372
8512339968,,
8513388544,,
8514437120,,
8515485696,,
8516534272,8.51653427,2.923675934
8517582848,,
8518631424,,
8519680000,,
8520728576,,
8521777152,8.52177715,2.888877452
8522825728,,
8523874304,,
8524922880,,
8525971456,,
8527020032,8.52702003,2.922580628
8528068608,,
8529117184,,
8530165760,,
8531214336,,
8532262912,8.53226291,2.94563677
8533311488,,
8534360064,,
8535408640,,
8536457216,,
8537505792,8.53750579,2.970158964
8538554368,,
8539602944,,
8540651520,,
8541700096,,
8542748672,8.54274867,2.972248072
8543797248,,
8544845824,,
8545894400,,
8546942976,,
8547991552,8.54799155,2.912842515
8549040128,,
8550088704,,
8551137280,,
8552185856,,
8553234432,8.55323443,2.90439187
8554283008,,
8555331584,,
8556380160,,
8557428736,,
8558477312,8.55847731,2.906612402
8559525888,,
8560574464,,
8561623040,,
8562671616,,
8563720192,8.56372019,2.937895767
8564768768,,
8565817344,,
8566865920,,
8567914496,,
8568963072,8.56896307,2.947322152
8570011648,,
8571060224,,
8572108800,,
8573157376,,
8574205952,8.57420595,2.990725336
8575254528,,
8576303104,,
8577351680,,
8578400256,,
8579448832,8.57944883,2.930389867
8580497408,,
8581545984,,
8582594560,,
8583643136,,
8584691712,8.58469171,2.900696199
8585740288,,
8586788864,,
8587837440,,
8588886016,,
8589934592,8.58993459,2.876971945
8590983168,,
8592031744,,
8593080320,,
8594128896,,
8595177472,8.59517747,2.892136607
8596226048,,
8597274624,,
8598323200,,
8599371776,,
8600420352,8.60042035,2.924848545
8601468928,,
8602517504,,
8603566080,,
8604614656,,
8605663232,8.60566323,2.947871295
8606711808,,
8607760384,,
8608808960,,
8609857536,,
8610906112,8.61090611,3.002559465
8611954688,,
8613003264,,
8614051840,,
8615100416,,
8616148992,8.61614899,2.933207571
8617197568,,
8618246144,,
8619294720,,
8620343296,,
8621391872,8.62139187,2.880601883
8622440448,,
8623489024,,
8624537600,,
8625586176,,
8626634752,8.62663475,2.869975209
8627683328,,
8628731904,,
8629780480,,
8630829056,,
8631877632,8.63187763,2.90592672
8632926208,,
8633974784,,
8635023360,,
8636071936,,
8637120512,8.63712051,2.933876287
8638169088,,
8639217664,,
8640266240,,
8641314816,,
8642363392,8.64236339,2.965691655
8643411968,,
8644460544,,
8645509120,,
8646557696,,
8647606272,8.64760627,2.93266711
8648654848,,
8649703424,,
8650752000,,
8651800576,,
8652849152,8.65284915,2.83509068
8653897728,,
8654946304,,
8655994880,,
8657043456,,
8658092032,8.65809203,2.86200635
8659140608,,
8660189184,,
8661237760,,
8662286336,,
8663334912,8.66333491,2.891965394
8664383488,,
8665432064,,
8666480640,,
8667529216,,
8668577792,8.66857779,2.922183446
8669626368,,
8670674944,,
8671723520,,
8672772096,,
8673820672,8.67382067,2.944055921
8674869248,,
8675917824,,
8676966400,,
8678014976,,
8679063552,8.67906355,2.981081534
8680112128,,
8681160704,,
8682209280,,
8683257856,,
8684306432,8.68430643,2.917600821
8685355008,,
8686403584,,
8687452160,,
8688500736,,
8689549312,8.68954931,2.901897627
8690597888,,
8691646464,,
8692695040,,
8693743616,,
8694792192,8.69479219,2.89824276
8695840768,,
8696889344,,
8697937920,,
8698986496,,
8700035072,8.70003507,2.92196336
8701083648,,
8702132224,,
8703180800,,
8704229376,,
8705277952,8.70527795,2.941855626
8706326528,,
8707375104,,
8708423680,,
8709472256,,
8710520832,8.71052083,2.966792807
8711569408,,
8712617984,,
8713666560,,
8714715136,,
8715763712,8.71576371,2.972266848
8716812288,,
8717860864,,
8718909440,,
8719958016,,
8721006592,8.72100659,2.932740541
8722055168,,
8723103744,,
8724152320,,
8725200896,,
8726249472,8.72624947,2.857212881
8727298048,,
8728346624,,
8729395200,,
8730443776,,
8731492352,8.73149235,2.878513368
8732540928,,
8733589504,,
8734638080,,
8735686656,,
8736735232,8.73673523,2.914013381
8737783808,,
8738832384,,
8739880960,,
8740929536,,
8741978112,8.74197811,2.9410775
8743026688,,
8744075264,,
8745123840,,
8746172416,,
8747220992,8.74722099,2.991070254
8748269568,,
8749318144,,
8750366720,,
8751415296,,
8752463872,8.75246387,2.923166885
8753512448,,
8754561024,,
8755609600,,
8756658176,,
8757706752,8.75770675,2.880035114
8758755328,,
8759803904,,
8760852480,,
8761901056,,
8762949632,8.76294963,2.865680751
8763998208,,
8765046784,,
8766095360,,
8767143936,,
8768192512,8.76819251,2.897075968
8769241088,,
8770289664,,
8771338240,,
8772386816,,
8773435392,8.77343539,2.919795439
8774483968,,
8775532544,,
8776581120,,
8777629696,,
8778678272,8.77867827,2.944404935
8779726848,,
8780775424,,
8781824000,,
8782872576,,
8783921152,8.78392115,2.741065518
8784969728,,
8786018304,,
8787066880,,
8788115456,,
8789164032,8.78916403,2.777333188
8790212608,,
8791261184,,
8792309760,,
8793358336,,
8794406912,8.79440691,2.82473942
8795455488,,
8796504064,,
8797552640,,
8798601216,,
8799649792,8.79964979,2.82933787
8800698368,,
8801746944,,
8802795520,,
8803844096,,
8804892672,8.80489267,2.881966
8805941248,,
8806989824,,
8808038400,,
8809086976,,
8810135552,8.81013555,2.907006828
8811184128,,
8812232704,,
8813281280,,
8814329856,,
8815378432,8.81537843,2.945137989
8816427008,,
8817475584,,
8818524160,,
8819572736,,
8820621312,8.82062131,2.954227239
8821669888,,
8822718464,,
8823767040,,
8824815616,,
8825864192,8.82586419,2.879762933
8826912768,,
8827961344,,
8829009920,,
8830058496,,
8831107072,8.83110707,2.861703806
8832155648,,
8833204224,,
8834252800,,
8835301376,,
8836349952,8.83634995,2.874352416
8837398528,,
8838447104,,
8839495680,,
8840544256,,
8841592832,8.84159283,2.910856593
8842641408,,
8843689984,,
8844738560,,
8845787136,,
8846835712,8.84683571,2.935266571
8847884288,,
8848932864,,
8849981440,,
8851030016,,
8852078592,8.85207859,2.977551681
8853127168,,
8854175744,,
8855224320,,
8856272896,,
8857321472,8.85732147,2.918182146
8858370048,,
8859418624,,
8860467200,,
8861515776,,
8862564352,8.86256435,2.874443173
8863612928,,
8864661504,,
8865710080,,
8866758656,,
8867807232,8.86780723,2.871649619
8868855808,,
8869904384,,
8870952960,,
8872001536,,
8873050112,8.87305011,2.907888473
8874098688,,
8875147264,,
8876195840,,
8877244416,,
8878292992,8.87829299,2.924635093
8879341568,,
8880390144,,
8881438720,,
8882487296,,
8883535872,8.88353587,2.944413169
8884584448,,
8885633024,,
8886681600,,
8887730176,,
8888778752,8.88877875,2.976543867
8889827328,,
8890875904,,
8891924480,,
8892973056,,
8894021632,8.89402163,2.917881146
8895070208,,
8896118784,,
8897167360,,
8898215936,,
8899264512,8.89926451,2.895907569
8900313088,,
8901361664,,
8902410240,,
8903458816,,
8904507392,8.90450739,2.888448399
8905555968,,
8906604544,,
8907653120,,
8908701696,,
8909750272,8.90975027,2.915618717
8910798848,,
8911847424,,
8912896000,,
8913944576,,
8914993152,8.91499315,2.935525646
8916041728,,
8917090304,,
8918138880,,
8919187456,,
8920236032,8.92023603,2.966445429
8921284608,,
8922333184,,
8923381760,,
8924430336,,
8925478912,8.92547891,2.904940794
8926527488,,
8927576064,,
8928624640,,
8929673216,,
8930721792,8.93072179,2.894930987
8931770368,,
8932818944,,
8933867520,,
8934916096,,
8935964672,8.93596467,2.859497508
8937013248,,
8938061824,,
8939110400,,
8940158976,,
8941207552,8.94120755,2.907601013
8942256128,,
8943304704,,
8944353280,,
8945401856,,
8946450432,8.94645043,2.927517615
8947499008,,
8948547584,,
8949596160,,
8950644736,,
8951693312,8.95169331,2.939304689
8952741888,,
8953790464,,
8954839040,,
8955887616,,
8956936192,8.95693619,2.974505344
8957984768,,
8959033344,,
8960081920,,
8961130496,,
8962179072,8.96217907,2.952925392
8963227648,,
8964276224,,
8965324800,,
8966373376,,
8967421952,8.96742195,2.894055062
8968470528,,
8969519104,,
8970567680,,
8971616256,,
8972664832,8.97266483,2.854479273
8973713408,,
8974761984,,
8975810560,,
8976859136,,
8977907712,8.97790771,2.871720988
8978956288,,
8980004864,,
8981053440,,
8982102016,,
8983150592,8.98315059,2.908412541
8984199168,,
8985247744,,
8986296320,,
8987344896,,
8988393472,8.98839347,2.926028558
8989442048,,
8990490624,,
8991539200,,
8992587776,,
8993636352,8.99363635,2.981051338
8994684928,,
8995733504,,
8996782080,,
8997830656,,
8998879232,8.99887923,2.895501511
8999927808,,
9000976384,,
9002024960,,
9003073536,,
9004122112,9.00412211,2.845072075
9005170688,,
9006219264,,
9007267840,,
9008316416,,
9009364992,9.00936499,2.83843592
9010413568,,
9011462144,,
9012510720,,
9013559296,,
9014607872,9.01460787,2.885633637
9015656448,,
9016705024,,
9017753600,,
9018802176,,
9019850752,9.01985075,2.908428966
9020899328,,
9021947904,,
9022996480,,
9024045056,,
9025093632,9.02509363,2.935054302
9026142208,,
9027190784,,
9028239360,,
9029287936,,
9030336512,9.03033651,2.966795629
9031385088,,
9032433664,,
9033482240,,
9034530816,,
9035579392,9.03557939,2.927819832
9036627968,,
9037676544,,
9038725120,,
9039773696,,
9040822272,9.04082227,2.912944364
9041870848,,
9042919424,,
9043968000,,
9045016576,,
9046065152,9.04606515,2.884714796
9047113728,,
9048162304,,
9049210880,,
9050259456,,
9051308032,9.05130803,2.913010588
9052356608,,
9053405184,,
9054453760,,
9055502336,,
9056550912,9.05655091,2.930951992
9057599488,,
9058648064,,
9059696640,,
9060745216,,
9061793792,9.06179379,2.958412618
9062842368,,
9063890944,,
9064939520,,
9065988096,,
9067036672,9.06703667,2.931793549
9068085248,,
9069133824,,
9070182400,,
9071230976,,
9072279552,9.07227955,2.845910287
9073328128,,
9074376704,,
9075425280,,
9076473856,,
9077522432,9.07752243,2.822475745
9078571008,,
9079619584,,
9080668160,,
9081716736,,
9082765312,9.08276531,2.861232622
9083813888,,
9084862464,,
9085911040,,
9086959616,,
9088008192,9.08800819,2.902144442
9089056768,,
9090105344,,
9091153920,,
9092202496,,
9093251072,9.09325107,2.92188942
9094299648,,
9095348224,,
9096396800,,
9097445376,,
9098493952,9.09849395,2.960167179
9099542528,,
9100591104,,
9101639680,,
9102688256,,
9103736832,9.10373683,2.919195403
9104785408,,
9105833984,,
9106882560,,
9107931136,,
9108979712,9.10897971,2.843857142
9110028288,,
9111076864,,
9112125440,,
9113174016,,
9114222592,9.11422259,2.822707932
9115271168,,
9116319744,,
9117368320,,
9118416896,,
9119465472,9.11946547,2.835181682
9120514048,,
9121562624,,
9122611200,,
9123659776,,
9124708352,9.12470835,2.879181341
9125756928,,
9126805504,,
9127854080,,
9128902656,,
9129951232,9.12995123,2.915330375
9130999808,,
9132048384,,
9133096960,,
9134145536,,
9135194112,9.13519411,2.964847453
9136242688,,
9137291264,,
9138339840,,
9139388416,,
9140436992,9.14043699,2.928969531
9141485568,,
9142534144,,
9143582720,,
9144631296,,
9145679872,9.14567987,2.911276909
9146728448,,
9147777024,,
9148825600,,
9149874176,,
9150922752,9.15092275,2.883354932
9151971328,,
9153019904,,
9154068480,,
9155117056,,
9156165632,9.15616563,2.894698762
9157214208,,
9158262784,,
9159311360,,
9160359936,,
9161408512,9.16140851,2.92313341
9162457088,,
9163505664,,
9164554240,,
9165602816,,
9166651392,9.16665139,2.939872295
9167699968,,
9168748544,,
9169797120,,
9170845696,,
9171894272,9.17189427,2.955000156
9172942848,,
9173991424,,
9175040000,,
9176088576,,
9177137152,9.17713715,2.898590558
9178185728,,
9179234304,,
9180282880,,
9181331456,,
9182380032,9.18238003,2.869293254
9183428608,,
9184477184,,
9185525760,,
9186574336,,
9187622912,9.18762291,2.849092355
9188671488,,
9189720064,,
9190768640,,
9191817216,,
9192865792,9.19286579,2.886180574
9193914368,,
9194962944,,
9196011520,,
9197060096,,
9198108672,9.19810867,2.915941119
9199157248,,
9200205824,,
9201254400,,
9202302976,,
9203351552,9.20335155,2.937749604
9204400128,,
9205448704,,
9206497280,,
9207545856,,
9208594432,9.20859443,2.935712584
9209643008,,
9210691584,,
9211740160,,
9212788736,,
9213837312,9.21383731,2.876871352
9214885888,,
9215934464,,
9216983040,,
9218031616,,
9219080192,9.21908019,2.8898694
9220128768,,
9221177344,,
9222225920,,
9223274496,,
9224323072,9.22432307,2.862785626
9225371648,,
9226420224,,
9227468800,,
9228517376,,
9229565952,9.22956595,2.894731848
9230614528,,
9231663104,,
9232711680,,
9233760256,,
9234808832,9.23480883,2.915546917
9235857408,,
9236905984,,
9237954560,,
9239003136,,
9240051712,9.24005171,2.943393928
9241100288,,
9242148864,,
9243197440,,
9244246016,,
9245294592,9.24529459,2.954038674
9246343168,,
9247391744,,
9248440320,,
9249488896,,
9250537472,9.25053747,2.877673919
9251586048,,
9252634624,,
9253683200,,
9254731776,,
9255780352,9.25578035,2.813981829
9256828928,,
9257877504,,
9258926080,,
9259974656,,
9261023232,9.26102323,2.84198927
9262071808,,
9263120384,,
9264168960,,
9265217536,,
9266266112,9.26626611,2.88038704
9267314688,,
9268363264,,
9269411840,,
9270460416,,
9271508992,9.27150899,2.903291435
9272557568,,
9273606144,,
9274654720,,
9275703296,,
9276751872,9.27675187,2.954663846
9277800448,,
9278849024,,
9279897600,,
9280946176,,
9281994752,9.28199475,2.929174013
9283043328,,
9284091904,,
9285140480,,
9286189056,,
9287237632,9.28723763,2.830314169
9288286208,,
9289334784,,
9290383360,,
9291431936,,
9292480512,9.29248051,2.818187173
9293529088,,
9294577664,,
9295626240,,
9296674816,,
9297723392,9.29772339,2.869751341
9298771968,,
9299820544,,
9300869120,,
9301917696,,
9302966272,9.30296627,2.899973138
9304014848,,
9305063424,,
9306112000,,
9307160576,,
9308209152,9.30820915,2.934305635
9309257728,,
9310306304,,
9311354880,,
9312403456,,
9313452032,9.31345203,2.922585992
9314500608,,
9315549184,,
9316597760,,
9317646336,,
9318694912,9.31869491,2.846943768
9319743488,,
9320792064,,
9321840640,,
9322889216,,
9323937792,9.32393779,2.78912625
9324986368,,
9326034944,,
9327083520,,
9328132096,,
9329180672,9.32918067,2.83831138
9330229248,,
9331277824,,
9332326400,,
9333374976,,
9334423552,9.33442355,2.877603413
9335472128,,
9336520704,,
9337569280,,
9338617856,,
9339666432,9.33966643,2.903304948
9340715008,,
9341763584,,
9342812160,,
9343860736,,
9344909312,9.34490931,2.932146707
9345957888,,
9347006464,,
9348055040,,
9349103616,,
9350152192,9.35015219,2.924547263
9351200768,,
9352249344,,
9353297920,,
9354346496,,
9355395072,9.35539507,2.878515257
9356443648,,
9357492224,,
9358540800,,
9359589376,,
9360637952,9.36063795,2.873218246
9361686528,,
9362735104,,
9363783680,,
9364832256,,
9365880832,9.36588083,2.861471111
9366929408,,
9367977984,,
9369026560,,
9370075136,,
9371123712,9.37112371,2.884525771
9372172288,,
9373220864,,
9374269440,,
9375318016,,
9376366592,9.37636659,2.913737121
9377415168,,
9378463744,,
9379512320,,
9380560896,,
9381609472,9.38160947,2.957482934
9382658048,,
9383706624,,
9384755200,,
9385803776,,
9386852352,9.38685235,2.888160261
9387900928,,
9388949504,,
9389998080,,
9391046656,,
9392095232,9.39209523,2.86018408
9393143808,,
9394192384,,
9395240960,,
9396289536,,
9397338112,9.39733811,2.872523339
9398386688,,
9399435264,,
9400483840,,
9401532416,,
9402580992,9.40258099,2.897049202
9403629568,,
9404678144,,
9405726720,,
9406775296,,
9407823872,9.40782387,2.913835738
9408872448,,
9409921024,,
9410969600,,
9412018176,,
9413066752,9.41306675,2.941438207
9414115328,,
9415163904,,
9416212480,,
9417261056,,
9418309632,9.41830963,2.93458298
9419358208,,
9420406784,,
9421455360,,
9422503936,,
9423552512,9.42355251,2.881866732
9424601088,,
9425649664,,
9426698240,,
9427746816,,
9428795392,9.42879539,2.85923114
9429843968,,
9430892544,,
9431941120,,
9432989696,,
9434038272,9.43403827,2.844893516
9435086848,,
9436135424,,
9437184000,,
9438232576,,
9439281152,9.43928115,2.88243936
9440329728,,
9441378304,,
9442426880,,
9443475456,,
9444524032,9.44452403,2.906249757
9445572608,,
9446621184,,
9447669760,,
9448718336,,
9449766912,9.44976691,2.962914864
9450815488,,
9451864064,,
9452912640,,
9453961216,,
9455009792,9.45500979,2.908203347
9456058368,,
9457106944,,
9458155520,,
9459204096,,
9460252672,9.46025267,2.873609191
9461301248,,
9462349824,,
9463398400,,
9464446976,,
9465495552,9.46549555,2.868076893
9466544128,,
9467592704,,
9468641280,,
9469689856,,
9470738432,9.47073843,2.889103555
9471787008,,
9472835584,,
9473884160,,
9474932736,,
9475981312,9.47598131,2.913050011
9477029888,,
9478078464,,
9479127040,,
9480175616,,
9481224192,9.48122419,2.935823689
9482272768,,
9483321344,,
9484369920,,
9485418496,,
9486467072,9.48646707,2.941287466
9487515648,,
9488564224,,
9489612800,,
9490661376,,
9491709952,9.49170995,2.920450696
9492758528,,
9493807104,,
9494855680,,
9495904256,,
9496952832,9.49695283,2.866006045
9498001408,,
9499049984,,
9500098560,,
9501147136,,
9502195712,9.50219571,2.850205697
9503244288,,
9504292864,,
9505341440,,
9506390016,,
9507438592,9.50743859,2.884439835
9508487168,,
9509535744,,
9510584320,,
9511632896,,
9512681472,9.51268147,2.905949388
9513730048,,
9514778624,,
9515827200,,
9516875776,,
9517924352,9.51792435,2.934637342
9518972928,,
9520021504,,
9521070080,,
9522118656,,
9523167232,9.52316723,2.893073664
9524215808,,
9525264384,,
9526312960,,
9527361536,,
9528410112,9.52841011,2.848048177
9529458688,,
9530507264,,
9531555840,,
9532604416,,
9533652992,9.53365299,2.818653705
9534701568,,
9535750144,,
9536798720,,
9537847296,,
9538895872,9.53889587,2.848530207
9539944448,,
9540993024,,
9542041600,,
9543090176,,
9544138752,9.54413875,2.88729311
9545187328,,
9546235904,,
9547284480,,
9548333056,,
9549381632,9.54938163,2.90772517
9550430208,,
9551478784,,
9552527360,,
9553575936,,
9554624512,9.55462451,2.932534663
9555673088,,
9556721664,,
9557770240,,
9558818816,,
9559867392,9.55986739,2.876485409
9560915968,,
9561964544,,
9563013120,,
9564061696,,
9565110272,9.56511027,2.839826169
9566158848,,
9567207424,,
9568256000,,
9569304576,,
9570353152,9.57035315,2.809110156
9571401728,,
9572450304,,
9573498880,,
9574547456,,
9575596032,9.57559603,2.850408558
9576644608,,
9577693184,,
9578741760,,
9579790336,,
9580838912,9.58083891,2.887136074
9581887488,,
9582936064,,
9583984640,,
9585033216,,
9586081792,9.58608179,2.919271999
9587130368,,
9588178944,,
9589227520,,
9590276096,,
9591324672,9.59132467,2.898982126
9592373248,,
9593421824,,
9594470400,,
9595518976,,
9596567552,9.59656755,2.844132604
9597616128,,
9598664704,,
9599713280,,
9600761856,,
9601810432,9.60181043,2.826482173
9602859008,,
9603907584,,
9604956160,,
9606004736,,
9607053312,9.60705331,2.842959588
9608101888,,
9609150464,,
9610199040,,
9611247616,,
9612296192,9.61229619,2.878635187
9613344768,,
9614393344,,
9615441920,,
9616490496,,
9617539072,9.61753907,2.900806398
9618587648,,
9619636224,,
9620684800,,
9621733376,,
9622781952,9.62278195,2.943322148
9623830528,,
9624879104,,
9625927680,,
9626976256,,
9628024832,9.62802483,2.900460729
9629073408,,
9630121984,,
9631170560,,
9632219136,,
9633267712,9.63326771,2.856803003
9634316288,,
9635364864,,
9636413440,,
9637462016,,
9638510592,9.63851059,2.808038438
9639559168,,
9640607744,,
9641656320,,
9642704896,,
9643753472,9.64375347,2.854087875
9644802048,,
9645850624,,
9646899200,,
9647947776,,
9648996352,9.64899635,2.88774064
9650044928,,
9651093504,,
9652142080,,
9653190656,,
9654239232,9.65423923,2.913719068
9655287808,,
9656336384,,
9657384960,,
9658433536,,
9659482112,9.65948211,2.93777131
9660530688,,
9661579264,,
9662627840,,
9663676416,,
9664724992,9.66472499,2.911297466
9665773568,,
9666822144,,
9667870720,,
9668919296,,
9669967872,9.66996787,2.862604726
9671016448,,
9672065024,,
9673113600,,
9674162176,,
9675210752,9.67521075,2.859739679
9676259328,,
9677307904,,
9678356480,,
9679405056,,
9680453632,9.68045363,2.886144262
9681502208,,
9682550784,,
9683599360,,
9684647936,,
9685696512,9.68569651,2.914484327
9686745088,,
9687793664,,
9688842240,,
9689890816,,
9690939392,9.69093939,2.965747432
9691987968,,
9693036544,,
9694085120,,
9695133696,,
9696182272,9.69618227,2.904024062
9697230848,,
9698279424,,
9699328000,,
9700376576,,
9701425152,9.70142515,2.921152458
9702473728,,
9703522304,,
9704570880,,
9705619456,,
9706668032,9.70666803,2.885974261
9707716608,,
9708765184,,
9709813760,,
9710862336,,
9711910912,9.71191091,2.896467047
9712959488,,
9714008064,,
9715056640,,
9716105216,,
9717153792,9.71715379,2.914833342
9718202368,,
9719250944,,
9720299520,,
9721348096,,
9722396672,9.72239667,2.920222991
9723445248,,
9724493824,,
9725542400,,
9726590976,,
9727639552,9.72763955,2.947609506
9728688128,,
9729736704,,
9730785280,,
9731833856,,
9732882432,9.73288243,2.871094365
9733931008,,
9734979584,,
9736028160,,
9737076736,,
9738125312,9.73812531,2.883043894
9739173888,,
9740222464,,
9741271040,,
9742319616,,
9743368192,9.74336819,2.88387772
9744416768,,
9745465344,,
9746513920,,
9747562496,,
9748611072,9.74861107,2.881713442
9749659648,,
9750708224,,
9751756800,,
9752805376,,
9753853952,9.75385395,2.904159543
9754902528,,
9755951104,,
9756999680,,
9758048256,,
9759096832,9.75909683,2.923769778
9760145408,,
9761193984,,
9762242560,,
9763291136,,
9764339712,9.76433971,2.946768773
9765388288,,
9766436864,,
9767485440,,
9768534016,,
9769582592,9.76958259,2.896313793
9770631168,,
9771679744,,
9772728320,,
9773776896,,
9774825472,9.77482547,2.872833989
9775874048,,
9776922624,,
9777971200,,
9779019776,,
9780068352,9.78006835,2.861404623
9781116928,,
9782165504,,
9783214080,,
9784262656,,
9785311232,9.78531123,2.886362602
9786359808,,
9787408384,,
9788456960,,
9789505536,,
9790554112,9.79055411,2.907610924
9791602688,,
9792651264,,
9793699840,,
9794748416,,
9795796992,9.79579699,2.929875444
9796845568,,
9797894144,,
9798942720,,
9799991296,,
9801039872,9.80103987,2.896755883
9802088448,,
9803137024,,
9804185600,,
9805234176,,
9806282752,9.80628275,2.885160737
9807331328,,
9808379904,,
9809428480,,
9810477056,,
9811525632,9.81152563,2.850218009
9812574208,,
9813622784,,
9814671360,,
9815719936,,
9816768512,9.81676851,2.832404866
9817817088,,
9818865664,,
9819914240,,
9820962816,,
9822011392,9.82201139,2.867549272
9823059968,,
9824108544,,
9825157120,,
9826205696,,
9827254272,9.82725427,2.898396508
9828302848,,
9829351424,,
9830400000,,
9831448576,,
9832497152,9.83249715,2.949501348
9833545728,,
9834594304,,
9835642880,,
9836691456,,
9837740032,9.83774003,2.889938976
9838788608,,
9839837184,,
9840885760,,
9841934336,,
9842982912,9.84298291,2.835008183
9844031488,,
9845080064,,
9846128640,,
9847177216,,
9848225792,9.84822579,2.81391371
9849274368,,
9850322944,,
9851371520,,
9852420096,,
9853468672,9.85346867,2.857468068
9854517248,,
9855565824,,
9856614400,,
9857662976,,
9858711552,9.85871155,2.88998586
9859760128,,
9860808704,,
9861857280,,
9862905856,,
9863954432,9.86395443,2.91609436
9865003008,,
9866051584,,
9867100160,,
9868148736,,
9869197312,9.86919731,2.880456912
9870245888,,
9871294464,,
9872343040,,
9873391616,,
9874440192,9.87444019,2.838717425
9875488768,,
9876537344,,
9877585920,,
9878634496,,
9879683072,9.87968307,2.87174513
9880731648,,
9881780224,,
9882828800,,
9883877376,,
9884925952,9.88492595,2.876848649
9885974528,,
9887023104,,
9888071680,,
9889120256,,
9890168832,9.89016883,2.901811123
9891217408,,
9892265984,,
9893314560,,
9894363136,,
9895411712,9.89541171,2.909035771
9896460288,,
9897508864,,
9898557440,,
9899606016,,
9900654592,9.90065459,2.940229246
9901703168,,
9902751744,,
9903800320,,
9904848896,,
9905897472,9.90589747,2.923397075
9906946048,,
9907994624,,
9909043200,,
9910091776,,
9911140352,9.91114035,2.844558808
9912188928,,
9913237504,,
9914286080,,
9915334656,,
9916383232,9.91638323,2.833827593
9917431808,,
9918480384,,
9919528960,,
9920577536,,
9921626112,9.92162611,2.850524912
9922674688,,
9923723264,,
9924771840,,
9925820416,,
9926868992,9.92686899,2.879132734
9927917568,,
9928966144,,
9930014720,,
9931063296,,
9932111872,9.93211187,2.89938468
9933160448,,
9934209024,,
9935257600,,
9936306176,,
9937354752,9.93735475,2.912504898
9938403328,,
9939451904,,
9940500480,,
9941549056,,
9942597632,9.94259763,2.845000688
9943646208,,
9944694784,,
9945743360,,
9946791936,,
9947840512,9.94784051,2.804167245
9948889088,,
9949937664,,
9950986240,,
9952034816,,
9953083392,9.95308339,2.814620761
9954131968,,
9955180544,,
9956229120,,
9957277696,,
9958326272,9.95832627,2.854856289
9959374848,,
9960423424,,
9961472000,,
9962520576,,
9963569152,9.96356915,2.882388792
9964617728,,
9965666304,,
9966714880,,
9967763456,,
9968812032,9.96881203,2.918217271
9969860608,,
9970909184,,
9971957760,,
9973006336,,
9974054912,9.97405491,2.870987737
9975103488,,
9976152064,,
9977200640,,
9978249216,,
9979297792,9.97929779,2.792495035
9980346368,,
9981394944,,
9982443520,,
9983492096,,
9984540672,9.98454067,2.784472008
9985589248,,
9986637824,,
9987686400,,
9988734976,,
9989783552,9.98978355,2.814958823
9990832128,,
9991880704,,
9992929280,,
9993977856,,
9995026432,9.99502643,2.860523607
9996075008,,
9997123584,,
9998172160,,
9999220736,,


==> Figure/rebuttal_data/layer64-sample.csv <==
step,training_tokens_b,lm_loss_smoothed
500170752,0.500170752,5.130042531336006
501219328,,
502267904,,
503316480,,
504365056,,
505413632,0.505413632,5.134987949241088
506462208,,
507510784,,
508559360,,
509607936,,
510656512,0.510656512,5.116793629045595
511705088,,
512753664,,
513802240,,
514850816,,
515899392,0.515899392,5.1411044763627896
516947968,,
517996544,,
519045120,,
520093696,,
521142272,0.521142272,5.122616509734074
522190848,,
523239424,,
524288000,,
525336576,,
526385152,0.526385152,5.0930027119310415
527433728,,
528482304,,
529530880,,
530579456,,
531628032,0.531628032,5.095393879112759
532676608,,
533725184,,
534773760,,
535822336,,
536870912,0.536870912,5.088094275481844
537919488,,
538968064,,
540016640,,
541065216,,
542113792,0.542113792,5.074486166506373
543162368,,
544210944,,
545259520,,
546308096,,
547356672,0.547356672,5.055707415129896
548405248,,
549453824,,
550502400,,
551550976,,
552599552,0.552599552,5.0375988028628855
553648128,,
554696704,,
555745280,,
556793856,,
557842432,0.557842432,5.025114990684964
558891008,,
559939584,,
560988160,,
562036736,,
563085312,0.563085312,5.031416705357773
564133888,,
565182464,,
566231040,,
567279616,,
568328192,0.568328192,5.004550600293689
569376768,,
570425344,,
571473920,,
572522496,,
573571072,0.573571072,5.002638744810317
574619648,,
575668224,,
576716800,,
577765376,,
578813952,0.578813952,4.98067256304278
579862528,,
580911104,,
581959680,,
583008256,,
584056832,0.584056832,4.965122466448815
585105408,,
586153984,,
587202560,,
588251136,,
589299712,0.589299712,4.976934447983518
590348288,,
591396864,,
592445440,,
593494016,,
594542592,0.594542592,4.98182685223358
595591168,,
596639744,,
597688320,,
598736896,,
599785472,0.599785472,5.001382115961551
600834048,,
601882624,,
602931200,,
603979776,,
605028352,0.605028352,4.967500095719254
606076928,,
607125504,,
608174080,,
609222656,,
610271232,0.610271232,4.946944412502326
611319808,,
612368384,,
613416960,,
614465536,,
615514112,0.615514112,4.915072606084712
616562688,,
617611264,,
618659840,,
619708416,,
620756992,0.620756992,4.924807145894547
621805568,,
622854144,,
623902720,,
624951296,,
625999872,0.625999872,4.93495877849875
627048448,,
628097024,,
629145600,,
630194176,,
631242752,0.631242752,4.936005898225147
632291328,,
633339904,,
634388480,,
635437056,,
636485632,0.636485632,4.951276334902943
637534208,,
638582784,,
639631360,,
640679936,,
641728512,0.641728512,4.925537793396543
642777088,,
643825664,,
644874240,,
645922816,,
646971392,0.646971392,4.8904375069266415
648019968,,
649068544,,
650117120,,
651165696,,
652214272,0.652214272,4.87191571253383
653262848,,
654311424,,
655360000,,
656408576,,
657457152,0.657457152,4.883380375519615
658505728,,
659554304,,
660602880,,
661651456,,
662700032,0.662700032,4.894639966510601
663748608,,
664797184,,
665845760,,
666894336,,
667942912,0.667942912,4.901634677527276
668991488,,
670040064,,
671088640,,
672137216,,
673185792,0.673185792,4.900825727581455
674234368,,
675282944,,
676331520,,
677380096,,
678428672,0.678428672,4.869574135637387
679477248,,
680525824,,
681574400,,
682622976,,
683671552,0.683671552,4.851934434414197
684720128,,
685768704,,
686817280,,
687865856,,
688914432,0.688914432,4.853563179183878
689963008,,
691011584,,
692060160,,
693108736,,
694157312,0.694157312,4.858541587407336
695205888,,
696254464,,
697303040,,
698351616,,
699400192,0.699400192,4.859001585211288
700448768,,
701497344,,
702545920,,
703594496,,
704643072,0.704643072,4.86834318119069
705691648,,
706740224,,
707788800,,
708837376,,
709885952,0.709885952,4.856377126962766
710934528,,
711983104,,
713031680,,
714080256,,
715128832,0.715128832,4.830755830900729
716177408,,
717225984,,
718274560,,
719323136,,
720371712,0.720371712,4.804168883071825
721420288,,
722468864,,
723517440,,
724566016,,
725614592,0.725614592,4.810500352008491
726663168,,
727711744,,
728760320,,
729808896,,
730857472,0.730857472,4.824237632656002
731906048,,
732954624,,
734003200,,
735051776,,
736100352,0.736100352,4.8222851895455285
737148928,,
738197504,,
739246080,,
740294656,,
741343232,0.741343232,4.84268856573192
742391808,,
743440384,,
744488960,,
745537536,,
746586112,0.746586112,4.813291496232256
747634688,,
748683264,,
749731840,,
750780416,,
751828992,0.751828992,4.795232387151666
752877568,,
753926144,,
754974720,,
756023296,,
757071872,0.757071872,4.773713929471882
758120448,,
759169024,,
760217600,,
761266176,,
762314752,0.762314752,4.785180077412535
763363328,,
764411904,,
765460480,,
766509056,,
767557632,0.767557632,4.7878367283208885
768606208,,
769654784,,
770703360,,
771751936,,
772800512,0.772800512,4.792562330975429
773849088,,
774897664,,
775946240,,
776994816,,
778043392,0.778043392,4.781467381441384
779091968,,
780140544,,
781189120,,
782237696,,
783286272,0.783286272,4.756450683707062
784334848,,
785383424,,
786432000,,
787480576,,
788529152,0.788529152,4.732758816061822
789577728,,
790626304,,
791674880,,
792723456,,
793772032,0.793772032,4.73394357970664
794820608,,
795869184,,
796917760,,
797966336,,
799014912,0.799014912,4.747212349725364
800063488,,
801112064,,
802160640,,
803209216,,
804257792,0.804257792,4.75275430147282
805306368,,
806354944,,
807403520,,
808452096,,
809500672,0.809500672,4.76644403691745
810549248,,
811597824,,
812646400,,
813694976,,
814743552,0.814743552,4.755024918261822
815792128,,
816840704,,
817889280,,
818937856,,
819986432,0.819986432,4.718008509609347
821035008,,
822083584,,
823132160,,
824180736,,
825229312,0.825229312,4.716651738065846
826277888,,
827326464,,
828375040,,
829423616,,
830472192,0.830472192,4.725859554749352
831520768,,
832569344,,
833617920,,
834666496,,
835715072,0.835715072,4.727230597900258
836763648,,
837812224,,
838860800,,
839909376,,
840957952,0.840957952,4.723992333879735
842006528,,
843055104,,
844103680,,
845152256,,
846200832,0.846200832,4.730084018270638
847249408,,
848297984,,
849346560,,
850395136,,
851443712,0.851443712,4.6982272
852492288,,
853540864,,
854589440,,
855638016,,
856686592,0.856686592,4.702664296975375
857735168,,
858783744,,
859832320,,
860880896,,
861929472,0.861929472,4.685834433279277
862978048,,
864026624,,
865075200,,
866123776,,
867172352,0.867172352,4.690404125706802
868220928,,
869269504,,
870318080,,
871366656,,
872415232,0.872415232,4.691495589472202
873463808,,
874512384,,
875560960,,
876609536,,
877658112,0.877658112,4.702751187368774
878706688,,
879755264,,
880803840,,
881852416,,
882900992,0.882900992,4.6775390956941685
883949568,,
884998144,,
886046720,,
887095296,,
888143872,0.888143872,4.644155630808788
889192448,,
890241024,,
891289600,,
892338176,,
893386752,0.893386752,4.6684572986958335
894435328,,
895483904,,
896532480,,
897581056,,
898629632,0.898629632,4.666144316001331
899678208,,
900726784,,
901775360,,
902823936,,
903872512,0.903872512,4.668449193697946
904921088,,
905969664,,
907018240,,
908066816,,
909115392,0.909115392,4.662859938873622
910163968,,
911212544,,
912261120,,
913309696,,
914358272,0.914358272,4.676150376717915
915406848,,
916455424,,
917504000,,
918552576,,
919601152,0.919601152,4.647975007624035
920649728,,
921698304,,
922746880,,
923795456,,
924844032,0.924844032,4.63501276540858
925892608,,
926941184,,
927989760,,
929038336,,
930086912,0.930086912,4.6301667047709705
931135488,,
932184064,,
933232640,,
934281216,,
935329792,0.935329792,4.634634040423795
936378368,,
937426944,,
938475520,,
939524096,,
940572672,0.940572672,4.638465735605896
941621248,,
942669824,,
943718400,,
944766976,,
945815552,0.945815552,4.640000206685585
946864128,,
947912704,,
948961280,,
950009856,,
951058432,0.951058432,4.64437449114596
952107008,,
953155584,,
954204160,,
955252736,,
956301312,0.956301312,4.614318995675459
957349888,,
958398464,,
959447040,,
960495616,,
961544192,0.961544192,4.594704998740763
962592768,,
963641344,,
964689920,,
965738496,,
966787072,0.966787072,4.595073513525631
967835648,,
968884224,,
969932800,,
970981376,,
972029952,0.972029952,4.60846662199995
973078528,,
974127104,,
975175680,,
976224256,,
977272832,0.977272832,4.608359178366831
978321408,,
979369984,,
980418560,,
981467136,,
982515712,0.982515712,4.613743719429517
983564288,,
984612864,,
985661440,,
986710016,,
987758592,0.987758592,4.598841520939922
988807168,,
989855744,,
990904320,,
991952896,,
993001472,0.993001472,4.560357831969178
994050048,,
995098624,,
996147200,,
997195776,,
998244352,0.998244352,4.564666081545892
999292928,,
1000341504,,
1001390080,,
1002438656,,
1003487232,1.003487232,4.566947208252105
1004535808,,
1005584384,,
1006632960,,
1007681536,,
1008730112,1.008730112,4.576644768806702
1009778688,,
1010827264,,
1011875840,,
1012924416,,
1013972992,1.013972992,4.583728037081421
1015021568,,
1016070144,,
1017118720,,
1018167296,,
1019215872,1.019215872,4.593583491036711
1020264448,,
1021313024,,
1022361600,,
1023410176,,
1024458752,1.024458752,4.561462183655485
1025507328,,
1026555904,,
1027604480,,
1028653056,,
1029701632,1.029701632,4.543966730541221
1030750208,,
1031798784,,
1032847360,,
1033895936,,
1034944512,1.034944512,4.526102854096024
1035993088,,
1037041664,,
1038090240,,
1039138816,,
1040187392,1.040187392,4.5455134763703295
1041235968,,
1042284544,,
1043333120,,
1044381696,,
1045430272,1.045430272,4.548182652468892
1046478848,,
1047527424,,
1048576000,,
1049624576,,
1050673152,1.050673152,4.554137814967106
1051721728,,
1052770304,,
1053818880,,
1054867456,,
1055916032,1.055916032,4.553404809366321
1056964608,,
1058013184,,
1059061760,,
1060110336,,
1061158912,1.061158912,4.5300956168732425
1062207488,,
1063256064,,
1064304640,,
1065353216,,
1066401792,1.066401792,4.519494070391525
1067450368,,
1068498944,,
1069547520,,
1070596096,,
1071644672,1.071644672,4.521483345476536
1072693248,,
1073741824,,
1074790400,,
1075838976,,
1076887552,1.076887552,4.529842201591689
1077936128,,
1078984704,,
1080033280,,
1081081856,,
1082130432,1.082130432,4.527355036813722
1083179008,,
1084227584,,
1085276160,,
1086324736,,
1087373312,1.087373312,4.544048324763834
1088421888,,
1089470464,,
1090519040,,
1091567616,,
1092616192,1.092616192,4.517381491287798
1093664768,,
1094713344,,
1095761920,,
1096810496,,
1097859072,1.097859072,4.490560686619977
1098907648,,
1099956224,,
1101004800,,
1102053376,,
1103101952,1.103101952,4.484709177903411
1104150528,,
1105199104,,
1106247680,,
1107296256,,
1108344832,1.108344832,4.495458742169963
1109393408,,
1110441984,,
1111490560,,
1112539136,,
1113587712,1.113587712,4.504379537157084
1114636288,,
1115684864,,
1116733440,,
1117782016,,
1118830592,1.118830592,4.510250482395056
1119879168,,
1120927744,,
1121976320,,
1123024896,,
1124073472,1.124073472,4.520563029040589
1125122048,,
1126170624,,
1127219200,,
1128267776,,
1129316352,1.129316352,4.494053808256672
1130364928,,
1131413504,,
1132462080,,
1133510656,,
1134559232,1.134559232,4.478232244258716
1135607808,,
1136656384,,
1137704960,,
1138753536,,
1139802112,1.139802112,4.475838343929556
1140850688,,
1141899264,,
1142947840,,
1143996416,,
1145044992,1.145044992,4.489008917034448
1146093568,,
1147142144,,
1148190720,,
1149239296,,
1150287872,1.150287872,4.488805487807328
1151336448,,
1152385024,,
1153433600,,
1154482176,,
1155530752,1.155530752,4.498790699122012
1156579328,,
1157627904,,
1158676480,,
1159725056,,
1160773632,1.160773632,4.528254818917096
1161822208,,
1162870784,,
1163919360,,
1164967936,,
1166016512,1.166016512,4.497877931608896
1167065088,,
1168113664,,
1169162240,,
1170210816,,
1171259392,1.171259392,4.457106906771849
1172307968,,
1173356544,,
1174405120,,
1175453696,,
1176502272,1.176502272,4.463772886952387
1177550848,,
1178599424,,
1179648000,,
1180696576,,
1181745152,1.181745152,4.47101248425624
1182793728,,
1183842304,,
1184890880,,
1185939456,,
1186988032,1.186988032,4.469144411809394
1188036608,,
1189085184,,
1190133760,,
1191182336,,
1192230912,1.192230912,4.477689369231763
1193279488,,
1194328064,,
1195376640,,
1196425216,,
1197473792,1.197473792,4.468889250523146
1198522368,,
1199570944,,
1200619520,,
1201668096,,
1202716672,1.202716672,4.438631075533487
1203765248,,
1204813824,,
1205862400,,
1206910976,,
1207959552,1.207959552,4.411421954615324
1209008128,,
1210056704,,
1211105280,,
1212153856,,
1213202432,1.213202432,4.428328828870458
1214251008,,
1215299584,,
1216348160,,
1217396736,,
1218445312,1.218445312,4.436728600957981
1219493888,,
1220542464,,
1221591040,,
1222639616,,
1223688192,1.223688192,4.441313795881779
1224736768,,
1225785344,,
1226833920,,
1227882496,,
1228931072,1.228931072,4.432232010657199
1229979648,,
1231028224,,
1232076800,,
1233125376,,
1234173952,1.234173952,4.414172737480484
1235222528,,
1236271104,,
1237319680,,
1238368256,,
1239416832,1.239416832,4.396300314910224
1240465408,,
1241513984,,
1242562560,,
1243611136,,
1244659712,1.244659712,4.406784065803358
1245708288,,
1246756864,,
1247805440,,
1248854016,,
1249902592,1.249902592,4.419395156220113
1250951168,,
1251999744,,
1253048320,,
1254096896,,
1255145472,1.255145472,4.418134547662374
1256194048,,
1257242624,,
1258291200,,
1259339776,,
1260388352,1.260388352,4.436332352201927
1261436928,,
1262485504,,
1263534080,,
1264582656,,
1265631232,1.265631232,4.388509185571684
1266679808,,
1267728384,,
1268776960,,
1269825536,,
1270874112,1.270874112,4.387837893356434
1271922688,,
1272971264,,
1274019840,,
1275068416,,
1276116992,1.276116992,4.366140692532722
1277165568,,
1278214144,,
1279262720,,
1280311296,,
1281359872,1.281359872,4.388537937820208
1282408448,,
1283457024,,
1284505600,,
1285554176,,
1286602752,1.286602752,4.401275683344419
1287651328,,
1288699904,,
1289748480,,
1290797056,,
1291845632,1.291845632,4.414149496897419
1292894208,,
1293942784,,
1294991360,,
1296039936,,
1297088512,1.297088512,4.403870210119094
1298137088,,
1299185664,,
1300234240,,
1301282816,,
1302331392,1.302331392,4.398338071252511
1303379968,,
1304428544,,
1305477120,,
1306525696,,
1307574272,1.307574272,4.396396913318895
1308622848,,
1309671424,,
1310720000,,
1311768576,,
1312817152,1.312817152,4.393376777908663
1313865728,,
1314914304,,
1315962880,,
1317011456,,
1318060032,1.318060032,4.395363634300558
1319108608,,
1320157184,,
1321205760,,
1322254336,,
1323302912,1.323302912,4.394742448662872
1324351488,,
1325400064,,
1326448640,,
1327497216,,
1328545792,1.328545792,4.404746256466224
1329594368,,
1330642944,,
1331691520,,
1332740096,,
1333788672,1.333788672,4.381084610609243
1334837248,,
1335885824,,
1336934400,,
1337982976,,
1339031552,1.339031552,4.343209546196496
1340080128,,
1341128704,,
1342177280,,
1343225856,,
1344274432,1.344274432,4.342983094692252
1345323008,,
1346371584,,
1347420160,,
1348468736,,
1349517312,1.349517312,4.357217270548199
1350565888,,
1351614464,,
1352663040,,
1353711616,,
1354760192,1.354760192,4.364772079306946
1355808768,,
1356857344,,
1357905920,,
1358954496,,
1360003072,1.360003072,4.36903827703661
1361051648,,
1362100224,,
1363148800,,
1364197376,,
1365245952,1.365245952,4.385700153120739
1366294528,,
1367343104,,
1368391680,,
1369440256,,
1370488832,1.370488832,4.363654631519598
1371537408,,
1372585984,,
1373634560,,
1374683136,,
1375731712,1.375731712,4.361292307334361
1376780288,,
1377828864,,
1378877440,,
1379926016,,
1380974592,1.380974592,4.341548132625112
1382023168,,
1383071744,,
1384120320,,
1385168896,,
1386217472,1.386217472,4.35303201310898
1387266048,,
1388314624,,
1389363200,,
1390411776,,
1391460352,1.391460352,4.353271568206793
1392508928,,
1393557504,,
1394606080,,
1395654656,,
1396703232,1.396703232,4.3656291388859145
1397751808,,
1398800384,,
1399848960,,
1400897536,,
1401946112,1.401946112,4.343917486227099
1402994688,,
1404043264,,
1405091840,,
1406140416,,
1407188992,1.407188992,4.324686394793757
1408237568,,
1409286144,,
1410334720,,
1411383296,,
1412431872,1.412431872,4.372381136603569
1413480448,,
1414529024,,
1415577600,,
1416626176,,
1417674752,1.417674752,4.363771966421416
1418723328,,
1419771904,,
1420820480,,
1421869056,,
1422917632,1.422917632,4.3568293564118905
1423966208,,
1425014784,,
1426063360,,
1427111936,,
1428160512,1.428160512,4.355716027944284
1429209088,,
1430257664,,
1431306240,,
1432354816,,
1433403392,1.433403392,4.365271722169311
1434451968,,
1435500544,,
1436549120,,
1437597696,,
1438646272,1.438646272,4.343426238825654
1439694848,,
1440743424,,
1441792000,,
1442840576,,
1443889152,1.443889152,4.322292730564561
1444937728,,
1445986304,,
1447034880,,
1448083456,,
1449132032,1.449132032,4.310330941043981
1450180608,,
1451229184,,
1452277760,,
1453326336,,
1454374912,1.454374912,4.321498760734528
1455423488,,
1456472064,,
1457520640,,
1458569216,,
1459617792,1.459617792,4.322749934625286
1460666368,,
1461714944,,
1462763520,,
1463812096,,
1464860672,1.464860672,4.329932207960759
1465909248,,
1466957824,,
1468006400,,
1469054976,,
1470103552,1.470103552,4.336343821502064
1471152128,,
1472200704,,
1473249280,,
1474297856,,
1475346432,1.475346432,4.303947899660447
1476395008,,
1477443584,,
1478492160,,
1479540736,,
1480589312,1.480589312,4.311071693304974
1481637888,,
1482686464,,
1483735040,,
1484783616,,
1485832192,1.485832192,4.30935202129498
1486880768,,
1487929344,,
1488977920,,
1490026496,,
1491075072,1.491075072,4.307414706992644
1492123648,,
1493172224,,
1494220800,,
1495269376,,
1496317952,1.496317952,4.305151422850397
1497366528,,
1498415104,,
1499463680,,
1500512256,,
1501560832,1.501560832,4.322228208504676
1502609408,,
1503657984,,
1504706560,,
1505755136,,
1506803712,1.506803712,4.291770872576057
1507852288,,
1508900864,,
1509949440,,
1510998016,,
1512046592,1.512046592,4.281619700310192
1513095168,,
1514143744,,
1515192320,,
1516240896,,
1517289472,1.517289472,4.274899369437789
1518338048,,
1519386624,,
1520435200,,
1521483776,,
1522532352,1.522532352,4.289013644246364
1523580928,,
1524629504,,
1525678080,,
1526726656,,
1527775232,1.527775232,4.293362024302555
1528823808,,
1529872384,,
1530920960,,
1531969536,,
1533018112,1.533018112,4.296677679283439
1534066688,,
1535115264,,
1536163840,,
1537212416,,
1538260992,1.538260992,4.307805973628271
1539309568,,
1540358144,,
1541406720,,
1542455296,,
1543503872,1.543503872,4.2756896642443145
1544552448,,
1545601024,,
1546649600,,
1547698176,,
1548746752,1.548746752,4.2670424470120185
1549795328,,
1550843904,,
1551892480,,
1552941056,,
1553989632,1.553989632,4.268922974199404
1555038208,,
1556086784,,
1557135360,,
1558183936,,
1559232512,1.559232512,4.277519973089274
1560281088,,
1561329664,,
1562378240,,
1563426816,,
1564475392,1.564475392,4.27796039129451
1565523968,,
1566572544,,
1567621120,,
1568669696,,
1569718272,1.569718272,4.286702631593969
1570766848,,
1571815424,,
1572864000,,
1573912576,,
1574961152,1.574961152,4.290276300109702
1576009728,,
1577058304,,
1578106880,,
1579155456,,
1580204032,1.580204032,4.284181286473156
1581252608,,
1582301184,,
1583349760,,
1584398336,,
1585446912,1.585446912,4.290279523980172
1586495488,,
1587544064,,
1588592640,,
1589641216,,
1590689792,1.590689792,4.284683173656937
1591738368,,
1592786944,,
1593835520,,
1594884096,,
1595932672,1.595932672,4.2816794739032815
1596981248,,
1598029824,,
1599078400,,
1600126976,,
1601175552,1.601175552,4.278663264323179
1602224128,,
1603272704,,
1604321280,,
1605369856,,
1606418432,1.606418432,4.284555758323164
1607467008,,
1608515584,,
1609564160,,
1610612736,,
1611661312,1.611661312,4.21007447935707
1612709888,,
1613758464,,
1614807040,,
1615855616,,
1616904192,1.616904192,4.221714451546849
1617952768,,
1619001344,,
1620049920,,
1621098496,,
1622147072,1.622147072,4.230558697253711
1623195648,,
1624244224,,
1625292800,,
1626341376,,
1627389952,1.627389952,4.249750985897721
1628438528,,
1629487104,,
1630535680,,
1631584256,,
1632632832,1.632632832,4.258158250147173
1633681408,,
1634729984,,
1635778560,,
1636827136,,
1637875712,1.637875712,4.263092014940195
1638924288,,
1639972864,,
1641021440,,
1642070016,,
1643118592,1.643118592,4.274284717983991
1644167168,,
1645215744,,
1646264320,,
1647312896,,
1648361472,1.648361472,4.401192062520904
1649410048,,
1650458624,,
1651507200,,
1652555776,,
1653604352,1.653604352,4.343785522984359
1654652928,,
1655701504,,
1656750080,,
1657798656,,
1658847232,1.658847232,4.318258740120514
1659895808,,
1660944384,,
1661992960,,
1663041536,,
1664090112,1.664090112,4.294850113864072
1665138688,,
1666187264,,
1667235840,,
1668284416,,
1669332992,1.669332992,4.28219534592733
1670381568,,
1671430144,,
1672478720,,
1673527296,,
1674575872,1.674575872,4.2691879337177285
1675624448,,
1676673024,,
1677721600,,
1678770176,,
1679818752,1.679818752,4.2803786564846655
1680867328,,
1681915904,,
1682964480,,
1684013056,,
1685061632,1.685061632,4.225383387252778
1686110208,,
1687158784,,
1688207360,,
1689255936,,
1690304512,1.690304512,4.211489134159747
1691353088,,
1692401664,,
1693450240,,
1694498816,,
1695547392,1.695547392,4.22652047644794
1696595968,,
1697644544,,
1698693120,,
1699741696,,
1700790272,1.700790272,4.231099108299457
1701838848,,
1702887424,,
1703936000,,
1704984576,,
1706033152,1.706033152,4.232639089631263
1707081728,,
1708130304,,
1709178880,,
1710227456,,
1711276032,1.711276032,4.246286821846378
1712324608,,
1713373184,,
1714421760,,
1715470336,,
1716518912,1.716518912,4.217348270381294
1717567488,,
1718616064,,
1719664640,,
1720713216,,
1721761792,1.721761792,4.242408178268957
1722810368,,
1723858944,,
1724907520,,
1725956096,,
1727004672,1.727004672,4.202746897232584
1728053248,,
1729101824,,
1730150400,,
1731198976,,
1732247552,1.732247552,4.214227745525702
1733296128,,
1734344704,,
1735393280,,
1736441856,,
1737490432,1.737490432,4.2198666940794105
1738539008,,
1739587584,,
1740636160,,
1741684736,,
1742733312,1.742733312,4.218953127017418
1743781888,,
1744830464,,
1745879040,,
1746927616,,
1747976192,1.747976192,4.242205467362606
1749024768,,
1750073344,,
1751121920,,
1752170496,,
1753219072,1.753219072,4.246936665003153
1754267648,,
1755316224,,
1756364800,,
1757413376,,
1758461952,1.758461952,4.226652207553483
1759510528,,
1760559104,,
1761607680,,
1762656256,,
1763704832,1.763704832,4.201680129578235
1764753408,,
1765801984,,
1766850560,,
1767899136,,
1768947712,1.768947712,4.206705117286102
1769996288,,
1771044864,,
1772093440,,
1773142016,,
1774190592,1.774190592,4.204301693949397
1775239168,,
1776287744,,
1777336320,,
1778384896,,
1779433472,1.779433472,4.207064335845423
1780482048,,
1781530624,,
1782579200,,
1783627776,,
1784676352,1.784676352,4.218184715045373
1785724928,,
1786773504,,
1787822080,,
1788870656,,
1789919232,1.789919232,4.20947790885519
1790967808,,
1792016384,,
1793064960,,
1794113536,,
1795162112,1.795162112,4.186813352107704
1796210688,,
1797259264,,
1798307840,,
1799356416,,
1800404992,1.800404992,4.17569143317565
1801453568,,
1802502144,,
1803550720,,
1804599296,,
1805647872,1.805647872,4.185437791809781
1806696448,,
1807745024,,
1808793600,,
1809842176,,
1810890752,1.810890752,4.186848468974881
1811939328,,
1812987904,,
1814036480,,
1815085056,,
1816133632,1.816133632,4.203706552145142
1817182208,,
1818230784,,
1819279360,,
1820327936,,
1821376512,1.821376512,4.198939272794591
1822425088,,
1823473664,,
1824522240,,
1825570816,,
1826619392,1.826619392,4.171981120849422
1827667968,,
1828716544,,
1829765120,,
1830813696,,
1831862272,1.831862272,4.165914973929265
1832910848,,
1833959424,,
1835008000,,
1836056576,,
1837105152,1.837105152,4.164114370813311
1838153728,,
1839202304,,
1840250880,,
1841299456,,
1842348032,1.842348032,4.171439850035099
1843396608,,
1844445184,,
1845493760,,
1846542336,,
1847590912,1.847590912,4.17973649846202
1848639488,,
1849688064,,
1850736640,,
1851785216,,
1852833792,1.852833792,4.19342410474891
1853882368,,
1854930944,,
1855979520,,
1857028096,,
1858076672,1.858076672,4.163351871847529
1859125248,,
1860173824,,
1861222400,,
1862270976,,
1863319552,1.863319552,4.134527083109433
1864368128,,
1865416704,,
1866465280,,
1867513856,,
1868562432,1.868562432,4.118608601778785
1869611008,,
1870659584,,
1871708160,,
1872756736,,
1873805312,1.873805312,4.139555334410061
1874853888,,
1875902464,,
1876951040,,
1877999616,,
1879048192,1.879048192,4.153994383202265
1880096768,,
1881145344,,
1882193920,,
1883242496,,
1884291072,1.884291072,4.163638577372407
1885339648,,
1886388224,,
1887436800,,
1888485376,,
1889533952,1.889533952,4.17357428285851
1890582528,,
1891631104,,
1892679680,,
1893728256,,
1894776832,1.894776832,4.132049320055675
1895825408,,
1896873984,,
1897922560,,
1898971136,,
1900019712,1.900019712,4.1485497952739605
1901068288,,
1902116864,,
1903165440,,
1904214016,,
1905262592,1.905262592,4.154414617608819
1906311168,,
1907359744,,
1908408320,,
1909456896,,
1910505472,1.910505472,4.167649337987852
1911554048,,
1912602624,,
1913651200,,
1914699776,,
1915748352,1.915748352,4.161468935328543
1916796928,,
1917845504,,
1918894080,,
1919942656,,
1920991232,1.920991232,4.167518860412587
1922039808,,
1923088384,,
1924136960,,
1925185536,,
1926234112,1.926234112,4.155522649608187
1927282688,,
1928331264,,
1929379840,,
1930428416,,
1931476992,1.931476992,4.117079608162609
1932525568,,
1933574144,,
1934622720,,
1935671296,,
1936719872,1.936719872,4.115753343866419
1937768448,,
1938817024,,
1939865600,,
1940914176,,
1941962752,1.941962752,4.117232848799924
1943011328,,
1944059904,,
1945108480,,
1946157056,,
1947205632,1.947205632,4.128095057217236
1948254208,,
1949302784,,
1950351360,,
1951399936,,
1952448512,1.952448512,4.130213990078103
1953497088,,
1954545664,,
1955594240,,
1956642816,,
1957691392,1.957691392,4.144466433126699
1958739968,,
1959788544,,
1960837120,,
1961885696,,
1962934272,1.962934272,4.160526183481673
1963982848,,
1965031424,,
1966080000,,
1967128576,,
1968177152,1.968177152,4.134398154474482
1969225728,,
1970274304,,
1971322880,,
1972371456,,
1973420032,1.973420032,4.141485104872035
1974468608,,
1975517184,,
1976565760,,
1977614336,,
1978662912,1.978662912,4.140094160467458
1979711488,,
1980760064,,
1981808640,,
1982857216,,
1983905792,1.983905792,4.139567244570915
1984954368,,
1986002944,,
1987051520,,
1988100096,,
1989148672,1.989148672,4.142811565054298
1990197248,,
1991245824,,
1992294400,,
1993342976,,
1994391552,1.994391552,4.152415892647422
1995440128,,
1996488704,,
1997537280,,
1998585856,,
1999634432,1.999634432,4.12069456425263
2000683008,,
2001731584,,
2002780160,,
2003828736,,
2004877312,2.004877312,4.090693886515494
2005925888,,
2006974464,,
2008023040,,
2009071616,,
2010120192,2.010120192,4.102078106429767
2011168768,,
2012217344,,
2013265920,,
2014314496,,
2015363072,2.015363072,4.108946597386438
2016411648,,
2017460224,,
2018508800,,
2019557376,,
2020605952,2.020605952,4.114742589124123
2021654528,,
2022703104,,
2023751680,,
2024800256,,
2025848832,2.025848832,4.1322199562340085
2026897408,,
2027945984,,
2028994560,,
2030043136,,
2031091712,2.031091712,4.113061884468293
2032140288,,
2033188864,,
2034237440,,
2035286016,,
2036334592,2.036334592,4.085099756111861
2037383168,,
2038431744,,
2039480320,,
2040528896,,
2041577472,2.041577472,4.0738144340090905
2042626048,,
2043674624,,
2044723200,,
2045771776,,
2046820352,2.046820352,4.088807066517155
2047868928,,
2048917504,,
2049966080,,
2051014656,,
2052063232,2.052063232,4.0958748251171855
2053111808,,
2054160384,,
2055208960,,
2056257536,,
2057306112,2.057306112,4.105563329755717
2058354688,,
2059403264,,
2060451840,,
2061500416,,
2062548992,2.062548992,4.112514950477437
2063597568,,
2064646144,,
2065694720,,
2066743296,,
2067791872,2.067791872,4.11802871399266
2068840448,,
2069889024,,
2070937600,,
2071986176,,
2073034752,2.073034752,4.0988074015967735
2074083328,,
2075131904,,
2076180480,,
2077229056,,
2078277632,2.078277632,4.10266694016642
2079326208,,
2080374784,,
2081423360,,
2082471936,,
2083520512,2.083520512,4.104876244531135
2084569088,,
2085617664,,
2086666240,,
2087714816,,
2088763392,2.088763392,4.103687840247913
2089811968,,
2090860544,,
2091909120,,
2092957696,,
2094006272,2.094006272,4.116316886303233
2095054848,,
2096103424,,
2097152000,,
2098200576,,
2099249152,2.099249152,4.113544204079045
2100297728,,
2101346304,,
2102394880,,
2103443456,,
2104492032,2.104492032,4.112553654932847
2105540608,,
2106589184,,
2107637760,,
2108686336,,
2109734912,2.109734912,4.07941066580028
2110783488,,
2111832064,,
2112880640,,
2113929216,,
2114977792,2.114977792,4.084614624596846
2116026368,,
2117074944,,
2118123520,,
2119172096,,
2120220672,2.120220672,4.094039998873138
2121269248,,
2122317824,,
2123366400,,
2124414976,,
2125463552,2.125463552,4.0903280348477615
2126512128,,
2127560704,,
2128609280,,
2129657856,,
2130706432,2.130706432,4.099389436591215
2131755008,,
2132803584,,
2133852160,,
2134900736,,
2135949312,2.135949312,4.070852546414723
2136997888,,
2138046464,,
2139095040,,
2140143616,,
2141192192,2.141192192,4.12798527198847
2142240768,,
2143289344,,
2144337920,,
2145386496,,
2146435072,2.146435072,4.099360402984789
2147483648,,
2148532224,,
2149580800,,
2150629376,,
2151677952,2.151677952,4.113503722973372
2152726528,,
2153775104,,
2154823680,,
2155872256,,
2156920832,2.156920832,4.106961713916038
2157969408,,
2159017984,,
2160066560,,
2161115136,,
2162163712,2.162163712,4.100529440317751
2163212288,,
2164260864,,
2165309440,,
2166358016,,
2167406592,2.167406592,4.098575865501299
2168455168,,
2169503744,,
2170552320,,
2171600896,,
2172649472,2.172649472,4.068975796241187
2173698048,,
2174746624,,
2175795200,,
2176843776,,
2177892352,2.177892352,4.069098639745769
2178940928,,
2179989504,,
2181038080,,
2182086656,,
2183135232,2.183135232,4.066441311626641
2184183808,,
2185232384,,
2186280960,,
2187329536,,
2188378112,2.188378112,4.075008863282271
2189426688,,
2190475264,,
2191523840,,
2192572416,,
2193620992,2.193620992,4.077868164728895
2194669568,,
2195718144,,
2196766720,,
2197815296,,
2198863872,2.198863872,4.088171191248641
2199912448,,
2200961024,,
2202009600,,
2203058176,,
2204106752,2.204106752,4.05894059967619
2205155328,,
2206203904,,
2207252480,,
2208301056,,
2209349632,2.209349632,4.027367665154759
2210398208,,
2211446784,,
2212495360,,
2213543936,,
2214592512,2.214592512,4.051516336911656
2215641088,,
2216689664,,
2217738240,,
2218786816,,
2219835392,2.219835392,4.066983263574079
2220883968,,
2221932544,,
2222981120,,
2224029696,,
2225078272,2.225078272,4.069272873407636
2226126848,,
2227175424,,
2228224000,,
2229272576,,
2230321152,2.230321152,4.069108461676823
2231369728,,
2232418304,,
2233466880,,
2234515456,,
2235564032,2.235564032,4.077275079875986
2236612608,,
2237661184,,
2238709760,,
2239758336,,
2240806912,2.240806912,4.050443638240052
2241855488,,
2242904064,,
2243952640,,
2245001216,,
2246049792,2.246049792,4.034777053081446
2247098368,,
2248146944,,
2249195520,,
2250244096,,
2251292672,2.251292672,4.040460177891552
2252341248,,
2253389824,,
2254438400,,
2255486976,,
2256535552,2.256535552,4.049411256314078
2257584128,,
2258632704,,
2259681280,,
2260729856,,
2261778432,2.261778432,4.052258498940127
2262827008,,
2263875584,,
2264924160,,
2265972736,,
2267021312,2.267021312,4.059429549195055
2268069888,,
2269118464,,
2270167040,,
2271215616,,
2272264192,2.272264192,4.045228633658202
2273312768,,
2274361344,,
2275409920,,
2276458496,,
2277507072,2.277507072,4.051372601028144
2278555648,,
2279604224,,
2280652800,,
2281701376,,
2282749952,2.282749952,4.029640921430529
2283798528,,
2284847104,,
2285895680,,
2286944256,,
2287992832,2.287992832,4.043900868627063
2289041408,,
2290089984,,
2291138560,,
2292187136,,
2293235712,2.293235712,4.049482680268592
2294284288,,
2295332864,,
2296381440,,
2297430016,,
2298478592,2.298478592,4.0518517936846745
2299527168,,
2300575744,,
2301624320,,
2302672896,,
2303721472,2.303721472,4.060471575038354
2304770048,,
2305818624,,
2306867200,,
2307915776,,
2308964352,2.308964352,4.016073880973804
2310012928,,
2311061504,,
2312110080,,
2313158656,,
2314207232,2.314207232,4.007735794022066
2315255808,,
2316304384,,
2317352960,,
2318401536,,
2319450112,2.319450112,4.010318689298879
2320498688,,
2321547264,,
2322595840,,
2323644416,,
2324692992,2.324692992,4.026226000353174
2325741568,,
2326790144,,
2327838720,,
2328887296,,
2329935872,2.329935872,4.031683561430037
2330984448,,
2332033024,,
2333081600,,
2334130176,,
2335178752,2.335178752,4.036867912444849
2336227328,,
2337275904,,
2338324480,,
2339373056,,
2340421632,2.340421632,4.035316706915153
2341470208,,
2342518784,,
2343567360,,
2344615936,,
2345664512,2.345664512,4.032481735978202
2346713088,,
2347761664,,
2348810240,,
2349858816,,
2350907392,2.350907392,4.016210003168012
2351955968,,
2353004544,,
2354053120,,
2355101696,,
2356150272,2.356150272,4.019202362658747
2357198848,,
2358247424,,
2359296000,,
2360344576,,
2361393152,2.361393152,4.025660156027823
2362441728,,
2363490304,,
2364538880,,
2365587456,,
2366636032,2.366636032,4.030320803278155
2367684608,,
2368733184,,
2369781760,,
2370830336,,
2371878912,2.371878912,4.030677328244569
2372927488,,
2373976064,,
2375024640,,
2376073216,,
2377121792,2.377121792,3.9862834978159736
2378170368,,
2379218944,,
2380267520,,
2381316096,,
2382364672,2.382364672,4.003009841379092
2383413248,,
2384461824,,
2385510400,,
2386558976,,
2387607552,2.387607552,3.981991615287548
2388656128,,
2389704704,,
2390753280,,
2391801856,,
2392850432,2.392850432,4.001040049754841
2393899008,,
2394947584,,
2395996160,,
2397044736,,
2398093312,2.398093312,4.007174387392823
2399141888,,
2400190464,,
2401239040,,
2402287616,,
2403336192,2.403336192,4.015903210957388
2404384768,,
2405433344,,
2406481920,,
2407530496,,
2408579072,2.408579072,4.019980788165852
2409627648,,
2410676224,,
2411724800,,
2412773376,,
2413821952,2.413821952,4.013720927108266
2414870528,,
2415919104,,
2416967680,,
2418016256,,
2419064832,2.419064832,3.9913135742616985
2420113408,,
2421161984,,
2422210560,,
2423259136,,
2424307712,2.424307712,3.9692360816264807
2425356288,,
2426404864,,
2427453440,,
2428502016,,
2429550592,2.429550592,3.9967183035956326
2430599168,,
2431647744,,
2432696320,,
2433744896,,
2434793472,2.434793472,4.004988030352194
2435842048,,
2436890624,,
2437939200,,
2438987776,,
2440036352,2.440036352,4.013945241938373
2441084928,,
2442133504,,
2443182080,,
2444230656,,
2445279232,2.445279232,3.996877856324101
2446327808,,
2447376384,,
2448424960,,
2449473536,,
2450522112,2.450522112,3.969339527689072
2451570688,,
2452619264,,
2453667840,,
2454716416,,
2455764992,2.455764992,3.970092938708252
2456813568,,
2457862144,,
2458910720,,
2459959296,,
2461007872,2.461007872,3.981630708583635
2462056448,,
2463105024,,
2464153600,,
2465202176,,
2466250752,2.466250752,3.989198622027264
2467299328,,
2468347904,,
2469396480,,
2470445056,,
2471493632,2.471493632,3.9941767902893166
2472542208,,
2473590784,,
2474639360,,
2475687936,,
2476736512,2.476736512,4.003016363066586
2477785088,,
2478833664,,
2479882240,,
2480930816,,
2481979392,2.481979392,3.988908765994316
2483027968,,
2484076544,,
2485125120,,
2486173696,,
2487222272,2.487222272,3.975585460690274
2488270848,,
2489319424,,
2490368000,,
2491416576,,
2492465152,2.492465152,3.9722502932138304
2493513728,,
2494562304,,
2495610880,,
2496659456,,
2497708032,2.497708032,3.984714945467105
2498756608,,
2499805184,,
2500853760,,
2501902336,,
2502950912,2.502950912,3.9873084667496967
2503999488,,
2505048064,,
2506096640,,
2507145216,,
2508193792,2.508193792,4.0017716402357095
2509242368,,
2510290944,,
2511339520,,
2512388096,,
2513436672,2.513436672,3.990760576522335
2514485248,,
2515533824,,
2516582400,,
2517630976,,
2518679552,2.518679552,3.960043089759957
2519728128,,
2520776704,,
2521825280,,
2522873856,,
2523922432,2.523922432,3.9365251508798735
2524971008,,
2526019584,,
2527068160,,
2528116736,,
2529165312,2.529165312,3.953898650226266
2530213888,,
2531262464,,
2532311040,,
2533359616,,
2534408192,2.534408192,3.966764938629548
2535456768,,
2536505344,,
2537553920,,
2538602496,,
2539651072,2.539651072,3.975280752166449
2540699648,,
2541748224,,
2542796800,,
2543845376,,
2544893952,2.544893952,4.006536383061855
2545942528,,
2546991104,,
2548039680,,
2549088256,,
2550136832,2.550136832,4.011562084643825
2551185408,,
2552233984,,
2553282560,,
2554331136,,
2555379712,2.555379712,3.996681949559025
2556428288,,
2557476864,,
2558525440,,
2559574016,,
2560622592,2.560622592,3.9570023390610936
2561671168,,
2562719744,,
2563768320,,
2564816896,,
2565865472,2.565865472,3.977151480554253
2566914048,,
2567962624,,
2569011200,,
2570059776,,
2571108352,2.571108352,3.9832454279708727
2572156928,,
2573205504,,
2574254080,,
2575302656,,
2576351232,2.576351232,3.9871519560456776
2577399808,,
2578448384,,
2579496960,,
2580545536,,
2581594112,2.581594112,3.9924294388095305
2582642688,,
2583691264,,
2584739840,,
2585788416,,
2586836992,2.586836992,3.9745032881511655
2587885568,,
2588934144,,
2589982720,,
2591031296,,
2592079872,2.592079872,3.951603536934293
2593128448,,
2594177024,,
2595225600,,
2596274176,,
2597322752,2.597322752,3.947005675952026
2598371328,,
2599419904,,
2600468480,,
2601517056,,
2602565632,2.602565632,3.9562493351566017
2603614208,,
2604662784,,
2605711360,,
2606759936,,
2607808512,2.607808512,3.9607274935684127
2608857088,,
2609905664,,
2610954240,,
2612002816,,
2613051392,2.613051392,3.980675321295605
2614099968,,
2615148544,,
2616197120,,
2617245696,,
2618294272,2.618294272,3.951903903528673
2619342848,,
2620391424,,
2621440000,,
2622488576,,
2623537152,2.623537152,3.956956274748155
2624585728,,
2625634304,,
2626682880,,
2627731456,,
2628780032,2.628780032,3.9388537531807297
2629828608,,
2630877184,,
2631925760,,
2632974336,,
2634022912,2.634022912,3.954944886281592
2635071488,,
2636120064,,
2637168640,,
2638217216,,
2639265792,2.639265792,3.9581831386756288
2640314368,,
2641362944,,
2642411520,,
2643460096,,
2644508672,2.644508672,3.967904216920609
2645557248,,
2646605824,,
2647654400,,
2648702976,,
2649751552,2.649751552,3.96311571978587
2650800128,,
2651848704,,
2652897280,,
2653945856,,
2654994432,2.654994432,3.923480579682271
2656043008,,
2657091584,,
2658140160,,
2659188736,,
2660237312,2.660237312,3.92108074521282
2661285888,,
2662334464,,
2663383040,,
2664431616,,
2665480192,2.665480192,3.948469202633434
2666528768,,
2667577344,,
2668625920,,
2669674496,,
2670723072,2.670723072,3.957267554146778
2671771648,,
2672820224,,
2673868800,,
2674917376,,
2675965952,2.675965952,3.9602574263327
2677014528,,
2678063104,,
2679111680,,
2680160256,,
2681208832,2.681208832,3.974913581798483
2682257408,,
2683305984,,
2684354560,,
2685403136,,
2686451712,2.686451712,3.916491549347792
2687500288,,
2688548864,,
2689597440,,
2690646016,,
2691694592,2.691694592,3.906883971115926
2692743168,,
2693791744,,
2694840320,,
2695888896,,
2696937472,2.696937472,3.914335690836833
2697986048,,
2699034624,,
2700083200,,
2701131776,,
2702180352,2.702180352,3.9414256410126383
2703228928,,
2704277504,,
2705326080,,
2706374656,,
2707423232,2.707423232,3.946677619553968
2708471808,,
2709520384,,
2710568960,,
2711617536,,
2712666112,2.712666112,3.949932927814792
2713714688,,
2714763264,,
2715811840,,
2716860416,,
2717908992,2.717908992,3.960390963152687
2718957568,,
2720006144,,
2721054720,,
2722103296,,
2723151872,2.723151872,3.948921136960631
2724200448,,
2725249024,,
2726297600,,
2727346176,,
2728394752,2.728394752,3.930710896950184
2729443328,,
2730491904,,
2731540480,,
2732589056,,
2733637632,2.733637632,3.943069981038191
2734686208,,
2735734784,,
2736783360,,
2737831936,,
2738880512,2.738880512,3.94325905374205
2739929088,,
2740977664,,
2742026240,,
2743074816,,
2744123392,2.744123392,3.9419509567893223
2745171968,,
2746220544,,
2747269120,,
2748317696,,
2749366272,2.749366272,3.9563301431838966
2750414848,,
2751463424,,
2752512000,,
2753560576,,
2754609152,2.754609152,3.921814417044233
2755657728,,
2756706304,,
2757754880,,
2758803456,,
2759852032,2.759852032,3.9364529616409496
2760900608,,
2761949184,,
2762997760,,
2764046336,,
2765094912,2.765094912,3.926235375965273
2766143488,,
2767192064,,
2768240640,,
2769289216,,
2770337792,2.770337792,3.935801643991903
2771386368,,
2772434944,,
2773483520,,
2774532096,,
2775580672,2.775580672,3.9335590764137702
2776629248,,
2777677824,,
2778726400,,
2779774976,,
2780823552,2.780823552,3.9361426250069855
2781872128,,
2782920704,,
2783969280,,
2785017856,,
2786066432,2.786066432,3.9161065767638106
2787115008,,
2788163584,,
2789212160,,
2790260736,,
2791309312,2.791309312,3.9058555219839737
2792357888,,
2793406464,,
2794455040,,
2795503616,,
2796552192,2.796552192,3.906009699358972
2797600768,,
2798649344,,
2799697920,,
2800746496,,
2801795072,2.801795072,3.908058198086607
2802843648,,
2803892224,,
2804940800,,
2805989376,,
2807037952,2.807037952,3.926060909857917
2808086528,,
2809135104,,
2810183680,,
2811232256,,
2812280832,2.812280832,3.9221914898613113
2813329408,,
2814377984,,
2815426560,,
2816475136,,
2817523712,2.817523712,3.933161756143723
2818572288,,
2819620864,,
2820669440,,
2821718016,,
2822766592,2.822766592,3.92924414146479
2823815168,,
2824863744,,
2825912320,,
2826960896,,
2828009472,2.828009472,3.927236299596725
2829058048,,
2830106624,,
2831155200,,
2832203776,,
2833252352,2.833252352,3.9129022421440554
2834300928,,
2835349504,,
2836398080,,
2837446656,,
2838495232,2.838495232,3.904391634509465
2839543808,,
2840592384,,
2841640960,,
2842689536,,
2843738112,2.843738112,3.9118203960424536
2844786688,,
2845835264,,
2846883840,,
2847932416,,
2848980992,2.848980992,3.915511154085469
2850029568,,
2851078144,,
2852126720,,
2853175296,,
2854223872,2.854223872,3.93502143937964
2855272448,,
2856321024,,
2857369600,,
2858418176,,
2859466752,2.859466752,3.914065149753741
2860515328,,
2861563904,,
2862612480,,
2863661056,,
2864709632,2.864709632,3.910993869874644
2865758208,,
2866806784,,
2867855360,,
2868903936,,
2869952512,2.869952512,3.883911453913304
2871001088,,
2872049664,,
2873098240,,
2874146816,,
2875195392,2.875195392,3.904853508507876
2876243968,,
2877292544,,
2878341120,,
2879389696,,
2880438272,2.880438272,3.919144736865963
2881486848,,
2882535424,,
2883584000,,
2884632576,,
2885681152,2.885681152,3.920655283828759
2886729728,,
2887778304,,
2888826880,,
2889875456,,
2890924032,2.890924032,3.934240843430284
2891972608,,
2893021184,,
2894069760,,
2895118336,,
2896166912,2.896166912,3.878222560785865
2897215488,,
2898264064,,
2899312640,,
2900361216,,
2901409792,2.901409792,3.881886860863326
2902458368,,
2903506944,,
2904555520,,
2905604096,,
2906652672,2.906652672,3.882815438160272
2907701248,,
2908749824,,
2909798400,,
2910846976,,
2911895552,2.911895552,3.898043952757261
2912944128,,
2913992704,,
2915041280,,
2916089856,,
2917138432,2.917138432,3.90351935486824
2918187008,,
2919235584,,
2920284160,,
2921332736,,
2922381312,2.922381312,3.921385036419013
2923429888,,
2924478464,,
2925527040,,
2926575616,,
2927624192,2.927624192,3.9009407519006687
2928672768,,
2929721344,,
2930769920,,
2931818496,,
2932867072,2.932867072,3.932439522978574
2933915648,,
2934964224,,
2936012800,,
2937061376,,
2938109952,2.938109952,3.901441068020985
2939158528,,
2940207104,,
2941255680,,
2942304256,,
2943352832,2.943352832,3.902305230125207
2944401408,,
2945449984,,
2946498560,,
2947547136,,
2948595712,2.948595712,3.90387638007052
2949644288,,
2950692864,,
2951741440,,
2952790016,,
2953838592,2.953838592,3.908240767786952
2954887168,,
2955935744,,
2956984320,,
2958032896,,
2959081472,2.959081472,3.905167196604252
2960130048,,
2961178624,,
2962227200,,
2963275776,,
2964324352,2.964324352,3.868328841378808
2965372928,,
2966421504,,
2967470080,,
2968518656,,
2969567232,2.969567232,3.8678173349724343
2970615808,,
2971664384,,
2972712960,,
2973761536,,
2974810112,2.974810112,3.860023841625588
2975858688,,
2976907264,,
2977955840,,
2979004416,,
2980052992,2.980052992,3.878282449431469
2981101568,,
2982150144,,
2983198720,,
2984247296,,
2985295872,2.985295872,3.883628028988792
2986344448,,
2987393024,,
2988441600,,
2989490176,,
2990538752,2.990538752,3.896296566128104
2991587328,,
2992635904,,
2993684480,,
2994733056,,
2995781632,2.995781632,3.891751550809615
2996830208,,
2997878784,,
2998927360,,
2999975936,,
3001024512,3.001024512,3.863741630042036
3002073088,,
3003121664,,
3004170240,,
3005218816,,
3006267392,3.006267392,3.876678101084177
3007315968,,
3008364544,,
3009413120,,
3010461696,,
3011510272,3.011510272,3.892213999147736
3012558848,,
3013607424,,
3014656000,,
3015704576,,
3016753152,3.016753152,3.90059335161192
3017801728,,
3018850304,,
3019898880,,
3020947456,,
3021996032,3.021996032,3.898538367573911
3023044608,,
3024093184,,
3025141760,,
3026190336,,
3027238912,3.027238912,3.908488410704729
3028287488,,
3029336064,,
3030384640,,
3031433216,,
3032481792,3.032481792,3.912880957957626
3033530368,,
3034578944,,
3035627520,,
3036676096,,
3037724672,3.037724672,3.869117714164412
3038773248,,
3039821824,,
3040870400,,
3041918976,,
3042967552,3.042967552,3.862768087830049
3044016128,,
3045064704,,
3046113280,,
3047161856,,
3048210432,3.048210432,3.907625965986416
3049259008,,
3050307584,,
3051356160,,
3052404736,,
3053453312,3.053453312,3.9058593075980257
3054501888,,
3055550464,,
3056599040,,
3057647616,,
3058696192,3.058696192,3.903738311257338
3059744768,,
3060793344,,
3061841920,,
3062890496,,
3063939072,3.063939072,3.916650138299973
3064987648,,
3066036224,,
3067084800,,
3068133376,,
3069181952,3.069181952,3.8678982332596727
3070230528,,
3071279104,,
3072327680,,
3073376256,,
3074424832,3.074424832,3.89257342123132
3075473408,,
3076521984,,
3077570560,,
3078619136,,
3079667712,3.079667712,3.863790545688071
3080716288,,
3081764864,,
3082813440,,
3083862016,,
3084910592,3.084910592,3.832670527602348
3085959168,,
3087007744,,
3088056320,,
3089104896,,
3090153472,3.090153472,3.871935416418503
3091202048,,
3092250624,,
3093299200,,
3094347776,,
3095396352,3.095396352,3.889115462102313
3096444928,,
3097493504,,
3098542080,,
3099590656,,
3100639232,3.100639232,3.895082475389757
3101687808,,
3102736384,,
3103784960,,
3104833536,,
3105882112,3.105882112,3.904560195395729
3106930688,,
3107979264,,
3109027840,,
3110076416,,
3111124992,3.111124992,3.8916922242698666
3112173568,,
3113222144,,
3114270720,,
3115319296,,
3116367872,3.116367872,3.900744413080941
3117416448,,
3118465024,,
3119513600,,
3120562176,,
3121610752,3.121610752,3.8864772638556073
3122659328,,
3123707904,,
3124756480,,
3125805056,,
3126853632,3.126853632,3.8920078177541977
3127902208,,
3128950784,,
3129999360,,
3131047936,,
3132096512,3.132096512,3.893396150098248
3133145088,,
3134193664,,
3135242240,,
3136290816,,
3137339392,3.137339392,3.890597225126768
3138387968,,
3139436544,,
3140485120,,
3141533696,,
3142582272,3.142582272,3.878049879603937
3143630848,,
3144679424,,
3145728000,,
3146776576,,
3147825152,3.147825152,3.835318713729632
3148873728,,
3149922304,,
3150970880,,
3152019456,,
3153068032,3.153068032,3.8387814361631474
3154116608,,
3155165184,,
3156213760,,
3157262336,,
3158310912,3.158310912,3.837659803855357
3159359488,,
3160408064,,
3161456640,,
3162505216,,
3163553792,3.163553792,3.855742102867284
3164602368,,
3165650944,,
3166699520,,
3167748096,,
3168796672,3.168796672,3.864729448466732
3169845248,,
3170893824,,
3171942400,,
3172990976,,
3174039552,3.174039552,3.871398397712071
3175088128,,
3176136704,,
3177185280,,
3178233856,,
3179282432,3.179282432,3.8743291767368153
3180331008,,
3181379584,,
3182428160,,
3183476736,,
3184525312,3.184525312,3.853477905623278
3185573888,,
3186622464,,
3187671040,,
3188719616,,
3189768192,3.189768192,3.859077384205944
3190816768,,
3191865344,,
3192913920,,
3193962496,,
3195011072,3.195011072,3.862632287878805
3196059648,,
3197108224,,
3198156800,,
3199205376,,
3200253952,3.200253952,3.8675062920138776
3201302528,,
3202351104,,
3203399680,,
3204448256,,
3205496832,3.205496832,3.865491589374399
3206545408,,
3207593984,,
3208642560,,
3209691136,,
3210739712,3.210739712,3.8821475380001385
3211788288,,
3212836864,,
3213885440,,
3214934016,,
3215982592,3.215982592,3.843098428496451
3217031168,,
3218079744,,
3219128320,,
3220176896,,
3221225472,3.221225472,3.846911966515987
3222274048,,
3223322624,,
3224371200,,
3225419776,,
3226468352,3.226468352,3.841703318404526
3227516928,,
3228565504,,
3229614080,,
3230662656,,
3231711232,3.231711232,3.86467392382338
3232759808,,
3233808384,,
3234856960,,
3235905536,,
3236954112,3.236954112,3.86885661272161
3238002688,,
3239051264,,
3240099840,,
3241148416,,
3242196992,3.242196992,3.868252578366421
3243245568,,
3244294144,,
3245342720,,
3246391296,,
3247439872,3.247439872,3.884515397879035
3248488448,,
3249537024,,
3250585600,,
3251634176,,
3252682752,3.252682752,3.8272890480657815
3253731328,,
3254779904,,
3255828480,,
3256877056,,
3257925632,3.257925632,3.815839881509449
3258974208,,
3260022784,,
3261071360,,
3262119936,,
3263168512,3.263168512,3.832259959846835
3264217088,,
3265265664,,
3266314240,,
3267362816,,
3268411392,3.268411392,3.830308762368088
3269459968,,
3270508544,,
3271557120,,
3272605696,,
3273654272,3.273654272,3.840470609187351
3274702848,,
3275751424,,
3276800000,,
3277848576,,
3278897152,3.278897152,3.841813499613956
3279945728,,
3280994304,,
3282042880,,
3283091456,,
3284140032,3.284140032,3.854528164503836
3285188608,,
3286237184,,
3287285760,,
3288334336,,
3289382912,3.289382912,3.839133181447985
3290431488,,
3291480064,,
3292528640,,
3293577216,,
3294625792,3.294625792,3.791859270364368
3295674368,,
3296722944,,
3297771520,,
3298820096,,
3299868672,3.299868672,3.822528474095359
3300917248,,
3301965824,,
3303014400,,
3304062976,,
3305111552,3.305111552,3.8323948084466295
3306160128,,
3307208704,,
3308257280,,
3309305856,,
3310354432,3.310354432,3.836616210177009
3311403008,,
3312451584,,
3313500160,,
3314548736,,
3315597312,3.315597312,3.846920492269825
3316645888,,
3317694464,,
3318743040,,
3319791616,,
3320840192,3.320840192,3.850407407595063
3321888768,,
3322937344,,
3323985920,,
3325034496,,
3326083072,3.326083072,3.8233301336417305
3327131648,,
3328180224,,
3329228800,,
3330277376,,
3331325952,3.331325952,3.8076748010853727
3332374528,,
3333423104,,
3334471680,,
3335520256,,
3336568832,3.336568832,3.825381413687227
3337617408,,
3338665984,,
3339714560,,
3340763136,,
3341811712,3.341811712,3.8315334554933735
3342860288,,
3343908864,,
3344957440,,
3346006016,,
3347054592,3.347054592,3.834257044436689
3348103168,,
3349151744,,
3350200320,,
3351248896,,
3352297472,3.352297472,3.8538323646504793
3353346048,,
3354394624,,
3355443200,,
3356491776,,
3357540352,3.357540352,3.8563573931865966
3358588928,,
3359637504,,
3360686080,,
3361734656,,
3362783232,3.362783232,3.838837352646348
3363831808,,
3364880384,,
3365928960,,
3366977536,,
3368026112,3.368026112,3.8387035973024353
3369074688,,
3370123264,,
3371171840,,
3372220416,,
3373268992,3.373268992,3.84600219348339
3374317568,,
3375366144,,
3376414720,,
3377463296,,
3378511872,3.378511872,3.848831784088268
3379560448,,
3380609024,,
3381657600,,
3382706176,,
3383754752,3.383754752,3.848529256501685
3384803328,,
3385851904,,
3386900480,,
3387949056,,
3388997632,3.388997632,3.856073245725962
3390046208,,
3391094784,,
3392143360,,
3393191936,,
3394240512,3.394240512,3.84126399386202
3395289088,,
3396337664,,
3397386240,,
3398434816,,
3399483392,3.399483392,3.82290334432594
3400531968,,
3401580544,,
3402629120,,
3403677696,,
3404726272,3.404726272,3.8094551085355466
3405774848,,
3406823424,,
3407872000,,
3408920576,,
3409969152,3.409969152,3.81847599890397
3411017728,,
3412066304,,
3413114880,,
3414163456,,
3415212032,3.415212032,3.824003229005235
3416260608,,
3417309184,,
3418357760,,
3419406336,,
3420454912,3.420454912,3.825464040928547
3421503488,,
3422552064,,
3423600640,,
3424649216,,
3425697792,3.425697792,3.828150423869969
3426746368,,
3427794944,,
3428843520,,
3429892096,,
3430940672,3.430940672,3.793996419530076
3431989248,,
3433037824,,
3434086400,,
3435134976,,
3436183552,3.436183552,3.808471259408909
3437232128,,
3438280704,,
3439329280,,
3440377856,,
3441426432,3.441426432,3.8104936934204807
3442475008,,
3443523584,,
3444572160,,
3445620736,,
3446669312,3.446669312,3.820767588651379
3447717888,,
3448766464,,
3449815040,,
3450863616,,
3451912192,3.451912192,3.818735875137154
3452960768,,
3454009344,,
3455057920,,
3456106496,,
3457155072,3.457155072,3.828390325542665
3458203648,,
3459252224,,
3460300800,,
3461349376,,
3462397952,3.462397952,3.828291233496791
3463446528,,
3464495104,,
3465543680,,
3466592256,,
3467640832,3.467640832,3.820823464536352
3468689408,,
3469737984,,
3470786560,,
3471835136,,
3472883712,3.472883712,3.826809031417874
3473932288,,
3474980864,,
3476029440,,
3477078016,,
3478126592,3.478126592,3.824798572785789
3479175168,,
3480223744,,
3481272320,,
3482320896,,
3483369472,3.483369472,3.8207717501174265
3484418048,,
3485466624,,
3486515200,,
3487563776,,
3488612352,3.488612352,3.8183773217467367
3489660928,,
3490709504,,
3491758080,,
3492806656,,
3493855232,3.493855232,3.818335366096538
3494903808,,
3495952384,,
3497000960,,
3498049536,,
3499098112,3.499098112,3.820242565488621
3500146688,,
3501195264,,
3502243840,,
3503292416,,
3504340992,3.504340992,3.76467357250106
3505389568,,
3506438144,,
3507486720,,
3508535296,,
3509583872,3.509583872,3.788482166156916
3510632448,,
3511681024,,
3512729600,,
3513778176,,
3514826752,3.514826752,3.8053875853044152
3515875328,,
3516923904,,
3517972480,,
3519021056,,
3520069632,3.520069632,3.811529973798097
3521118208,,
3522166784,,
3523215360,,
3524263936,,
3525312512,3.525312512,3.812781811228751
3526361088,,
3527409664,,
3528458240,,
3529506816,,
3530555392,3.530555392,3.8149492173289583
3531603968,,
3532652544,,
3533701120,,
3534749696,,
3535798272,3.535798272,3.8117656146089622
3536846848,,
3537895424,,
3538944000,,
3539992576,,
3541041152,3.541041152,3.807785910761473
3542089728,,
3543138304,,
3544186880,,
3545235456,,
3546284032,3.546284032,3.8096278572429054
3547332608,,
3548381184,,
3549429760,,
3550478336,,
3551526912,3.551526912,3.812554452097947
3552575488,,
3553624064,,
3554672640,,
3555721216,,
3556769792,3.556769792,3.8101142470586895
3557818368,,
3558866944,,
3559915520,,
3560964096,,
3562012672,3.562012672,3.825726072375149
3563061248,,
3564109824,,
3565158400,,
3566206976,,
3567255552,3.567255552,3.797363834748317
3568304128,,
3569352704,,
3570401280,,
3571449856,,
3572498432,3.572498432,3.762586024347847
3573547008,,
3574595584,,
3575644160,,
3576692736,,
3577741312,3.577741312,3.774292563573625
3578789888,,
3579838464,,
3580887040,,
3581935616,,
3582984192,3.582984192,3.78472020111535
3584032768,,
3585081344,,
3586129920,,
3587178496,,
3588227072,3.588227072,3.789277539430996
3589275648,,
3590324224,,
3591372800,,
3592421376,,
3593469952,3.593469952,3.795572866814341
3594518528,,
3595567104,,
3596615680,,
3597664256,,
3598712832,3.598712832,3.78275022815967
3599761408,,
3600809984,,
3601858560,,
3602907136,,
3603955712,3.603955712,3.5052616781557213
3605004288,,
3606052864,,
3607101440,,
3608150016,,
3609198592,3.609198592,3.6228438428549503
3610247168,,
3611295744,,
3612344320,,
3613392896,,
3614441472,3.614441472,3.680007386410005
3615490048,,
3616538624,,
3617587200,,
3618635776,,
3619684352,3.619684352,3.73571563642367
3620732928,,
3621781504,,
3622830080,,
3623878656,,
3624927232,3.624927232,3.760653928546776
3625975808,,
3627024384,,
3628072960,,
3629121536,,
3630170112,3.630170112,3.780657856528732
3631218688,,
3632267264,,
3633315840,,
3634364416,,
3635412992,3.635412992,3.764257740564505
3636461568,,
3637510144,,
3638558720,,
3639607296,,
3640655872,3.640655872,3.728265718198239
3641704448,,
3642753024,,
3643801600,,
3644850176,,
3645898752,3.645898752,3.7377347765496567
3646947328,,
3647995904,,
3649044480,,
3650093056,,
3651141632,3.651141632,3.7530878335102686
3652190208,,
3653238784,,
3654287360,,
3655335936,,
3656384512,3.656384512,3.7712998244630658
3657433088,,
3658481664,,
3659530240,,
3660578816,,
3661627392,3.661627392,3.7790781921476064
3662675968,,
3663724544,,
3664773120,,
3665821696,,
3666870272,3.666870272,3.7982995086162457
3667918848,,
3668967424,,
3670016000,,
3671064576,,
3672113152,3.672113152,3.781975533908198
3673161728,,
3674210304,,
3675258880,,
3676307456,,
3677356032,3.677356032,3.735355859658725
3678404608,,
3679453184,,
3680501760,,
3681550336,,
3682598912,3.682598912,3.752347888371867
3683647488,,
3684696064,,
3685744640,,
3686793216,,
3687841792,3.687841792,3.7655670040080857
3688890368,,
3689938944,,
3690987520,,
3692036096,,
3693084672,3.693084672,3.770497428298427
3694133248,,
3695181824,,
3696230400,,
3697278976,,
3698327552,3.698327552,3.772279039918032
3699376128,,
3700424704,,
3701473280,,
3702521856,,
3703570432,3.703570432,3.778458916045816
3704619008,,
3705667584,,
3706716160,,
3707764736,,
3708813312,3.708813312,3.74067243658761
3709861888,,
3710910464,,
3711959040,,
3713007616,,
3714056192,3.714056192,3.748019646378733
3715104768,,
3716153344,,
3717201920,,
3718250496,,
3719299072,3.719299072,3.742654735701462
3720347648,,
3721396224,,
3722444800,,
3723493376,,
3724541952,3.724541952,3.7586158777032463
3725590528,,
3726639104,,
3727687680,,
3728736256,,
3729784832,3.729784832,3.767696465459932
3730833408,,
3731881984,,
3732930560,,
3733979136,,
3735027712,3.735027712,3.781708797694301
3736076288,,
3737124864,,
3738173440,,
3739222016,,
3740270592,3.740270592,3.749546664418632
3741319168,,
3742367744,,
3743416320,,
3744464896,,
3745513472,3.745513472,3.745489436008384
3746562048,,
3747610624,,
3748659200,,
3749707776,,
3750756352,3.750756352,3.757298212096456
3751804928,,
3752853504,,
3753902080,,
3754950656,,
3755999232,3.755999232,3.765451365964988
3757047808,,
3758096384,,
3759144960,,
3760193536,,
3761242112,3.761242112,3.77414389603579
3762290688,,
3763339264,,
3764387840,,
3765436416,,
3766484992,3.766484992,3.774757486583084
3767533568,,
3768582144,,
3769630720,,
3770679296,,
3771727872,3.771727872,3.7775897753051337
3772776448,,
3773825024,,
3774873600,,
3775922176,,
3776970752,3.776970752,3.7520150700776704
3778019328,,
3779067904,,
3780116480,,
3781165056,,
3782213632,3.782213632,3.7412734884399033
3783262208,,
3784310784,,
3785359360,,
3786407936,,
3787456512,3.787456512,3.723651740291868
3788505088,,
3789553664,,
3790602240,,
3791650816,,
3792699392,3.792699392,3.738585801071958
3793747968,,
3794796544,,
3795845120,,
3796893696,,
3797942272,3.797942272,3.748125834332916
3798990848,,
3800039424,,
3801088000,,
3802136576,,
3803185152,3.803185152,3.760326197769881
3804233728,,
3805282304,,
3806330880,,
3807379456,,
3808428032,3.808428032,3.761491697643916
3809476608,,
3810525184,,
3811573760,,
3812622336,,
3813670912,3.813670912,3.7416550696570434
3814719488,,
3815768064,,
3816816640,,
3817865216,,
3818913792,3.818913792,3.7139332615450025
3819962368,,
3821010944,,
3822059520,,
3823108096,,
3824156672,3.824156672,3.717064485170461
3825205248,,
3826253824,,
3827302400,,
3828350976,,
3829399552,3.829399552,3.730783946155496
3830448128,,
3831496704,,
3832545280,,
3833593856,,
3834642432,3.834642432,3.739093180595987
3835691008,,
3836739584,,
3837788160,,
3838836736,,
3839885312,3.839885312,3.759356096970427
3840933888,,
3841982464,,
3843031040,,
3844079616,,
3845128192,3.845128192,3.7525951086481375
3846176768,,
3847225344,,
3848273920,,
3849322496,,
3850371072,3.850371072,3.7466231964170222
3851419648,,
3852468224,,
3853516800,,
3854565376,,
3855613952,3.855613952,3.754331621848487
3856662528,,
3857711104,,
3858759680,,
3859808256,,
3860856832,3.860856832,3.753842587854132
3861905408,,
3862953984,,
3864002560,,
3865051136,,
3866099712,3.866099712,3.751373006641645
3867148288,,
3868196864,,
3869245440,,
3870294016,,
3871342592,3.871342592,3.752564429293277
3872391168,,
3873439744,,
3874488320,,
3875536896,,
3876585472,3.876585472,3.74502171713904
3877634048,,
3878682624,,
3879731200,,
3880779776,,
3881828352,3.881828352,3.722935251802328
3882876928,,
3883925504,,
3884974080,,
3886022656,,
3887071232,3.887071232,3.718716022634162
3888119808,,
3889168384,,
3890216960,,
3891265536,,
3892314112,3.892314112,3.713271246171608
3893362688,,
3894411264,,
3895459840,,
3896508416,,
3897556992,3.897556992,3.726993716685427
3898605568,,
3899654144,,
3900702720,,
3901751296,,
3902799872,3.902799872,3.7331660319096662
3903848448,,
3904897024,,
3905945600,,
3906994176,,
3908042752,3.908042752,3.744873561143071
3909091328,,
3910139904,,
3911188480,,
3912237056,,
3913285632,3.913285632,3.7236001613223406
3914334208,,
3915382784,,
3916431360,,
3917479936,,
3918528512,3.918528512,3.703972185806184
3919577088,,
3920625664,,
3921674240,,
3922722816,,
3923771392,3.923771392,3.705703509846944
3924819968,,
3925868544,,
3926917120,,
3927965696,,
3929014272,3.929014272,3.723170529139981
3930062848,,
3931111424,,
3932160000,,
3933208576,,
3934257152,3.934257152,3.72846980832408
3935305728,,
3936354304,,
3937402880,,
3938451456,,
3939500032,3.939500032,3.733734922353644
3940548608,,
3941597184,,
3942645760,,
3943694336,,
3944742912,3.944742912,3.740419350888623
3945791488,,
3946840064,,
3947888640,,
3948937216,,
3949985792,3.949985792,3.707607253365216
3951034368,,
3952082944,,
3953131520,,
3954180096,,
3955228672,3.955228672,3.691989947258552
3956277248,,
3957325824,,
3958374400,,
3959422976,,
3960471552,3.960471552,3.705387972245257
3961520128,,
3962568704,,
3963617280,,
3964665856,,
3965714432,3.965714432,3.714515016350636
3966763008,,
3967811584,,
3968860160,,
3969908736,,
3970957312,3.970957312,3.7215684364690738
3972005888,,
3973054464,,
3974103040,,
3975151616,,
3976200192,3.976200192,3.738380758275011
3977248768,,
3978297344,,
3979345920,,
3980394496,,
3981443072,3.981443072,3.7461044938836783
3982491648,,
3983540224,,
3984588800,,
3985637376,,
3986685952,3.986685952,3.7231200860496414
3987734528,,
3988783104,,
3989831680,,
3990880256,,
3991928832,3.991928832,3.717234347788103
3992977408,,
3994025984,,
3995074560,,
3996123136,,
3997171712,3.997171712,3.723536520227996
3998220288,,
3999268864,,
4000317440,,
4001366016,,
4002414592,4.002414592,3.73036689861605
4003463168,,
4004511744,,
4005560320,,
4006608896,,
4007657472,4.007657472,3.7284557026649785
4008706048,,
4009754624,,
4010803200,,
4011851776,,
4012900352,4.012900352,3.735228831109594
4013948928,,
4014997504,,
4016046080,,
4017094656,,
4018143232,4.018143232,3.71141945717381
4019191808,,
4020240384,,
4021288960,,
4022337536,,
4023386112,4.023386112,3.689299441682064
4024434688,,
4025483264,,
4026531840,,
4027580416,,
4028628992,4.028628992,3.6758064098789993
4029677568,,
4030726144,,
4031774720,,
4032823296,,
4033871872,4.033871872,3.6899998131598655
4034920448,,
4035969024,,
4037017600,,
4038066176,,
4039114752,4.039114752,3.695462808455576
4040163328,,
4041211904,,
4042260480,,
4043309056,,
4044357632,4.044357632,3.7160311019243215
4045406208,,
4046454784,,
4047503360,,
4048551936,,
4049600512,4.049600512,3.7131701505332977
4050649088,,
4051697664,,
4052746240,,
4053794816,,
4054843392,4.054843392,3.689533454401542
4055891968,,
4056940544,,
4057989120,,
4059037696,,
4060086272,4.060086272,3.68450840358556
4061134848,,
4062183424,,
4063232000,,
4064280576,,
4065329152,4.065329152,3.698835800702056
4066377728,,
4067426304,,
4068474880,,
4069523456,,
4070572032,4.070572032,3.700138919428253
4071620608,,
4072669184,,
4073717760,,
4074766336,,
4075814912,4.075814912,3.70384399469983
4076863488,,
4077912064,,
4078960640,,
4080009216,,
4081057792,4.081057792,3.715530311963125
4082106368,,
4083154944,,
4084203520,,
4085252096,,
4086300672,4.086300672,3.694823438257056
4087349248,,
4088397824,,
4089446400,,
4090494976,,
4091543552,4.091543552,3.642977225593892
4092592128,,
4093640704,,
4094689280,,
4095737856,,
4096786432,4.096786432,3.658840018680897
4097835008,,
4098883584,,
4099932160,,
4100980736,,
4102029312,4.102029312,3.6800713570166783
4103077888,,
4104126464,,
4105175040,,
4106223616,,
4107272192,4.107272192,3.697934422623745
4108320768,,
4109369344,,
4110417920,,
4111466496,,
4112515072,4.112515072,3.70202146544992
4113563648,,
4114612224,,
4115660800,,
4116709376,,
4117757952,4.117757952,3.7005535260255695
4118806528,,
4119855104,,
4120903680,,
4121952256,,
4123000832,4.123000832,3.618295847771957
4124049408,,
4125097984,,
4126146560,,
4127195136,,
4128243712,4.128243712,3.6537332425516422
4129292288,,
4130340864,,
4131389440,,
4132438016,,
4133486592,4.133486592,3.640895255445543
4134535168,,
4135583744,,
4136632320,,
4137680896,,
4138729472,4.138729472,3.665971672276069
4139778048,,
4140826624,,
4141875200,,
4142923776,,
4143972352,4.143972352,3.68426976197418
4145020928,,
4146069504,,
4147118080,,
4148166656,,
4149215232,4.149215232,3.6923682793509967
4150263808,,
4151312384,,
4152360960,,
4153409536,,
4154458112,4.154458112,3.6989227340147
4155506688,,
4156555264,,
4157603840,,
4158652416,,
4159700992,4.159700992,3.729504718541356
4160749568,,
4161798144,,
4162846720,,
4163895296,,
4164943872,4.164943872,3.7045610015230346
4165992448,,
4167041024,,
4168089600,,
4169138176,,
4170186752,4.170186752,3.684854782651215
4171235328,,
4172283904,,
4173332480,,
4174381056,,
4175429632,4.175429632,3.693755810238968
4176478208,,
4177526784,,
4178575360,,
4179623936,,
4180672512,4.180672512,3.69138686184008
4181721088,,
4182769664,,
4183818240,,
4184866816,,
4185915392,4.185915392,3.695023261573224
4186963968,,
4188012544,,
4189061120,,
4190109696,,
4191158272,4.191158272,3.682352383026903
4192206848,,
4193255424,,
4194304000,,
4195352576,,
4196401152,4.196401152,3.6368818351792433
4197449728,,
4198498304,,
4199546880,,
4200595456,,
4201644032,4.201644032,3.659798118197372
4202692608,,
4203741184,,
4204789760,,
4205838336,,
4206886912,4.206886912,3.664282073349823
4207935488,,
4208984064,,
4210032640,,
4211081216,,
4212129792,4.212129792,3.678347032705068
4213178368,,
4214226944,,
4215275520,,
4216324096,,
4217372672,4.217372672,3.6859229008747993
4218421248,,
4219469824,,
4220518400,,
4221566976,,
4222615552,4.222615552,3.698811550908543
4223664128,,
4224712704,,
4225761280,,
4226809856,,
4227858432,4.227858432,3.622159795623232
4228907008,,
4229955584,,
4231004160,,
4232052736,,
4233101312,4.233101312,3.6231103835118574
4234149888,,
4235198464,,
4236247040,,
4237295616,,
4238344192,4.238344192,3.62183709902916
4239392768,,
4240441344,,
4241489920,,
4242538496,,
4243587072,4.243587072,3.629983994625416
4244635648,,
4245684224,,
4246732800,,
4247781376,,
4248829952,4.248829952,3.6530628897715793
4249878528,,
4250927104,,
4251975680,,
4253024256,,
4254072832,4.254072832,3.661339263765
4255121408,,
4256169984,,
4257218560,,
4258267136,,
4259315712,4.259315712,3.6712245226399367
4260364288,,
4261412864,,
4262461440,,
4263510016,,
4264558592,4.264558592,3.6452914627063513
4265607168,,
4266655744,,
4267704320,,
4268752896,,
4269801472,4.269801472,3.604224359903591
4270850048,,
4271898624,,
4272947200,,
4273995776,,
4275044352,4.275044352,3.615295513846052
4276092928,,
4277141504,,
4278190080,,
4279238656,,
4280287232,4.280287232,3.6358575615901874
4281335808,,
4282384384,,
4283432960,,
4284481536,,
4285530112,4.285530112,3.6478679742008606
4286578688,,
4287627264,,
4288675840,,
4289724416,,
4290772992,4.290772992,3.668168279348944
4291821568,,
4292870144,,
4293918720,,
4294967296,,
4296015872,4.296015872,3.623864559105605
4297064448,,
4298113024,,
4299161600,,
4300210176,,
4301258752,4.301258752,3.6208184603127194
4302307328,,
4303355904,,
4304404480,,
4305453056,,
4306501632,4.306501632,3.605162051510005
4307550208,,
4308598784,,
4309647360,,
4310695936,,
4311744512,4.311744512,3.6226842889512834
4312793088,,
4313841664,,
4314890240,,
4315938816,,
4316987392,4.316987392,3.639476584680644
4318035968,,
4319084544,,
4320133120,,
4321181696,,
4322230272,4.322230272,3.646736574498568
4323278848,,
4324327424,,
4325376000,,
4326424576,,
4327473152,4.327473152,3.6706047664018624
4328521728,,
4329570304,,
4330618880,,
4331667456,,
4332716032,4.332716032,3.676906269163175
4333764608,,
4334813184,,
4335861760,,
4336910336,,
4337958912,4.337958912,3.6390154721549535
4339007488,,
4340056064,,
4341104640,,
4342153216,,
4343201792,4.343201792,3.6181940223664246
4344250368,,
4345298944,,
4346347520,,
4347396096,,
4348444672,4.348444672,3.6375646434208058
4349493248,,
4350541824,,
4351590400,,
4352638976,,
4353687552,4.353687552,3.636370585313137
4354736128,,
4355784704,,
4356833280,,
4357881856,,
4358930432,4.358930432,3.6407383028986313
4359979008,,
4361027584,,
4362076160,,
4363124736,,
4364173312,4.364173312,3.650227199586317
4365221888,,
4366270464,,
4367319040,,
4368367616,,
4369416192,4.369416192,3.627561641661048
4370464768,,
4371513344,,
4372561920,,
4373610496,,
4374659072,4.374659072,3.610878570594678
4375707648,,
4376756224,,
4377804800,,
4378853376,,
4379901952,4.379901952,3.607108041039917
4380950528,,
4381999104,,
4383047680,,
4384096256,,
4385144832,4.385144832,3.6237554075564167
4386193408,,
4387241984,,
4388290560,,
4389339136,,
4390387712,4.390387712,3.6260886106763857
4391436288,,
4392484864,,
4393533440,,
4394582016,,
4395630592,4.395630592,3.651863298547248
4396679168,,
4397727744,,
4398776320,,
4399824896,,
4400873472,4.400873472,3.6116094081393046
4401922048,,
4402970624,,
4404019200,,
4405067776,,
4406116352,4.406116352,3.585195788722862
4407164928,,
4408213504,,
4409262080,,
4410310656,,
4411359232,4.411359232,3.5955485640402265
4412407808,,
4413456384,,
4414504960,,
4415553536,,
4416602112,4.416602112,3.607706311326112
4417650688,,
4418699264,,
4419747840,,
4420796416,,
4421844992,4.421844992,3.6173974136052367
4422893568,,
4423942144,,
4424990720,,
4426039296,,
4427087872,4.427087872,3.6218945769729705
4428136448,,
4429185024,,
4430233600,,
4431282176,,
4432330752,4.432330752,3.619408991006525
4433379328,,
4434427904,,
4435476480,,
4436525056,,
4437573632,4.437573632,3.557601283643449
4438622208,,
4439670784,,
4440719360,,
4441767936,,
4442816512,4.442816512,3.5835379652607093
4443865088,,
4444913664,,
4445962240,,
4447010816,,
4448059392,4.448059392,3.5856769860084454
4449107968,,
4450156544,,
4451205120,,
4452253696,,
4453302272,4.453302272,3.603398733895296
4454350848,,
4455399424,,
4456448000,,
4457496576,,
4458545152,4.458545152,3.612215191055732
4459593728,,
4460642304,,
4461690880,,
4462739456,,
4463788032,4.463788032,3.627621592369685
4464836608,,
4465885184,,
4466933760,,
4467982336,,
4469030912,4.469030912,3.588325307780272
4470079488,,
4471128064,,
4472176640,,
4473225216,,
4474273792,4.474273792,3.56954730639246
4475322368,,
4476370944,,
4477419520,,
4478468096,,
4479516672,4.479516672,3.56596581336689
4480565248,,
4481613824,,
4482662400,,
4483710976,,
4484759552,4.484759552,3.5850284442526834
4485808128,,
4486856704,,
4487905280,,
4488953856,,
4490002432,4.490002432,3.5954601542729705
4491051008,,
4492099584,,
4493148160,,
4494196736,,
4495245312,4.495245312,3.601699123227585
4496293888,,
4497342464,,
4498391040,,
4499439616,,
4500488192,4.500488192,3.623434084044874
4501536768,,
4502585344,,
4503633920,,
4504682496,,
4505731072,4.505731072,3.585749364599822
4506779648,,
4507828224,,
4508876800,,
4509925376,,
4510973952,4.510973952,3.5808456240597124
4512022528,,
4513071104,,
4514119680,,
4515168256,,
4516216832,4.516216832,3.5565836979348355
4517265408,,
4518313984,,
4519362560,,
4520411136,,
4521459712,4.521459712,3.5747942358224107
4522508288,,
4523556864,,
4524605440,,
4525654016,,
4526702592,4.526702592,3.59128137323162
4527751168,,
4528799744,,
4529848320,,
4530896896,,
4531945472,4.531945472,3.594881051869384
4532994048,,
4534042624,,
4535091200,,
4536139776,,
4537188352,4.537188352,3.570425480495002
4538236928,,
4539285504,,
4540334080,,
4541382656,,
4542431232,4.542431232,3.539497062332241
4543479808,,
4544528384,,
4545576960,,
4546625536,,
4547674112,4.547674112,3.5459293395037976
4548722688,,
4549771264,,
4550819840,,
4551868416,,
4552916992,4.552916992,3.553970399600262
4553965568,,
4555014144,,
4556062720,,
4557111296,,
4558159872,4.558159872,3.572499634088176
4559208448,,
4560257024,,
4561305600,,
4562354176,,
4563402752,4.563402752,3.5774654876846728
4564451328,,
4565499904,,
4566548480,,
4567597056,,
4568645632,4.568645632,3.598573777301423
4569694208,,
4570742784,,
4571791360,,
4572839936,,
4573888512,4.573888512,3.510669357217385
4574937088,,
4575985664,,
4577034240,,
4578082816,,
4579131392,4.579131392,3.458536954623364
4580179968,,
4581228544,,
4582277120,,
4583325696,,
4584374272,4.584374272,3.490843412473952
4585422848,,
4586471424,,
4587520000,,
4588568576,,
4589617152,4.589617152,3.5284252813062733
4590665728,,
4591714304,,
4592762880,,
4593811456,,
4594860032,4.594860032,3.556505871575452
4595908608,,
4596957184,,
4598005760,,
4599054336,,
4600102912,4.600102912,3.565936353327101
4601151488,,
4602200064,,
4603248640,,
4604297216,,
4605345792,4.605345792,3.573618588057103
4606394368,,
4607442944,,
4608491520,,
4609540096,,
4610588672,4.610588672,3.566949621390231
4611637248,,
4612685824,,
4613734400,,
4614782976,,
4615831552,4.615831552,3.5288361950948506
4616880128,,
4617928704,,
4618977280,,
4620025856,,
4621074432,4.621074432,3.538353827085707
4622123008,,
4623171584,,
4624220160,,
4625268736,,
4626317312,4.626317312,3.5533004357819564
4627365888,,
4628414464,,
4629463040,,
4630511616,,
4631560192,4.631560192,3.561944174030869
4632608768,,
4633657344,,
4634705920,,
4635754496,,
4636803072,4.636803072,3.575798669686548
4637851648,,
4638900224,,
4639948800,,
4640997376,,
4642045952,4.642045952,3.8534510038917222
4643094528,,
4644143104,,
4645191680,,
4646240256,,
4647288832,4.647288832,3.796324910729429
4648337408,,
4649385984,,
4650434560,,
4651483136,,
4652531712,4.652531712,3.678226747982772
4653580288,,
4654628864,,
4655677440,,
4656726016,,
4657774592,4.657774592,3.5948329275542097
4658823168,,
4659871744,,
4660920320,,
4661968896,,
4663017472,4.663017472,3.582768089852831
4664066048,,
4665114624,,
4666163200,,
4667211776,,
4668260352,4.668260352,3.581561563167977
4669308928,,
4670357504,,
4671406080,,
4672454656,,
4673503232,4.673503232,3.583057516244416
4674551808,,
4675600384,,
4676648960,,
4677697536,,
4678746112,4.678746112,3.6041731273254993
4679794688,,
4680843264,,
4681891840,,
4682940416,,
4683988992,4.683988992,3.586847370280895
4685037568,,
4686086144,,
4687134720,,
4688183296,,
4689231872,4.689231872,3.5441869571383355
4690280448,,
4691329024,,
4692377600,,
4693426176,,
4694474752,4.694474752,3.502793062463613
4695523328,,
4696571904,,
4697620480,,
4698669056,,
4699717632,4.699717632,3.530647612839793
4700766208,,
4701814784,,
4702863360,,
4703911936,,
4704960512,4.704960512,3.544073821175552
4706009088,,
4707057664,,
4708106240,,
4709154816,,
4710203392,4.710203392,3.5543048514196407
4711251968,,
4712300544,,
4713349120,,
4714397696,,
4715446272,4.715446272,3.568821032993603
4716494848,,
4717543424,,
4718592000,,
4719640576,,
4720689152,4.720689152,3.558733282228821
4721737728,,
4722786304,,
4723834880,,
4724883456,,
4725932032,4.725932032,3.5218333752473154
4726980608,,
4728029184,,
4729077760,,
4730126336,,
4731174912,4.731174912,3.509994706637166
4732223488,,
4733272064,,
4734320640,,
4735369216,,
4736417792,4.736417792,3.526834334866194
4737466368,,
4738514944,,
4739563520,,
4740612096,,
4741660672,4.741660672,3.5398452032195933
4742709248,,
4743757824,,
4744806400,,
4745854976,,
4746903552,4.746903552,3.545786539660233
4747952128,,
4749000704,,
4750049280,,
4751097856,,
4752146432,4.752146432,3.565211942688935
4753195008,,
4754243584,,
4755292160,,
4756340736,,
4757389312,4.757389312,3.5351233026907485
4758437888,,
4759486464,,
4760535040,,
4761583616,,
4762632192,4.762632192,3.5411824817104613
4763680768,,
4764729344,,
4765777920,,
4766826496,,
4767875072,4.767875072,3.5019762951346864
4768923648,,
4769972224,,
4771020800,,
4772069376,,
4773117952,4.773117952,3.5233575725023125
4774166528,,
4775215104,,
4776263680,,
4777312256,,
4778360832,4.778360832,3.53607444396271
4779409408,,
4780457984,,
4781506560,,
4782555136,,
4783603712,4.783603712,3.552627448003457
4784652288,,
4785700864,,
4786749440,,
4787798016,,
4788846592,4.788846592,3.5322337761088334
4789895168,,
4790943744,,
4791992320,,
4793040896,,
4794089472,4.794089472,3.484442449370818
4795138048,,
4796186624,,
4797235200,,
4798283776,,
4799332352,4.799332352,3.446209945242497
4800380928,,
4801429504,,
4802478080,,
4803526656,,
4804575232,4.804575232,3.471113610019214
4805623808,,
4806672384,,
4807720960,,
4808769536,,
4809818112,4.809818112,3.497133588368351
4810866688,,
4811915264,,
4812963840,,
4814012416,,
4815060992,4.815060992,3.5162319251536114
4816109568,,
4817158144,,
4818206720,,
4819255296,,
4820303872,4.820303872,3.5491184112600607
4821352448,,
4822401024,,
4823449600,,
4824498176,,
4825546752,4.825546752,3.501288065746721
4826595328,,
4827643904,,
4828692480,,
4829741056,,
4830789632,4.830789632,3.4713310542438904
4831838208,,
4832886784,,
4833935360,,
4834983936,,
4836032512,4.836032512,3.4760377130146107
4837081088,,
4838129664,,
4839178240,,
4840226816,,
4841275392,4.841275392,3.50010458397947
4842323968,,
4843372544,,
4844421120,,
4845469696,,
4846518272,4.846518272,3.5106205033717046
4847566848,,
4848615424,,
4849664000,,
4850712576,,
4851761152,4.851761152,3.516991089639741
4852809728,,
4853858304,,
4854906880,,
4855955456,,
4857004032,4.857004032,3.510267772982469
4858052608,,
4859101184,,
4860149760,,
4861198336,,
4862246912,4.862246912,3.4567228476216783
4863295488,,
4864344064,,
4865392640,,
4866441216,,
4867489792,4.867489792,3.425182869874134
4868538368,,
4869586944,,
4870635520,,
4871684096,,
4872732672,4.872732672,3.39658193208506
4873781248,,
4874829824,,
4875878400,,
4876926976,,
4877975552,4.877975552,3.447685951908286
4879024128,,
4880072704,,
4881121280,,
4882169856,,
4883218432,4.883218432,3.475790757611022
4884267008,,
4885315584,,
4886364160,,
4887412736,,
4888461312,4.888461312,3.509230868503232
4889509888,,
4890558464,,
4891607040,,
4892655616,,
4893704192,4.893704192,3.495951849155125
4894752768,,
4895801344,,
4896849920,,
4897898496,,
4898947072,4.898947072,3.4712443323393267
4899995648,,
4901044224,,
4902092800,,
4903141376,,
4904189952,4.904189952,3.432455970241544
4905238528,,
4906287104,,
4907335680,,
4908384256,,
4909432832,4.909432832,3.4607395554284004
4910481408,,
4911529984,,
4912578560,,
4913627136,,
4914675712,4.914675712,3.480876706200734
4915724288,,
4916772864,,
4917821440,,
4918870016,,
4919918592,4.919918592,3.488806093546565
4920967168,,
4922015744,,
4923064320,,
4924112896,,
4925161472,4.925161472,3.5165320448282555
4926210048,,
4927258624,,
4928307200,,
4929355776,,
4930404352,4.930404352,3.47947897274016
4931452928,,
4932501504,,
4933550080,,
4934598656,,
4935647232,4.935647232,3.461994140979308
4936695808,,
4937744384,,
4938792960,,
4939841536,,
4940890112,4.940890112,3.457575522595594
4941938688,,
4942987264,,
4944035840,,
4945084416,,
4946132992,4.946132992,3.4770992021898137
4947181568,,
4948230144,,
4949278720,,
4950327296,,
4951375872,4.951375872,3.485947481321969
4952424448,,
4953473024,,
4954521600,,
4955570176,,
4956618752,4.956618752,3.502407981593587
4957667328,,
4958715904,,
4959764480,,
4960813056,,
4961861632,4.961861632,3.4804490893256648
4962910208,,
4963958784,,
4965007360,,
4966055936,,
4967104512,4.967104512,3.4724718152939444
4968153088,,
4969201664,,
4970250240,,
4971298816,,
4972347392,4.972347392,3.440352956484601
4973395968,,
4974444544,,
4975493120,,
4976541696,,
4977590272,4.977590272,3.440275763375972
4978638848,,
4979687424,,
4980736000,,
4981784576,,
4982833152,4.982833152,3.4662273120779963
4983881728,,
4984930304,,
4985978880,,
4987027456,,
4988076032,4.988076032,3.4768442749796846
4989124608,,
4990173184,,
4991221760,,
4992270336,,
4993318912,4.993318912,3.511365413136924
4994367488,,
4995416064,,
4996464640,,
4997513216,,
4998561792,4.998561792,3.487504051935722
4999610368,,
5000658944,,
5001707520,,
5002756096,,
5003804672,5.003804672,3.45115982399826
5004853248,,
5005901824,,
5006950400,,
5007998976,,
5009047552,5.009047552,3.4420548095201107
5010096128,,
5011144704,,
5012193280,,
5013241856,,
5014290432,5.014290432,3.461136172611977
5015339008,,
5016387584,,
5017436160,,
5018484736,,
5019533312,5.019533312,3.472611797473213
5020581888,,
5021630464,,
5022679040,,
5023727616,,
5024776192,5.024776192,3.47842996827801
5025824768,,
5026873344,,
5027921920,,
5028970496,,
5030019072,5.030019072,3.503637411339725
5031067648,,
5032116224,,
5033164800,,
5034213376,,
5035261952,5.035261952,3.4176851651835847
5036310528,,
5037359104,,
5038407680,,
5039456256,,
5040504832,5.040504832,3.405538654638611
5041553408,,
5042601984,,
5043650560,,
5044699136,,
5045747712,5.045747712,3.4099836171357136
5046796288,,
5047844864,,
5048893440,,
5049942016,,
5050990592,5.050990592,3.4391386339098444
5052039168,,
5053087744,,
5054136320,,
5055184896,,
5056233472,5.056233472,3.4574070263636174
5057282048,,
5058330624,,
5059379200,,
5060427776,,
5061476352,5.061476352,3.476767837609986
5062524928,,
5063573504,,
5064622080,,
5065670656,,
5066719232,5.066719232,3.4693542093285217
5067767808,,
5068816384,,
5069864960,,
5070913536,,
5071962112,5.071962112,3.425199913550011
5073010688,,
5074059264,,
5075107840,,
5076156416,,
5077204992,5.077204992,3.4237813229493077
5078253568,,
5079302144,,
5080350720,,
5081399296,,
5082447872,5.082447872,3.3956249680841526
5083496448,,
5084545024,,
5085593600,,
5086642176,,
5087690752,5.087690752,3.431622138521431
5088739328,,
5089787904,,
5090836480,,
5091885056,,
5092933632,5.092933632,3.446241676068051
5093982208,,
5095030784,,
5096079360,,
5097127936,,
5098176512,5.098176512,3.4746695800116894
5099225088,,
5100273664,,
5101322240,,
5102370816,,
5103419392,5.103419392,3.415567243358011
5104467968,,
5105516544,,
5106565120,,
5107613696,,
5108662272,5.108662272,3.430128500719658
5109710848,,
5110759424,,
5111808000,,
5112856576,,
5113905152,5.113905152,3.3641355536311357
5114953728,,
5116002304,,
5117050880,,
5118099456,,
5119148032,5.119148032,3.393096615267628
5120196608,,
5121245184,,
5122293760,,
5123342336,,
5124390912,5.124390912,3.4285841434025506
5125439488,,
5126488064,,
5127536640,,
5128585216,,
5129633792,5.129633792,3.441359693657749
5130682368,,
5131730944,,
5132779520,,
5133828096,,
5134876672,5.134876672,3.4754958479356755
5135925248,,
5136973824,,
5138022400,,
5139070976,,
5140119552,5.140119552,3.4062694961941995
5141168128,,
5142216704,,
5143265280,,
5144313856,,
5145362432,5.145362432,3.401241296097824
5146411008,,
5147459584,,
5148508160,,
5149556736,,
5150605312,5.150605312,3.3600218396944883
5151653888,,
5152702464,,
5153751040,,
5154799616,,
5155848192,5.155848192,3.4004679718561945
5156896768,,
5157945344,,
5158993920,,
5160042496,,
5161091072,5.161091072,3.424267620320001
5162139648,,
5163188224,,
5164236800,,
5165285376,,
5166333952,5.166333952,3.44066763822368
5167382528,,
5168431104,,
5169479680,,
5170528256,,
5171576832,5.171576832,3.454406095844511
5172625408,,
5173673984,,
5174722560,,
5175771136,,
5176819712,5.176819712,3.429340805065732
5177868288,,
5178916864,,
5179965440,,
5181014016,,
5182062592,5.182062592,3.388096864073089
5183111168,,
5184159744,,
5185208320,,
5186256896,,
5187305472,5.187305472,3.394975320749337
5188354048,,
5189402624,,
5190451200,,
5191499776,,
5192548352,5.192548352,3.427089044731406
5193596928,,
5194645504,,
5195694080,,
5196742656,,
5197791232,5.197791232,3.4391051123281926
5198839808,,
5199888384,,
5200936960,,
5201985536,,
5203034112,5.203034112,3.459911685515834
5204082688,,
5205131264,,
5206179840,,
5207228416,,
5208276992,5.208276992,3.459292549681259
5209325568,,
5210374144,,
5211422720,,
5212471296,,
5213519872,5.213519872,3.4604673483155644
5214568448,,
5215617024,,
5216665600,,
5217714176,,
5218762752,5.218762752,3.4276770778480934
5219811328,,
5220859904,,
5221908480,,
5222957056,,
5224005632,5.224005632,3.4277099327266343
5225054208,,
5226102784,,
5227151360,,
5228199936,,
5229248512,5.229248512,3.437764554964138
5230297088,,
5231345664,,
5232394240,,
5233442816,,
5234491392,5.234491392,3.4425815315205743
5235539968,,
5236588544,,
5237637120,,
5238685696,,
5239734272,5.239734272,3.477201242222549
5240782848,,
5241831424,,
5242880000,,
5243928576,,
5244977152,5.244977152,3.39626718999709
5246025728,,
5247074304,,
5248122880,,
5249171456,,
5250220032,5.250220032,3.3761869347817504
5251268608,,
5252317184,,
5253365760,,
5254414336,,
5255462912,5.255462912,3.3002808866995985
5256511488,,
5257560064,,
5258608640,,
5259657216,,
5260705792,5.260705792,3.3582959395745724
5261754368,,
5262802944,,
5263851520,,
5264900096,,
5265948672,5.265948672,3.393032159506026
5266997248,,
5268045824,,
5269094400,,
5270142976,,
5271191552,5.271191552,3.415158159006881
5272240128,,
5273288704,,
5274337280,,
5275385856,,
5276434432,5.276434432,3.4021290892772136
5277483008,,
5278531584,,
5279580160,,
5280628736,,
5281677312,5.281677312,3.3612635881122843
5282725888,,
5283774464,,
5284823040,,
5285871616,,
5286920192,5.286920192,3.3717312440611584
5287968768,,
5289017344,,
5290065920,,
5291114496,,
5292163072,5.292163072,3.372049402363065
5293211648,,
5294260224,,
5295308800,,
5296357376,,
5297405952,5.297405952,3.395068051168303
5298454528,,
5299503104,,
5300551680,,
5301600256,,
5302648832,5.302648832,3.407555418021237
5303697408,,
5304745984,,
5305794560,,
5306843136,,
5307891712,5.307891712,3.445081833544593
5308940288,,
5309988864,,
5311037440,,
5312086016,,
5313134592,5.313134592,3.3972136608702304
5314183168,,
5315231744,,
5316280320,,
5317328896,,
5318377472,5.318377472,3.3449823324356123
5319426048,,
5320474624,,
5321523200,,
5322571776,,
5323620352,5.323620352,3.3863731287337373
5324668928,,
5325717504,,
5326766080,,
5327814656,,
5328863232,5.328863232,3.38737530572818
5329911808,,
5330960384,,
5332008960,,
5333057536,,
5334106112,5.334106112,3.408516869780112
5335154688,,
5336203264,,
5337251840,,
5338300416,,
5339348992,5.339348992,3.4189066199548104
5340397568,,
5341446144,,
5342494720,,
5343543296,,
5344591872,5.344591872,3.4416307040628125
5345640448,,
5346689024,,
5347737600,,
5348786176,,
5349834752,5.349834752,3.412132708060348
5350883328,,
5351931904,,
5352980480,,
5354029056,,
5355077632,5.355077632,3.380817091093979
5356126208,,
5357174784,,
5358223360,,
5359271936,,
5360320512,5.360320512,3.3717294720648776
5361369088,,
5362417664,,
5363466240,,
5364514816,,
5365563392,5.365563392,3.395003373278487
5366611968,,
5367660544,,
5368709120,,
5369757696,,
5370806272,5.370806272,3.406914956786564
5371854848,,
5372903424,,
5373952000,,
5375000576,,
5376049152,5.376049152,3.428758276248425
5377097728,,
5378146304,,
5379194880,,
5380243456,,
5381292032,5.381292032,3.396389016731054
5382340608,,
5383389184,,
5384437760,,
5385486336,,
5386534912,5.386534912,3.358642350409793
5387583488,,
5388632064,,
5389680640,,
5390729216,,
5391777792,5.391777792,3.349253264865633
5392826368,,
5393874944,,
5394923520,,
5395972096,,
5397020672,5.397020672,3.358868957713666
5398069248,,
5399117824,,
5400166400,,
5401214976,,
5402263552,5.402263552,3.383515787078804
5403312128,,
5404360704,,
5405409280,,
5406457856,,
5407506432,5.407506432,3.3956172765799746
5408555008,,
5409603584,,
5410652160,,
5411700736,,
5412749312,5.412749312,3.430267747877209
5413797888,,
5414846464,,
5415895040,,
5416943616,,
5417992192,5.417992192,3.374350475911173
5419040768,,
5420089344,,
5421137920,,
5422186496,,
5423235072,5.423235072,3.3359527353875142
5424283648,,
5425332224,,
5426380800,,
5427429376,,
5428477952,5.428477952,3.347763037543657
5429526528,,
5430575104,,
5431623680,,
5432672256,,
5433720832,5.433720832,3.3636696843002816
5434769408,,
5435817984,,
5436866560,,
5437915136,,
5438963712,5.438963712,3.3861788405637507
5440012288,,
5441060864,,
5442109440,,
5443158016,,
5444206592,5.444206592,3.4054990523127344
5445255168,,
5446303744,,
5447352320,,
5448400896,,
5449449472,5.449449472,3.4183924106648864
5450498048,,
5451546624,,
5452595200,,
5453643776,,
5454692352,5.454692352,3.3671396057981986
5455740928,,
5456789504,,
5457838080,,
5458886656,,
5459935232,5.459935232,3.34806626582158
5460983808,,
5462032384,,
5463080960,,
5464129536,,
5465178112,5.465178112,3.36726237007582
5466226688,,
5467275264,,
5468323840,,
5469372416,,
5470420992,5.470420992,3.387916620731392
5471469568,,
5472518144,,
5473566720,,
5474615296,,
5475663872,5.475663872,3.397673737395944
5476712448,,
5477761024,,
5478809600,,
5479858176,,
5480906752,5.480906752,3.420063940278664
5481955328,,
5483003904,,
5484052480,,
5485101056,,
5486149632,5.486149632,3.3643443262634523
5487198208,,
5488246784,,
5489295360,,
5490343936,,
5491392512,5.491392512,3.33183719793274
5492441088,,
5493489664,,
5494538240,,
5495586816,,
5496635392,5.496635392,3.329651419710856
5497683968,,
5498732544,,
5499781120,,
5500829696,,
5501878272,5.501878272,3.3547263372058462
5502926848,,
5503975424,,
5505024000,,
5506072576,,
5507121152,5.507121152,3.3812197013627987
5508169728,,
5509218304,,
5510266880,,
5511315456,,
5512364032,5.512364032,3.394725823952149
5513412608,,
5514461184,,
5515509760,,
5516558336,,
5517606912,5.517606912,3.428496667690408
5518655488,,
5519704064,,
5520752640,,
5521801216,,
5522849792,5.522849792,3.368917237218926
5523898368,,
5524946944,,
5525995520,,
5527044096,,
5528092672,5.528092672,3.345075849322281
5529141248,,
5530189824,,
5531238400,,
5532286976,,
5533335552,5.533335552,3.303168916260184
5534384128,,
5535432704,,
5536481280,,
5537529856,,
5538578432,5.538578432,3.333897581767818
5539627008,,
5540675584,,
5541724160,,
5542772736,,
5543821312,5.543821312,3.3623309375389168
5544869888,,
5545918464,,
5546967040,,
5548015616,,
5549064192,5.549064192,3.3822643741056497
5550112768,,
5551161344,,
5552209920,,
5553258496,,
5554307072,5.554307072,3.3844926212631123
5555355648,,
5556404224,,
5557452800,,
5558501376,,
5559549952,5.559549952,3.3818395169419158
5560598528,,
5561647104,,
5562695680,,
5563744256,,
5564792832,5.564792832,3.354815029464806
5565841408,,
5566889984,,
5567938560,,
5568987136,,
5570035712,5.570035712,3.35202156272432
5571084288,,
5572132864,,
5573181440,,
5574230016,,
5575278592,5.575278592,3.37119552309421
5576327168,,
5577375744,,
5578424320,,
5579472896,,
5580521472,5.580521472,3.382866998486446
5581570048,,
5582618624,,
5583667200,,
5584715776,,
5585764352,5.585764352,3.410567282310818
5586812928,,
5587861504,,
5588910080,,
5589958656,,
5591007232,5.591007232,3.3679917831926045
5592055808,,
5593104384,,
5594152960,,
5595201536,,
5596250112,5.596250112,3.3140300583827567
5597298688,,
5598347264,,
5599395840,,
5600444416,,
5601492992,5.601492992,3.2519214773909484
5602541568,,
5603590144,,
5604638720,,
5605687296,,
5606735872,5.606735872,3.280021627444873
5607784448,,
5608833024,,
5609881600,,
5610930176,,
5611978752,5.611978752,3.32811769454576
5613027328,,
5614075904,,
5615124480,,
5616173056,,
5617221632,5.617221632,3.351051560831346
5618270208,,
5619318784,,
5620367360,,
5621415936,,
5622464512,5.622464512,3.398604855593663
5623513088,,
5624561664,,
5625610240,,
5626658816,,
5627707392,5.627707392,3.351643590290525
5628755968,,
5629804544,,
5630853120,,
5631901696,,
5632950272,5.632950272,3.426579472842726
5633998848,,
5635047424,,
5636096000,,
5637144576,,
5638193152,5.638193152,3.363734634508943
5639241728,,
5640290304,,
5641338880,,
5642387456,,
5643436032,5.643436032,3.370266932151544
5644484608,,
5645533184,,
5646581760,,
5647630336,,
5648678912,5.648678912,3.3748583731377626
5649727488,,
5650776064,,
5651824640,,
5652873216,,
5653921792,5.653921792,3.389162276282186
5654970368,,
5656018944,,
5657067520,,
5658116096,,
5659164672,5.659164672,3.372860207443762
5660213248,,
5661261824,,
5662310400,,
5663358976,,
5664407552,5.664407552,3.308142323977295
5665456128,,
5666504704,,
5667553280,,
5668601856,,
5669650432,5.669650432,3.251236354682751
5670699008,,
5671747584,,
5672796160,,
5673844736,,
5674893312,5.674893312,3.28289419953062
5675941888,,
5676990464,,
5678039040,,
5679087616,,
5680136192,5.680136192,3.325160141660636
5681184768,,
5682233344,,
5683281920,,
5684330496,,
5685379072,5.685379072,3.3443277098448663
5686427648,,
5687476224,,
5688524800,,
5689573376,,
5690621952,5.690621952,3.378324653037838
5691670528,,
5692719104,,
5693767680,,
5694816256,,
5695864832,5.695864832,3.335352859600184
5696913408,,
5697961984,,
5699010560,,
5700059136,,
5701107712,5.701107712,3.3026357482640694
5702156288,,
5703204864,,
5704253440,,
5705302016,,
5706350592,5.706350592,3.2892381646916315
5707399168,,
5708447744,,
5709496320,,
5710544896,,
5711593472,5.711593472,3.2708403650874427
5712642048,,
5713690624,,
5714739200,,
5715787776,,
5716836352,5.716836352,3.316275312024882
5717884928,,
5718933504,,
5719982080,,
5721030656,,
5722079232,5.722079232,3.346352258455313
5723127808,,
5724176384,,
5725224960,,
5726273536,,
5727322112,5.727322112,3.394964173558546
5728370688,,
5729419264,,
5730467840,,
5731516416,,
5732564992,5.732564992,3.3376389575710834
5733613568,,
5734662144,,
5735710720,,
5736759296,,
5737807872,5.737807872,3.294206388374714
5738856448,,
5739905024,,
5740953600,,
5742002176,,
5743050752,5.743050752,3.3163085246064643
5744099328,,
5745147904,,
5746196480,,
5747245056,,
5748293632,5.748293632,3.3391054834624723
5749342208,,
5750390784,,
5751439360,,
5752487936,,
5753536512,5.753536512,3.3594450517549657
5754585088,,
5755633664,,
5756682240,,
5757730816,,
5758779392,5.758779392,3.366980867109554
5759827968,,
5760876544,,
5761925120,,
5762973696,,
5764022272,5.764022272,3.401958460314861
5765070848,,
5766119424,,
5767168000,,
5768216576,,
5769265152,5.769265152,3.367848540792308
5770313728,,
5771362304,,
5772410880,,
5773459456,,
5774508032,5.774508032,3.346858251462023
5775556608,,
5776605184,,
5777653760,,
5778702336,,
5779750912,5.779750912,3.3088904661643395
5780799488,,
5781848064,,
5782896640,,
5783945216,,
5784993792,5.784993792,3.321412123945413
5786042368,,
5787090944,,
5788139520,,
5789188096,,
5790236672,5.790236672,3.3482765471681364
5791285248,,
5792333824,,
5793382400,,
5794430976,,
5795479552,5.795479552,3.3688008461445484
5796528128,,
5797576704,,
5798625280,,
5799673856,,
5800722432,5.800722432,3.387724528816713
5801771008,,
5802819584,,
5803868160,,
5804916736,,
5805965312,5.805965312,3.351776856256229
5807013888,,
5808062464,,
5809111040,,
5810159616,,
5811208192,5.811208192,3.3201088717688627
5812256768,,
5813305344,,
5814353920,,
5815402496,,
5816451072,5.816451072,3.3195915062012324
5817499648,,
5818548224,,
5819596800,,
5820645376,,
5821693952,5.821693952,3.338956113561234
5822742528,,
5823791104,,
5824839680,,
5825888256,,
5826936832,5.826936832,3.345034900477623
5827985408,,
5829033984,,
5830082560,,
5831131136,,
5832179712,5.832179712,3.3688056563841307
5833228288,,
5834276864,,
5835325440,,
5836374016,,
5837422592,5.837422592,3.348549321133686
5838471168,,
5839519744,,
5840568320,,
5841616896,,
5842665472,5.842665472,3.319054832836746
5843714048,,
5844762624,,
5845811200,,
5846859776,,
5847908352,5.847908352,3.276087859541705
5848956928,,
5850005504,,
5851054080,,
5852102656,,
5853151232,5.853151232,3.286954514132197
5854199808,,
5855248384,,
5856296960,,
5857345536,,
5858394112,5.858394112,3.3182351017116947
5859442688,,
5860491264,,
5861539840,,
5862588416,,
5863636992,5.863636992,3.3356900664905997
5864685568,,
5865734144,,
5866782720,,
5867831296,,
5868879872,5.868879872,3.3811285119130825
5869928448,,
5870977024,,
5872025600,,
5873074176,,
5874122752,5.874122752,3.369171456096396
5875171328,,
5876219904,,
5877268480,,
5878317056,,
5879365632,5.879365632,3.3537737419674385
5880414208,,
5881462784,,
5882511360,,
5883559936,,
5884608512,5.884608512,3.29312342345033
5885657088,,
5886705664,,
5887754240,,
5888802816,,
5889851392,5.889851392,3.3198590007863986
5890899968,,
5891948544,,
5892997120,,
5894045696,,
5895094272,5.895094272,3.335360069782888
5896142848,,
5897191424,,
5898240000,,
5899288576,,
5900337152,5.900337152,3.350934851254779
5901385728,,
5902434304,,
5903482880,,
5904531456,,
5905580032,5.905580032,3.3698482899597875
5906628608,,
5907677184,,
5908725760,,
5909774336,,
5910822912,5.910822912,3.318370782175672
5911871488,,
5912920064,,
5913968640,,
5915017216,,
5916065792,5.916065792,3.28752723257304
5917114368,,
5918162944,,
5919211520,,
5920260096,,
5921308672,5.921308672,3.301548754315793
5922357248,,
5923405824,,
5924454400,,
5925502976,,
5926551552,5.926551552,3.327931087715763
5927600128,,
5928648704,,
5929697280,,
5930745856,,
5931794432,5.931794432,3.3362444225117627
5932843008,,
5933891584,,
5934940160,,
5935988736,,
5937037312,5.937037312,3.356107801284307
5938085888,,
5939134464,,
5940183040,,
5941231616,,
5942280192,5.942280192,3.326534640158445
5943328768,,
5944377344,,
5945425920,,
5946474496,,
5947523072,5.947523072,3.2662381119293524
5948571648,,
5949620224,,
5950668800,,
5951717376,,
5952765952,5.952765952,3.291196645525835
5953814528,,
5954863104,,
5955911680,,
5956960256,,
5958008832,5.958008832,3.3070745950825704
5959057408,,
5960105984,,
5961154560,,
5962203136,,
5963251712,5.963251712,3.3275517607656937
5964300288,,
5965348864,,
5966397440,,
5967446016,,
5968494592,5.968494592,3.334735711327
5969543168,,
5970591744,,
5971640320,,
5972688896,,
5973737472,5.973737472,3.3649107134605747
5974786048,,
5975834624,,
5976883200,,
5977931776,,
5978980352,5.978980352,3.3045340324838453
5980028928,,
5981077504,,
5982126080,,
5983174656,,
5984223232,5.984223232,3.296075326236779
5985271808,,
5986320384,,
5987368960,,
5988417536,,
5989466112,5.989466112,3.307163990908549
5990514688,,
5991563264,,
5992611840,,
5993660416,,
5994708992,5.994708992,3.318159939347096
5995757568,,
5996806144,,
5997854720,,
5998903296,,
5999951872,5.999951872,3.3261981705216392
6001000448,,
6002049024,,
6003097600,,
6004146176,,
6005194752,6.005194752,3.3403043382801125
6006243328,,
6007291904,,
6008340480,,
6009389056,,
6010437632,6.010437632,3.3300883042077736
6011486208,,
6012534784,,
6013583360,,
6014631936,,
6015680512,6.015680512,3.3013368922492523
6016729088,,
6017777664,,
6018826240,,
6019874816,,
6020923392,6.020923392,3.2940036458685418
6021971968,,
6023020544,,
6024069120,,
6025117696,,
6026166272,6.026166272,3.2962446633761058
6027214848,,
6028263424,,
6029312000,,
6030360576,,
6031409152,6.031409152,3.309285011893984
6032457728,,
6033506304,,
6034554880,,
6035603456,,
6036652032,6.036652032,3.3217045158907315
6037700608,,
6038749184,,
6039797760,,
6040846336,,
6041894912,6.041894912,3.360438918851967
6042943488,,
6043992064,,
6045040640,,
6046089216,,
6047137792,6.047137792,3.3118237322336395
6048186368,,
6049234944,,
6050283520,,
6051332096,,
6052380672,6.052380672,3.277006083435033
6053429248,,
6054477824,,
6055526400,,
6056574976,,
6057623552,6.057623552,3.280318544943912
6058672128,,
6059720704,,
6060769280,,
6061817856,,
6062866432,6.062866432,3.2731307570413004
6063915008,,
6064963584,,
6066012160,,
6067060736,,
6068109312,6.068109312,3.302671164245634
6069157888,,
6070206464,,
6071255040,,
6072303616,,
6073352192,6.073352192,3.316615849439612
6074400768,,
6075449344,,
6076497920,,
6077546496,,
6078595072,6.078595072,3.3484512591180198
6079643648,,
6080692224,,
6081740800,,
6082789376,,
6083837952,6.083837952,3.285568645826548
6084886528,,
6085935104,,
6086983680,,
6088032256,,
6089080832,6.089080832,3.255216880191296
6090129408,,
6091177984,,
6092226560,,
6093275136,,
6094323712,6.094323712,3.2040109373728503
6095372288,,
6096420864,,
6097469440,,
6098518016,,
6099566592,6.099566592,3.26221148439402
6100615168,,
6101663744,,
6102712320,,
6103760896,,
6104809472,6.104809472,3.2946648726767567
6105858048,,
6106906624,,
6107955200,,
6109003776,,
6110052352,6.110052352,3.3204212672857785
6111100928,,
6112149504,,
6113198080,,
6114246656,,
6115295232,6.115295232,3.308423708967201
6116343808,,
6117392384,,
6118440960,,
6119489536,,
6120538112,6.120538112,3.255174120530502
6121586688,,
6122635264,,
6123683840,,
6124732416,,
6125780992,6.125780992,3.2297589637153243
6126829568,,
6127878144,,
6128926720,,
6129975296,,
6131023872,6.131023872,3.247230109125048
6132072448,,
6133121024,,
6134169600,,
6135218176,,
6136266752,6.136266752,3.285650122478817
6137315328,,
6138363904,,
6139412480,,
6140461056,,
6141509632,6.141509632,3.302731983000289
6142558208,,
6143606784,,
6144655360,,
6145703936,,
6146752512,6.146752512,3.3369699314611685
6147801088,,
6148849664,,
6149898240,,
6150946816,,
6151995392,6.151995392,3.29150711804216
6153043968,,
6154092544,,
6155141120,,
6156189696,,
6157238272,6.157238272,3.298362872783708
6158286848,,
6159335424,,
6160384000,,
6161432576,,
6162481152,6.162481152,3.2878962806946546
6163529728,,
6164578304,,
6165626880,,
6166675456,,
6167724032,6.167724032,3.300197927842196
6168772608,,
6169821184,,
6170869760,,
6171918336,,
6172966912,6.172966912,3.3053057574057125
6174015488,,
6175064064,,
6176112640,,
6177161216,,
6178209792,6.178209792,3.3209055396554343
6179258368,,
6180306944,,
6181355520,,
6182404096,,
6183452672,6.183452672,3.356831021541069
6184501248,,
6185549824,,
6186598400,,
6187646976,,
6188695552,6.188695552,3.297637781366637
6189744128,,
6190792704,,
6191841280,,
6192889856,,
6193938432,6.193938432,3.2034362755818497
6194987008,,
6196035584,,
6197084160,,
6198132736,,
6199181312,6.199181312,3.2092440675766505
6200229888,,
6201278464,,
6202327040,,
6203375616,,
6204424192,6.204424192,3.251819739490554
6205472768,,
6206521344,,
6207569920,,
6208618496,,
6209667072,6.209667072,3.281330229836268
6210715648,,
6211764224,,
6212812800,,
6213861376,,
6214909952,6.214909952,3.3056247556852707
6215958528,,
6217007104,,
6218055680,,
6219104256,,
6220152832,6.220152832,3.303610700808868
6221201408,,
6222249984,,
6223298560,,
6224347136,,
6225395712,6.225395712,3.262976608915677
6226444288,,
6227492864,,
6228541440,,
6229590016,,
6230638592,6.230638592,3.255719362817997
6231687168,,
6232735744,,
6233784320,,
6234832896,,
6235881472,6.235881472,3.2172800644753567
6236930048,,
6237978624,,
6239027200,,
6240075776,,
6241124352,6.241124352,3.256002357272957
6242172928,,
6243221504,,
6244270080,,
6245318656,,
6246367232,6.246367232,3.280118035168383
6247415808,,
6248464384,,
6249512960,,
6250561536,,
6251610112,6.251610112,3.303049672086067
6252658688,,
6253707264,,
6254755840,,
6255804416,,
6256852992,6.256852992,3.3240240604306868
6257901568,,
6258950144,,
6259998720,,
6261047296,,
6262095872,6.262095872,3.2747300207283607
6263144448,,
6264193024,,
6265241600,,
6266290176,,
6267338752,6.267338752,3.2096270955772868
6268387328,,
6269435904,,
6270484480,,
6271533056,,
6272581632,6.272581632,3.2615796572168176
6273630208,,
6274678784,,
6275727360,,
6276775936,,
6277824512,6.277824512,3.285677376890019
6278873088,,
6279921664,,
6280970240,,
6282018816,,
6283067392,6.283067392,3.2968752815719244
6284115968,,
6285164544,,
6286213120,,
6287261696,,
6288310272,6.288310272,3.328515213043131
6289358848,,
6290407424,,
6291456000,,
6292504576,,
6293553152,6.293553152,3.27950847708098
6294601728,,
6295650304,,
6296698880,,
6297747456,,
6298796032,6.298796032,3.226634689794718
6299844608,,
6300893184,,
6301941760,,
6302990336,,
6304038912,6.304038912,3.211896710975769
6305087488,,
6306136064,,
6307184640,,
6308233216,,
6309281792,6.309281792,3.2422461796174464
6310330368,,
6311378944,,
6312427520,,
6313476096,,
6314524672,6.314524672,3.271381186754665
6315573248,,
6316621824,,
6317670400,,
6318718976,,
6319767552,6.319767552,3.2910378454382894
6320816128,,
6321864704,,
6322913280,,
6323961856,,
6325010432,6.325010432,3.32991967701884
6326059008,,
6327107584,,
6328156160,,
6329204736,,
6330253312,6.330253312,3.332713511525536
6331301888,,
6332350464,,
6333399040,,
6334447616,,
6335496192,6.335496192,3.286043229769445
6336544768,,
6337593344,,
6338641920,,
6339690496,,
6340739072,6.340739072,3.2723625238985448
6341787648,,
6342836224,,
6343884800,,
6344933376,,
6345981952,6.345981952,3.2603948970622447
6347030528,,
6348079104,,
6349127680,,
6350176256,,
6351224832,6.351224832,3.2813451394507798
6352273408,,
6353321984,,
6354370560,,
6355419136,,
6356467712,6.356467712,3.292502523370036
6357516288,,
6358564864,,
6359613440,,
6360662016,,
6361710592,6.361710592,3.325599479672352
6362759168,,
6363807744,,
6364856320,,
6365904896,,
6366953472,6.366953472,3.2880448447276867
6368002048,,
6369050624,,
6370099200,,
6371147776,,
6372196352,6.372196352,3.2343996071848844
6373244928,,
6374293504,,
6375342080,,
6376390656,,
6377439232,6.377439232,3.218344456143656
6378487808,,
6379536384,,
6380584960,,
6381633536,,
6382682112,6.382682112,3.2505412256773747
6383730688,,
6384779264,,
6385827840,,
6386876416,,
6387924992,6.387924992,3.2706576569213235
6388973568,,
6390022144,,
6391070720,,
6392119296,,
6393167872,6.393167872,3.303491740416165
6394216448,,
6395265024,,
6396313600,,
6397362176,,
6398410752,6.398410752,3.291407217515215
6399459328,,
6400507904,,
6401556480,,
6402605056,,
6403653632,6.403653632,3.24975495698349
6404702208,,
6405750784,,
6406799360,,
6407847936,,
6408896512,6.408896512,3.2281263690046904
6409945088,,
6410993664,,
6412042240,,
6413090816,,
6414139392,6.414139392,3.261896515128728
6415187968,,
6416236544,,
6417285120,,
6418333696,,
6419382272,6.419382272,3.275800124134748
6420430848,,
6421479424,,
6422528000,,
6423576576,,
6424625152,6.424625152,3.2900490175564348
6425673728,,
6426722304,,
6427770880,,
6428819456,,
6429868032,6.429868032,3.3080868044696343
6430916608,,
6431965184,,
6433013760,,
6434062336,,
6435110912,6.435110912,3.220029917187258
6436159488,,
6437208064,,
6438256640,,
6439305216,,
6440353792,6.440353792,3.183358979667759
6441402368,,
6442450944,,
6443499520,,
6444548096,,
6445596672,6.445596672,3.191855957158372
6446645248,,
6447693824,,
6448742400,,
6449790976,,
6450839552,6.450839552,3.230790450157347
6451888128,,
6452936704,,
6453985280,,
6455033856,,
6456082432,6.456082432,3.254125863373884
6457131008,,
6458179584,,
6459228160,,
6460276736,,
6461325312,6.461325312,3.285040554373352
6462373888,,
6463422464,,
6464471040,,
6465519616,,
6466568192,6.466568192,3.2732533624147964
6467616768,,
6468665344,,
6469713920,,
6470762496,,
6471811072,6.471811072,3.3637245843131023
6472859648,,
6473908224,,
6474956800,,
6476005376,,
6477053952,6.477053952,3.3078012302411777
6478102528,,
6479151104,,
6480199680,,
6481248256,,
6482296832,6.482296832,3.26565656412781
6483345408,,
6484393984,,
6485442560,,
6486491136,,
6487539712,6.487539712,3.283428530252915
6488588288,,
6489636864,,
6490685440,,
6491734016,,
6492782592,6.492782592,3.287086798573901
6493831168,,
6494879744,,
6495928320,,
6496976896,,
6498025472,6.498025472,3.326669818512939
6499074048,,
6500122624,,
6501171200,,
6502219776,,
6503268352,6.503268352,3.2862042908821447
6504316928,,
6505365504,,
6506414080,,
6507462656,,
6508511232,6.508511232,3.233610431990828
6509559808,,
6510608384,,
6511656960,,
6512705536,,
6513754112,6.513754112,3.227580874367734
6514802688,,
6515851264,,
6516899840,,
6517948416,,
6518996992,6.518996992,3.2530619439496355
6520045568,,
6521094144,,
6522142720,,
6523191296,,
6524239872,6.524239872,3.2711680505300813
6525288448,,
6526337024,,
6527385600,,
6528434176,,
6529482752,6.529482752,3.281280611925917
6530531328,,
6531579904,,
6532628480,,
6533677056,,
6534725632,6.534725632,3.3107090631629617
6535774208,,
6536822784,,
6537871360,,
6538919936,,
6539968512,6.539968512,3.2656064463096515
6541017088,,
6542065664,,
6543114240,,
6544162816,,
6545211392,6.545211392,3.235887177411527
6546259968,,
6547308544,,
6548357120,,
6549405696,,
6550454272,6.550454272,3.2090979520612795
6551502848,,
6552551424,,
6553600000,,
6554648576,,
6555697152,6.555697152,3.2393860097910947
6556745728,,
6557794304,,
6558842880,,
6559891456,,
6560940032,6.560940032,3.257221632217076
6561988608,,
6563037184,,
6564085760,,
6565134336,,
6566182912,6.566182912,3.2778981107571266
6567231488,,
6568280064,,
6569328640,,
6570377216,,
6571425792,6.571425792,3.3072146064272925
6572474368,,
6573522944,,
6574571520,,
6575620096,,
6576668672,6.576668672,3.22713282981483
6577717248,,
6578765824,,
6579814400,,
6580862976,,
6581911552,6.581911552,3.2061220106589565
6582960128,,
6584008704,,
6585057280,,
6586105856,,
6587154432,6.587154432,3.201660679467238
6588203008,,
6589251584,,
6590300160,,
6591348736,,
6592397312,6.592397312,3.235807756831477
6593445888,,
6594494464,,
6595543040,,
6596591616,,
6597640192,6.597640192,3.255325302465716
6598688768,,
6599737344,,
6600785920,,
6601834496,,
6602883072,6.602883072,3.3054667712580934
6603931648,,
6604980224,,
6606028800,,
6607077376,,
6608125952,6.608125952,3.269124647923152
6609174528,,
6610223104,,
6611271680,,
6612320256,,
6613368832,6.613368832,3.252381812802444
6614417408,,
6615465984,,
6616514560,,
6617563136,,
6618611712,6.618611712,3.2206287351589427
6619660288,,
6620708864,,
6621757440,,
6622806016,,
6623854592,6.623854592,3.243524929977576
6624903168,,
6625951744,,
6627000320,,
6628048896,,
6629097472,6.629097472,3.262990675020653
6630146048,,
6631194624,,
6632243200,,
6633291776,,
6634340352,6.634340352,3.281456590926832
6635388928,,
6636437504,,
6637486080,,
6638534656,,
6639583232,6.639583232,3.303390602666492
6640631808,,
6641680384,,
6642728960,,
6643777536,,
6644826112,6.644826112,3.2228402403444294
6645874688,,
6646923264,,
6647971840,,
6649020416,,
6650068992,6.650068992,3.192755849293897
6651117568,,
6652166144,,
6653214720,,
6654263296,,
6655311872,6.655311872,3.186178999781959
6656360448,,
6657409024,,
6658457600,,
6659506176,,
6660554752,6.660554752,3.223732207978817
6661603328,,
6662651904,,
6663700480,,
6664749056,,
6665797632,6.665797632,3.244391933851854
6666846208,,
6667894784,,
6668943360,,
6669991936,,
6671040512,6.671040512,3.2756370966025634
6672089088,,
6673137664,,
6674186240,,
6675234816,,
6676283392,6.676283392,3.275408103737705
6677331968,,
6678380544,,
6679429120,,
6680477696,,
6681526272,6.681526272,3.2617190736472
6682574848,,
6683623424,,
6684672000,,
6685720576,,
6686769152,6.686769152,3.218696331590477
6687817728,,
6688866304,,
6689914880,,
6690963456,,
6692012032,6.692012032,3.2208252746538184
6693060608,,
6694109184,,
6695157760,,
6696206336,,
6697254912,6.697254912,3.2460743468246966
6698303488,,
6699352064,,
6700400640,,
6701449216,,
6702497792,6.702497792,3.2612673780992285
6703546368,,
6704594944,,
6705643520,,
6706692096,,
6707740672,6.707740672,3.304916887501425
6708789248,,
6709837824,,
6710886400,,
6711934976,,
6712983552,6.712983552,3.2323232801268023
6714032128,,
6715080704,,
6716129280,,
6717177856,,
6718226432,6.718226432,3.212170463455444
6719275008,,
6720323584,,
6721372160,,
6722420736,,
6723469312,6.723469312,3.268477430971581
6724517888,,
6725566464,,
6726615040,,
6727663616,,
6728712192,6.728712192,3.235256748339093
6729760768,,
6730809344,,
6731857920,,
6732906496,,
6733955072,6.733955072,3.2562490399176176
6735003648,,
6736052224,,
6737100800,,
6738149376,,
6739197952,6.739197952,3.268686288722796
6740246528,,
6741295104,,
6742343680,,
6743392256,,
6744440832,6.744440832,3.313452152236405
6745489408,,
6746537984,,
6747586560,,
6748635136,,
6749683712,6.749683712,3.238031821568663
6750732288,,
6751780864,,
6752829440,,
6753878016,,
6754926592,6.754926592,3.228296526758376
6755975168,,
6757023744,,
6758072320,,
6759120896,,
6760169472,6.760169472,3.2177057981431245
6761218048,,
6762266624,,
6763315200,,
6764363776,,
6765412352,6.765412352,3.235797475956005
6766460928,,
6767509504,,
6768558080,,
6769606656,,
6770655232,6.770655232,3.2528141615425854
6771703808,,
6772752384,,
6773800960,,
6774849536,,
6775898112,6.775898112,3.2639472566053147
6776946688,,
6777995264,,
6779043840,,
6780092416,,
6781140992,6.781140992,3.284706659847802
6782189568,,
6783238144,,
6784286720,,
6785335296,,
6786383872,6.786383872,3.2570283479313358
6787432448,,
6788481024,,
6789529600,,
6790578176,,
6791626752,6.791626752,3.226277315471244
6792675328,,
6793723904,,
6794772480,,
6795821056,,
6796869632,6.796869632,3.271561678265685
6797918208,,
6798966784,,
6800015360,,
6801063936,,
6802112512,6.802112512,3.274843939075061
6803161088,,
6804209664,,
6805258240,,
6806306816,,
6807355392,6.807355392,3.279042182416624
6808403968,,
6809452544,,
6810501120,,
6811549696,,
6812598272,6.812598272,3.287774174294948
6813646848,,
6814695424,,
6815744000,,
6816792576,,
6817841152,6.817841152,3.316846128164112
6818889728,,
6819938304,,
6820986880,,
6822035456,,
6823084032,6.823084032,3.2191360687542105
6824132608,,
6825181184,,
6826229760,,
6827278336,,
6828326912,6.828326912,3.209832206699085
6829375488,,
6830424064,,
6831472640,,
6832521216,,
6833569792,6.833569792,3.1634939102135937
6834618368,,
6835666944,,
6836715520,,
6837764096,,
6838812672,6.838812672,3.207169619241724
6839861248,,
6840909824,,
6841958400,,
6843006976,,
6844055552,6.844055552,3.231057552378056
6845104128,,
6846152704,,
6847201280,,
6848249856,,
6849298432,6.849298432,3.2614898742775726
6850347008,,
6851395584,,
6852444160,,
6853492736,,
6854541312,6.854541312,3.215757236228299
6855589888,,
6856638464,,
6857687040,,
6858735616,,
6859784192,6.859784192,3.164326100759614
6860832768,,
6861881344,,
6862929920,,
6863978496,,
6865027072,6.865027072,3.146950816540649
6866075648,,
6867124224,,
6868172800,,
6869221376,,
6870269952,6.870269952,3.1950200192714844
6871318528,,
6872367104,,
6873415680,,
6874464256,,
6875512832,6.875512832,3.219673633
6876561408,,
6877609984,,
6878658560,,
6879707136,,
6880755712,6.880755712,3.2354434979090083
6881804288,,
6882852864,,
6883901440,,
6884950016,,
6885998592,6.885998592,3.282369863767191
6887047168,,
6888095744,,
6889144320,,
6890192896,,
6891241472,6.891241472,3.2065904362559743
6892290048,,
6893338624,,
6894387200,,
6895435776,,
6896484352,6.896484352,3.1972706945739384
6897532928,,
6898581504,,
6899630080,,
6900678656,,
6901727232,6.901727232,3.167653966218529
6902775808,,
6903824384,,
6904872960,,
6905921536,,
6906970112,6.906970112,3.2002663207407087
6908018688,,
6909067264,,
6910115840,,
6911164416,,
6912212992,6.912212992,3.226592504077938
6913261568,,
6914310144,,
6915358720,,
6916407296,,
6917455872,6.917455872,3.2466882895796
6918504448,,
6919553024,,
6920601600,,
6921650176,,
6922698752,6.922698752,3.243898286930997
6923747328,,
6924795904,,
6925844480,,
6926893056,,
6927941632,6.927941632,3.2188525078202845
6928990208,,
6930038784,,
6931087360,,
6932135936,,
6933184512,6.933184512,3.2211626090530814
6934233088,,
6935281664,,
6936330240,,
6937378816,,
6938427392,6.938427392,3.2279375913021067
6939475968,,
6940524544,,
6941573120,,
6942621696,,
6943670272,6.943670272,3.246234048428476
6944718848,,
6945767424,,
6946816000,,
6947864576,,
6948913152,6.948913152,3.2492312293305017
6949961728,,
6951010304,,
6952058880,,
6953107456,,
6954156032,6.954156032,3.283169482540626
6955204608,,
6956253184,,
6957301760,,
6958350336,,
6959398912,6.959398912,3.1656880420073463
6960447488,,
6961496064,,
6962544640,,
6963593216,,
6964641792,6.964641792,3.1619366349986104
6965690368,,
6966738944,,
6967787520,,
6968836096,,
6969884672,6.969884672,3.161863008097819
6970933248,,
6971981824,,
6973030400,,
6974078976,,
6975127552,6.975127552,3.1923350166061875
6976176128,,
6977224704,,
6978273280,,
6979321856,,
6980370432,6.980370432,3.22096512615189
6981419008,,
6982467584,,
6983516160,,
6984564736,,
6985613312,6.985613312,3.244997175214278
6986661888,,
6987710464,,
6988759040,,
6989807616,,
6990856192,6.990856192,3.2879396465548854
6991904768,,
6992953344,,
6994001920,,
6995050496,,
6996099072,6.996099072,3.227595490358054
6997147648,,
6998196224,,
6999244800,,
7000293376,,
7001341952,7.001341952,3.1912735823439555
7002390528,,
7003439104,,
7004487680,,
7005536256,,
7006584832,7.006584832,3.20107151089592
7007633408,,
7008681984,,
7009730560,,
7010779136,,
7011827712,7.011827712,3.217096148833872
7012876288,,
7013924864,,
7014973440,,
7016022016,,
7017070592,7.017070592,3.235474692203755
7018119168,,
7019167744,,
7020216320,,
7021264896,,
7022313472,7.022313472,3.255769635584013
7023362048,,
7024410624,,
7025459200,,
7026507776,,
7027556352,7.027556352,3.26076535234828
7028604928,,
7029653504,,
7030702080,,
7031750656,,
7032799232,7.032799232,3.2105491591796698
7033847808,,
7034896384,,
7035944960,,
7036993536,,
7038042112,7.038042112,3.1498079223297557
7039090688,,
7040139264,,
7041187840,,
7042236416,,
7043284992,7.043284992,3.1609720773223127
7044333568,,
7045382144,,
7046430720,,
7047479296,,
7048527872,7.048527872,3.203625382740112
7049576448,,
7050625024,,
7051673600,,
7052722176,,
7053770752,7.053770752,3.2189319670855605
7054819328,,
7055867904,,
7056916480,,
7057965056,,
7059013632,7.059013632,3.255807363246092
7060062208,,
7061110784,,
7062159360,,
7063207936,,
7064256512,7.064256512,3.195120426237959
7065305088,,
7066353664,,
7067402240,,
7068450816,,
7069499392,7.069499392,3.1530318071190635
7070547968,,
7071596544,,
7072645120,,
7073693696,,
7074742272,7.074742272,3.1384663668608472
7075790848,,
7076839424,,
7077888000,,
7078936576,,
7079985152,7.079985152,3.16752225248048
7081033728,,
7082082304,,
7083130880,,
7084179456,,
7085228032,7.085228032,3.205303108691776
7086276608,,
7087325184,,
7088373760,,
7089422336,,
7090470912,7.090470912,3.229094285764104
7091519488,,
7092568064,,
7093616640,,
7094665216,,
7095713792,7.095713792,3.24189704503339
7096762368,,
7097810944,,
7098859520,,
7099908096,,
7100956672,7.100956672,3.173557945294778
7102005248,,
7103053824,,
7104102400,,
7105150976,,
7106199552,7.106199552,3.1396497920206627
7107248128,,
7108296704,,
7109345280,,
7110393856,,
7111442432,7.111442432,3.096976656290047
7112491008,,
7113539584,,
7114588160,,
7115636736,,
7116685312,7.116685312,3.148756394574513
7117733888,,
7118782464,,
7119831040,,
7120879616,,
7121928192,7.121928192,3.1898394515301627
7122976768,,
7124025344,,
7125073920,,
7126122496,,
7127171072,7.127171072,3.224057967805648
7128219648,,
7129268224,,
7130316800,,
7131365376,,
7132413952,7.132413952,3.227145577301135
7133462528,,
7134511104,,
7135559680,,
7136608256,,
7137656832,7.137656832,3.207303197604419
7138705408,,
7139753984,,
7140802560,,
7141851136,,
7142899712,7.142899712,3.115947089019992
7143948288,,
7144996864,,
7146045440,,
7147094016,,
7148142592,7.148142592,3.0705688697654097
7149191168,,
7150239744,,
7151288320,,
7152336896,,
7153385472,7.153385472,3.1359573884476744
7154434048,,
7155482624,,
7156531200,,
7157579776,,
7158628352,7.158628352,3.1826418482371186
7159676928,,
7160725504,,
7161774080,,
7162822656,,
7163871232,7.163871232,3.2174741020879005
7164919808,,
7165968384,,
7167016960,,
7168065536,,
7169114112,7.169114112,3.226496555235518
7170162688,,
7171211264,,
7172259840,,
7173308416,,
7174356992,7.174356992,3.1509117627239123
7175405568,,
7176454144,,
7177502720,,
7178551296,,
7179599872,7.179599872,3.110018460059284
7180648448,,
7181697024,,
7182745600,,
7183794176,,
7184842752,7.184842752,3.1523135684953143
7185891328,,
7186939904,,
7187988480,,
7189037056,,
7190085632,7.190085632,3.1847730306986
7191134208,,
7192182784,,
7193231360,,
7194279936,,
7195328512,7.195328512,3.2096244134143594
7196377088,,
7197425664,,
7198474240,,
7199522816,,
7200571392,7.200571392,3.2470385951578065
7201619968,,
7202668544,,
7203717120,,
7204765696,,
7205814272,7.205814272,3.202642285430633
7206862848,,
7207911424,,
7208960000,,
7210008576,,
7211057152,7.211057152,3.166784264270708
7212105728,,
7213154304,,
7214202880,,
7215251456,,
7216300032,7.216300032,3.118309854816736
7217348608,,
7218397184,,
7219445760,,
7220494336,,
7221542912,7.221542912,3.1599008348319666
7222591488,,
7223640064,,
7224688640,,
7225737216,,
7226785792,7.226785792,3.19632829588902
7227834368,,
7228882944,,
7229931520,,
7230980096,,
7232028672,7.232028672,3.2254253419593595
7233077248,,
7234125824,,
7235174400,,
7236222976,,
7237271552,7.237271552,3.254737953652548
7238320128,,
7239368704,,
7240417280,,
7241465856,,
7242514432,7.242514432,3.152273809032261
7243563008,,
7244611584,,
7245660160,,
7246708736,,
7247757312,7.247757312,3.138323410688652
7248805888,,
7249854464,,
7250903040,,
7251951616,,
7253000192,7.253000192,3.139337620552209
7254048768,,
7255097344,,
7256145920,,
7257194496,,
7258243072,7.258243072,3.181264382685057
7259291648,,
7260340224,,
7261388800,,
7262437376,,
7263485952,7.263485952,3.2147821059541624
7264534528,,
7265583104,,
7266631680,,
7267680256,,
7268728832,7.268728832,3.257251251198402
7269777408,,
7270825984,,
7271874560,,
7272923136,,
7273971712,7.273971712,3.2155729016688466
7275020288,,
7276068864,,
7277117440,,
7278166016,,
7279214592,7.279214592,3.201028628937764
7280263168,,
7281311744,,
7282360320,,
7283408896,,
7284457472,7.284457472,3.1903859789337243
7285506048,,
7286554624,,
7287603200,,
7288651776,,
7289700352,7.289700352,3.180334902458498
7290748928,,
7291797504,,
7292846080,,
7293894656,,
7294943232,7.294943232,3.204685633657668
7295991808,,
7297040384,,
7298088960,,
7299137536,,
7300186112,7.300186112,3.222491655720253
7301234688,,
7302283264,,
7303331840,,
7304380416,,
7305428992,7.305428992,3.246864149592225
7306477568,,
7307526144,,
7308574720,,
7309623296,,
7310671872,7.310671872,3.2013281042542445
7311720448,,
7312769024,,
7313817600,,
7314866176,,
7315914752,7.315914752,3.165474884990573
7316963328,,
7318011904,,
7319060480,,
7320109056,,
7321157632,7.321157632,3.1623904980863173
7322206208,,
7323254784,,
7324303360,,
7325351936,,
7326400512,7.326400512,3.190995883481763
7327449088,,
7328497664,,
7329546240,,
7330594816,,
7331643392,7.331643392,3.208011846469164
7332691968,,
7333740544,,
7334789120,,
7335837696,,
7336886272,7.336886272,3.225836240126972
7337934848,,
7338983424,,
7340032000,,
7341080576,,
7342129152,7.342129152,3.2473646822087328
7343177728,,
7344226304,,
7345274880,,
7346323456,,
7347372032,7.347372032,3.2206985991809094
7348420608,,
7349469184,,
7350517760,,
7351566336,,
7352614912,7.352614912,3.1882101171418284
7353663488,,
7354712064,,
7355760640,,
7356809216,,
7357857792,7.357857792,3.187085251738666
7358906368,,
7359954944,,
7361003520,,
7362052096,,
7363100672,7.363100672,3.204153278549592
7364149248,,
7365197824,,
7366246400,,
7367294976,,
7368343552,7.368343552,3.218735687954224
7369392128,,
7370440704,,
7371489280,,
7372537856,,
7373586432,7.373586432,3.2451839751133806
7374635008,,
7375683584,,
7376732160,,
7377780736,,
7378829312,7.378829312,3.3345030666778888
7379877888,,
7380926464,,
7381975040,,
7383023616,,
7384072192,7.384072192,3.204430232806585
7385120768,,
7386169344,,
7387217920,,
7388266496,,
7389315072,7.389315072,3.1198663408025027
7390363648,,
7391412224,,
7392460800,,
7393509376,,
7394557952,7.394557952,3.133283681761424
7395606528,,
7396655104,,
7397703680,,
7398752256,,
7399800832,7.399800832,3.170674270071867
7400849408,,
7401897984,,
7402946560,,
7403995136,,
7405043712,7.405043712,3.194022910482455
7406092288,,
7407140864,,
7408189440,,
7409238016,,
7410286592,7.410286592,3.234020829945972
7411335168,,
7412383744,,
7413432320,,
7414480896,,
7415529472,7.415529472,3.143641010863948
7416578048,,
7417626624,,
7418675200,,
7419723776,,
7420772352,7.420772352,3.110008609961668
7421820928,,
7422869504,,
7423918080,,
7424966656,,
7426015232,7.426015232,3.0951554474856624
7427063808,,
7428112384,,
7429160960,,
7430209536,,
7431258112,7.431258112,3.1249928181254143
7432306688,,
7433355264,,
7434403840,,
7435452416,,
7436500992,7.436500992,3.168163360345416
7437549568,,
7438598144,,
7439646720,,
7440695296,,
7441743872,7.441743872,3.189557560707463
7442792448,,
7443841024,,
7444889600,,
7445938176,,
7446986752,7.446986752,3.2305297960995385
7448035328,,
7449083904,,
7450132480,,
7451181056,,
7452229632,7.452229632,3.2348614749010047
7453278208,,
7454326784,,
7455375360,,
7456423936,,
7457472512,7.457472512,3.203384935952486
7458521088,,
7459569664,,
7460618240,,
7461666816,,
7462715392,7.462715392,3.174693245675993
7463763968,,
7464812544,,
7465861120,,
7466909696,,
7467958272,7.467958272,3.1764651717209165
7469006848,,
7470055424,,
7471104000,,
7472152576,,
7473201152,7.473201152,3.1990893833140817
7474249728,,
7475298304,,
7476346880,,
7477395456,,
7478444032,7.478444032,3.2156814041403736
7479492608,,
7480541184,,
7481589760,,
7482638336,,
7483686912,7.483686912,3.255690100824864
7484735488,,
7485784064,,
7486832640,,
7487881216,,
7488929792,7.488929792,3.15659847934956
7489978368,,
7491026944,,
7492075520,,
7493124096,,
7494172672,7.494172672,3.1465673234063267
7495221248,,
7496269824,,
7497318400,,
7498366976,,
7499415552,7.499415552,3.104539701303829
7500464128,,
7501512704,,
7502561280,,
7503609856,,
7504658432,7.504658432,3.1505434500169507
7505707008,,
7506755584,,
7507804160,,
7508852736,,
7509901312,7.509901312,3.1817206024335585
7510949888,,
7511998464,,
7513047040,,
7514095616,,
7515144192,7.515144192,3.2032209590447747
7516192768,,
7517241344,,
7518289920,,
7519338496,,
7520387072,7.520387072,3.2117135056889143
7521435648,,
7522484224,,
7523532800,,
7524581376,,
7525629952,7.525629952,3.1603513924158126
7526678528,,
7527727104,,
7528775680,,
7529824256,,
7530872832,7.530872832,3.136591327605585
7531921408,,
7532969984,,
7534018560,,
7535067136,,
7536115712,7.536115712,3.116480284070442
7537164288,,
7538212864,,
7539261440,,
7540310016,,
7541358592,7.541358592,3.15602354132609
7542407168,,
7543455744,,
7544504320,,
7545552896,,
7546601472,7.546601472,3.1800772649746496
7547650048,,
7548698624,,
7549747200,,
7550795776,,
7551844352,7.551844352,3.2134890849008286
7552892928,,
7553941504,,
7554990080,,
7556038656,,
7557087232,7.557087232,3.20109005307582
7558135808,,
7559184384,,
7560232960,,
7561281536,,
7562330112,7.562330112,3.1421781022774606
7563378688,,
7564427264,,
7565475840,,
7566524416,,
7567572992,7.567572992,3.12494195406571
7568621568,,
7569670144,,
7570718720,,
7571767296,,
7572815872,7.572815872,3.1294213398599138
7573864448,,
7574913024,,
7575961600,,
7577010176,,
7578058752,7.578058752,3.1625697754069746
7579107328,,
7580155904,,
7581204480,,
7582253056,,
7583301632,7.583301632,3.1895719795054203
7584350208,,
7585398784,,
7586447360,,
7587495936,,
7588544512,7.588544512,3.2392302518577747
7589593088,,
7590641664,,
7591690240,,
7592738816,,
7593787392,7.593787392,3.1848739228718483
7594835968,,
7595884544,,
7596933120,,
7597981696,,
7599030272,7.599030272,3.070347632555732
7600078848,,
7601127424,,
7602176000,,
7603224576,,
7604273152,7.604273152,3.078822296221251
7605321728,,
7606370304,,
7607418880,,
7608467456,,
7609516032,7.609516032,3.108214597049744
7610564608,,
7611613184,,
7612661760,,
7613710336,,
7614758912,7.614758912,3.153336659792733
7615807488,,
7616856064,,
7617904640,,
7618953216,,
7620001792,7.620001792,3.1870067898013903
7621050368,,
7622098944,,
7623147520,,
7624196096,,
7625244672,7.625244672,3.2152366869830487
7626293248,,
7627341824,,
7628390400,,
7629438976,,
7630487552,7.630487552,3.1551737610344546
7631536128,,
7632584704,,
7633633280,,
7634681856,,
7635730432,7.635730432,3.136947895896228
7636779008,,
7637827584,,
7638876160,,
7639924736,,
7640973312,7.640973312,3.01463101678054
7642021888,,
7643070464,,
7644119040,,
7645167616,,
7646216192,7.646216192,3.0896654000016985
7647264768,,
7648313344,,
7649361920,,
7650410496,,
7651459072,7.651459072,3.144681524149856
7652507648,,
7653556224,,
7654604800,,
7655653376,,
7656701952,7.656701952,3.182577190113259
7657750528,,
7658799104,,
7659847680,,
7660896256,,
7661944832,7.661944832,3.2107252354072298
7662993408,,
7664041984,,
7665090560,,
7666139136,,
7667187712,7.667187712,3.1568735056724324
7668236288,,
7669284864,,
7670333440,,
7671382016,,
7672430592,7.672430592,3.1443871107179238
7673479168,,
7674527744,,
7675576320,,
7676624896,,
7677673472,7.677673472,3.1527138899309417
7678722048,,
7679770624,,
7680819200,,
7681867776,,
7682916352,7.682916352,3.174265014716797
7683964928,,
7685013504,,
7686062080,,
7687110656,,
7688159232,7.688159232,3.191565909502226
7689207808,,
7690256384,,
7691304960,,
7692353536,,
7693402112,7.693402112,3.233696004965793
7694450688,,
7695499264,,
7696547840,,
7697596416,,
7698644992,7.698644992,3.1812648059669564
7699693568,,
7700742144,,
7701790720,,
7702839296,,
7703887872,7.703887872,3.153332819607723
7704936448,,
7705985024,,
7707033600,,
7708082176,,
7709130752,7.709130752,3.118161961535399
7710179328,,
7711227904,,
7712276480,,
7713325056,,
7714373632,7.714373632,3.1477652878981552
7715422208,,
7716470784,,
7717519360,,
7718567936,,
7719616512,7.719616512,3.1787626761670524
7720665088,,
7721713664,,
7722762240,,
7723810816,,
7724859392,7.724859392,3.195086818150448
7725907968,,
7726956544,,
7728005120,,
7729053696,,
7730102272,7.730102272,3.2094784793755773
7731150848,,
7732199424,,
7733248000,,
7734296576,,
7735345152,7.735345152,3.1410684041746832
7736393728,,
7737442304,,
7738490880,,
7739539456,,
7740588032,7.740588032,3.1396401346567373
7741636608,,
7742685184,,
7743733760,,
7744782336,,
7745830912,7.745830912,3.165378936966225
7746879488,,
7747928064,,
7748976640,,
7750025216,,
7751073792,7.751073792,3.1714408323299
7752122368,,
7753170944,,
7754219520,,
7755268096,,
7756316672,7.756316672,3.1853874490855807
7757365248,,
7758413824,,
7759462400,,
7760510976,,
7761559552,7.761559552,3.2068099528392806
7762608128,,
7763656704,,
7764705280,,
7765753856,,
7766802432,7.766802432,3.1984901073798944
7767851008,,
7768899584,,
7769948160,,
7770996736,,
7772045312,7.772045312,3.1654209029555496
7773093888,,
7774142464,,
7775191040,,
7776239616,,
7777288192,7.777288192,3.117127449460619
7778336768,,
7779385344,,
7780433920,,
7781482496,,
7782531072,7.782531072,3.1284548635662204
7783579648,,
7784628224,,
7785676800,,
7786725376,,
7787773952,7.787773952,3.1606381435611146
7788822528,,
7789871104,,
7790919680,,
7791968256,,
7793016832,7.793016832,3.1801032131589952
7794065408,,
7795113984,,
7796162560,,
7797211136,,
7798259712,7.798259712,3.21733883306101
7799308288,,
7800356864,,
7801405440,,
7802454016,,
7803502592,7.803502592,3.1718317401495715
7804551168,,
7805599744,,
7806648320,,
7807696896,,
7808745472,7.808745472,3.1550974005850287
7809794048,,
7810842624,,
7811891200,,
7812939776,,
7813988352,7.813988352,3.127934093413056
7815036928,,
7816085504,,
7817134080,,
7818182656,,
7819231232,7.819231232,3.144507823903784
7820279808,,
7821328384,,
7822376960,,
7823425536,,
7824474112,7.824474112,3.1749209964620437
7825522688,,
7826571264,,
7827619840,,
7828668416,,
7829716992,7.829716992,3.1939373700892006
7830765568,,
7831814144,,
7832862720,,
7833911296,,
7834959872,7.834959872,3.22101736447294
7836008448,,
7837057024,,
7838105600,,
7839154176,,
7840202752,7.840202752,3.153784791797634
7841251328,,
7842299904,,
7843348480,,
7844397056,,
7845445632,7.845445632,3.115230526779615
7846494208,,
7847542784,,
7848591360,,
7849639936,,
7850688512,7.850688512,3.026576543746822
7851737088,,
7852785664,,
7853834240,,
7854882816,,
7855931392,7.855931392,3.091352302508231
7856979968,,
7858028544,,
7859077120,,
7860125696,,
7861174272,7.861174272,3.135940841654331
7862222848,,
7863271424,,
7864320000,,
7865368576,,
7866417152,7.866417152,3.1733703387368046
7867465728,,
7868514304,,
7869562880,,
7870611456,,
7871660032,7.871660032,3.200363956257868
7872708608,,
7873757184,,
7874805760,,
7875854336,,
7876902912,7.876902912,3.18156998843174
7877951488,,
7879000064,,
7880048640,,
7881097216,,
7882145792,7.882145792,3.186175760654216
7883194368,,
7884242944,,
7885291520,,
7886340096,,
7887388672,7.887388672,3.168185482016633
7888437248,,
7889485824,,
7890534400,,
7891582976,,
7892631552,7.892631552,3.185182944090013
7893680128,,
7894728704,,
7895777280,,
7896825856,,
7897874432,7.897874432,3.196636265752735
7898923008,,
7899971584,,
7901020160,,
7902068736,,
7903117312,7.903117312,3.2176079237962663
7904165888,,
7905214464,,
7906263040,,
7907311616,,
7908360192,7.908360192,3.1957392642948323
7909408768,,
7910457344,,
7911505920,,
7912554496,,
7913603072,7.913603072,3.146368574340639
7914651648,,
7915700224,,
7916748800,,
7917797376,,
7918845952,7.918845952,3.130990252224417
7919894528,,
7920943104,,
7921991680,,
7923040256,,
7924088832,7.924088832,3.07218528870366
7925137408,,
7926185984,,
7927234560,,
7928283136,,
7929331712,7.929331712,3.133266043937484
7930380288,,
7931428864,,
7932477440,,
7933526016,,
7934574592,7.934574592,3.1660430623261333
7935623168,,
7936671744,,
7937720320,,
7938768896,,
7939817472,7.939817472,3.2043596147338445
7940866048,,
7941914624,,
7942963200,,
7944011776,,
7945060352,7.945060352,3.176708299244898
7946108928,,
7947157504,,
7948206080,,
7949254656,,
7950303232,7.950303232,3.176721238305568
7951351808,,
7952400384,,
7953448960,,
7954497536,,
7955546112,7.955546112,3.1658388012936785
7956594688,,
7957643264,,
7958691840,,
7959740416,,
7960788992,7.960788992,3.147457128140185
7961837568,,
7962886144,,
7963934720,,
7964983296,,
7966031872,7.966031872,3.1722928457520565
7967080448,,
7968129024,,
7969177600,,
7970226176,,
7971274752,7.971274752,3.1808996755396803
7972323328,,
7973371904,,
7974420480,,
7975469056,,
7976517632,7.976517632,3.2259703796352746
7977566208,,
7978614784,,
7979663360,,
7980711936,,
7981760512,7.981760512,3.160610911469105
7982809088,,
7983857664,,
7984906240,,
7985954816,,
7987003392,7.987003392,3.12872522005111
7988051968,,
7989100544,,
7990149120,,
7991197696,,
7992246272,7.992246272,3.142050861224833
7993294848,,
7994343424,,
7995392000,,
7996440576,,
7997489152,7.997489152,3.1539202498201453
7998537728,,
7999586304,,
8000634880,,
8001683456,,
8002732032,8.002732032,3.17464494239152
8003780608,,
8004829184,,
8005877760,,
8006926336,,
8007974912,8.007974912,3.189301092969753
8009023488,,
8010072064,,
8011120640,,
8012169216,,
8013217792,8.013217792,3.2376527299371665
8014266368,,
8015314944,,
8016363520,,
8017412096,,
8018460672,8.018460672,3.164708833158946
8019509248,,
8020557824,,
8021606400,,
8022654976,,
8023703552,8.023703552,3.1754159436260463
8024752128,,
8025800704,,
8026849280,,
8027897856,,
8028946432,8.028946432,3.121304460029035
8029995008,,
8031043584,,
8032092160,,
8033140736,,
8034189312,8.034189312,3.146484651318678
8035237888,,
8036286464,,
8037335040,,
8038383616,,
8039432192,8.039432192,3.158959554325812
8040480768,,
8041529344,,
8042577920,,
8043626496,,
8044675072,8.044675072,3.186754799688587
8045723648,,
8046772224,,
8047820800,,
8048869376,,
8049917952,8.049917952,3.2272495645370336
8050966528,,
8052015104,,
8053063680,,
8054112256,,
8055160832,8.055160832,3.1671699106687057
8056209408,,
8057257984,,
8058306560,,
8059355136,,
8060403712,8.060403712,3.1551067139260085
8061452288,,
8062500864,,
8063549440,,
8064598016,,
8065646592,8.065646592,3.146022086145825
8066695168,,
8067743744,,
8068792320,,
8069840896,,
8070889472,8.070889472,3.168850206378835
8071938048,,
8072986624,,
8074035200,,
8075083776,,
8076132352,8.076132352,3.1781636264052957
8077180928,,
8078229504,,
8079278080,,
8080326656,,
8081375232,8.081375232,3.2058921575127166
8082423808,,
8083472384,,
8084520960,,
8085569536,,
8086618112,8.086618112,3.182701038256456
8087666688,,
8088715264,,
8089763840,,
8090812416,,
8091860992,8.091860992,3.1564088936813155
8092909568,,
8093958144,,
8095006720,,
8096055296,,
8097103872,8.097103872,3.136204092687978
8098152448,,
8099201024,,
8100249600,,
8101298176,,
8102346752,8.102346752,3.14187352531682
8103395328,,
8104443904,,
8105492480,,
8106541056,,
8107589632,8.107589632,3.159702549422116
8108638208,,
8109686784,,
8110735360,,
8111783936,,
8112832512,8.112832512,3.178142417545991
8113881088,,
8114929664,,
8115978240,,
8117026816,,
8118075392,8.118075392,3.231657849187269
8119123968,,
8120172544,,
8121221120,,
8122269696,,
8123318272,8.123318272,3.1597762565181404
8124366848,,
8125415424,,
8126464000,,
8127512576,,
8128561152,8.128561152,3.1110810087221235
8129609728,,
8130658304,,
8131706880,,
8132755456,,
8133804032,8.133804032,3.0941035618392663
8134852608,,
8135901184,,
8136949760,,
8137998336,,
8139046912,8.139046912,3.133828631252552
8140095488,,
8141144064,,
8142192640,,
8143241216,,
8144289792,8.144289792,3.1549818074451794
8145338368,,
8146386944,,
8147435520,,
8148484096,,
8149532672,8.149532672,3.179395019461413
8150581248,,
8151629824,,
8152678400,,
8153726976,,
8154775552,8.154775552,3.1869070587440858
8155824128,,
8156872704,,
8157921280,,
8158969856,,
8160018432,8.160018432,3.1644630274443064
8161067008,,
8162115584,,
8163164160,,
8164212736,,
8165261312,8.165261312,3.106445235077389
8166309888,,
8167358464,,
8168407040,,
8169455616,,
8170504192,8.170504192,3.1111600450582126
8171552768,,
8172601344,,
8173649920,,
8174698496,,
8175747072,8.175747072,3.1444068497850948
8176795648,,
8177844224,,
8178892800,,
8179941376,,
8180989952,8.180989952,3.1644642143329063
8182038528,,
8183087104,,
8184135680,,
8185184256,,
8186232832,8.186232832,3.211799389447352
8187281408,,
8188329984,,
8189378560,,
8190427136,,
8191475712,8.191475712,3.1680846323450327
8192524288,,
8193572864,,
8194621440,,
8195670016,,
8196718592,8.196718592,3.093732951902052
8197767168,,
8198815744,,
8199864320,,
8200912896,,
8201961472,8.201961472,3.0832270553179746
8203010048,,
8204058624,,
8205107200,,
8206155776,,
8207204352,8.207204352,3.1296292128125582
8208252928,,
8209301504,,
8210350080,,
8211398656,,
8212447232,8.212447232,3.150435364139419
8213495808,,
8214544384,,
8215592960,,
8216641536,,
8217690112,8.217690112,3.1812931821092656
8218738688,,
8219787264,,
8220835840,,
8221884416,,
8222932992,8.222932992,3.1737764483569846
8223981568,,
8225030144,,
8226078720,,
8227127296,,
8228175872,8.228175872,3.110004968199468
8229224448,,
8230273024,,
8231321600,,
8232370176,,
8233418752,8.233418752,3.1065158436246487
8234467328,,
8235515904,,
8236564480,,
8237613056,,
8238661632,8.238661632,3.097810792
8239710208,,
8240758784,,
8241807360,,
8242855936,,
8243904512,8.243904512,3.131882437811996
8244953088,,
8246001664,,
8247050240,,
8248098816,,
8249147392,8.249147392,3.153869001896424
8250195968,,
8251244544,,
8252293120,,
8253341696,,
8254390272,8.254390272,3.194128383128206
8255438848,,
8256487424,,
8257536000,,
8258584576,,
8259633152,8.259633152,2.996650403705743
8260681728,,
8261730304,,
8262778880,,
8263827456,,
8264876032,8.264876032,3.011140350060417
8265924608,,
8266973184,,
8268021760,,
8269070336,,
8270118912,8.270118912,3.083433438079583
8271167488,,
8272216064,,
8273264640,,
8274313216,,
8275361792,8.275361792,3.099028603160706
8276410368,,
8277458944,,
8278507520,,
8279556096,,
8280604672,8.280604672,3.136454298324541
8281653248,,
8282701824,,
8283750400,,
8284798976,,
8285847552,8.285847552,3.1622042358807656
8286896128,,
8287944704,,
8288993280,,
8290041856,,
8291090432,8.291090432,3.187932238318491
8292139008,,
8293187584,,
8294236160,,
8295284736,,
8296333312,8.296333312,3.179053614932514
8297381888,,
8298430464,,
8299479040,,
8300527616,,
8301576192,8.301576192,3.121139724024776
8302624768,,
8303673344,,
8304721920,,
8305770496,,
8306819072,8.306819072,3.0607972452539145
8307867648,,
8308916224,,
8309964800,,
8311013376,,
8312061952,8.312061952,3.090708650900865
8313110528,,
8314159104,,
8315207680,,
8316256256,,
8317304832,8.317304832,3.1267921953687337
8318353408,,
8319401984,,
8320450560,,
8321499136,,
8322547712,8.322547712,3.152075242871346
8323596288,,
8324644864,,
8325693440,,
8326742016,,
8327790592,8.327790592,3.202236406772789
8328839168,,
8329887744,,
8330936320,,
8331984896,,
8333033472,8.333033472,3.167923216409719
8334082048,,
8335130624,,
8336179200,,
8337227776,,
8338276352,8.338276352,3.144084769445478
8339324928,,
8340373504,,
8341422080,,
8342470656,,
8343519232,8.343519232,3.067170984052532
8344567808,,
8345616384,,
8346664960,,
8347713536,,
8348762112,8.348762112,3.072523193761016
8349810688,,
8350859264,,
8351907840,,
8352956416,,
8354004992,8.354004992,3.121373710670839
8355053568,,
8356102144,,
8357150720,,
8358199296,,
8359247872,8.359247872,3.142325787585494
8360296448,,
8361345024,,
8362393600,,
8363442176,,
8364490752,8.364490752,3.200489592484462
8365539328,,
8366587904,,
8367636480,,
8368685056,,
8369733632,8.369733632,3.154092770225828
8370782208,,
8371830784,,
8372879360,,
8373927936,,
8374976512,8.374976512,3.095285720189645
8376025088,,
8377073664,,
8378122240,,
8379170816,,
8380219392,8.380219392,3.0927582660229533
8381267968,,
8382316544,,
8383365120,,
8384413696,,
8385462272,8.385462272,3.1177048670852647
8386510848,,
8387559424,,
8388608000,,
8389656576,,
8390705152,8.390705152,3.1404878598642902
8391753728,,
8392802304,,
8393850880,,
8394899456,,
8395948032,8.395948032,3.162247953100372
8396996608,,
8398045184,,
8399093760,,
8400142336,,
8401190912,8.401190912,3.2117419833918968
8402239488,,
8403288064,,
8404336640,,
8405385216,,
8406433792,8.406433792,3.10802724078358
8407482368,,
8408530944,,
8409579520,,
8410628096,,
8411676672,8.411676672,3.098637651531321
8412725248,,
8413773824,,
8414822400,,
8415870976,,
8416919552,8.416919552,3.0612652106386644
8417968128,,
8419016704,,
8420065280,,
8421113856,,
8422162432,8.422162432,3.1086405479228425
8423211008,,
8424259584,,
8425308160,,
8426356736,,
8427405312,8.427405312,3.1340268175481185
8428453888,,
8429502464,,
8430551040,,
8431599616,,
8432648192,8.432648192,3.163688512031178
8433696768,,
8434745344,,
8435793920,,
8436842496,,
8437891072,8.437891072,3.140827805072966
8438939648,,
8439988224,,
8441036800,,
8442085376,,
8443133952,8.443133952,3.1386719910604413
8444182528,,
8445231104,,
8446279680,,
8447328256,,
8448376832,8.448376832,3.099185221959654
8449425408,,
8450473984,,
8451522560,,
8452571136,,
8453619712,8.453619712,3.1108848125907342
8454668288,,
8455716864,,
8456765440,,
8457814016,,
8458862592,8.458862592,3.13792845296946
8459911168,,
8460959744,,
8462008320,,
8463056896,,
8464105472,8.464105472,3.1618800776993075
8465154048,,
8466202624,,
8467251200,,
8468299776,,
8469348352,8.469348352,3.194687229097056
8470396928,,
8471445504,,
8472494080,,
8473542656,,
8474591232,8.474591232,3.1758039126731274
8475639808,,
8476688384,,
8477736960,,
8478785536,,
8479834112,8.479834112,3.1043229434655792
8480882688,,
8481931264,,
8482979840,,
8484028416,,
8485076992,8.485076992,3.081260849380284
8486125568,,
8487174144,,
8488222720,,
8489271296,,
8490319872,8.490319872,3.1188194825289792
8491368448,,
8492417024,,
8493465600,,
8494514176,,
8495562752,8.495562752,3.142915856944599
8496611328,,
8497659904,,
8498708480,,
8499757056,,
8500805632,8.500805632,3.1635087880642296
8501854208,,
8502902784,,
8503951360,,
8504999936,,
8506048512,8.506048512,3.208374660958268
8507097088,,
8508145664,,
8509194240,,
8510242816,,
8511291392,8.511291392,3.1447254039393004
8512339968,,
8513388544,,
8514437120,,
8515485696,,
8516534272,8.516534272,3.120012478238823
8517582848,,
8518631424,,
8519680000,,
8520728576,,
8521777152,8.521777152,3.085946565726166
8522825728,,
8523874304,,
8524922880,,
8525971456,,
8527020032,8.527020032,3.121157529433909
8528068608,,
8529117184,,
8530165760,,
8531214336,,
8532262912,8.532262912,3.1442742349714217
8533311488,,
8534360064,,
8535408640,,
8536457216,,
8537505792,8.537505792,3.168235130137105
8538554368,,
8539602944,,
8540651520,,
8541700096,,
8542748672,8.542748672,3.171456440970623
8543797248,,
8544845824,,
8545894400,,
8546942976,,
8547991552,8.547991552,3.1125354802167777
8549040128,,
8550088704,,
8551137280,,
8552185856,,
8553234432,8.553234432,3.1055445902557857
8554283008,,
8555331584,,
8556380160,,
8557428736,,
8558477312,8.558477312,3.107591874151137
8559525888,,
8560574464,,
8561623040,,
8562671616,,
8563720192,8.563720192,3.1386265725336906
8564768768,,
8565817344,,
8566865920,,
8567914496,,
8568963072,8.568963072,3.147526072174961
8570011648,,
8571060224,,
8572108800,,
8573157376,,
8574205952,8.574205952,3.189879765929158
8575254528,,
8576303104,,
8577351680,,
8578400256,,
8579448832,8.579448832,3.1303365602760653
8580497408,,
8581545984,,
8582594560,,
8583643136,,
8584691712,8.584691712,3.0983281073648112
8585740288,,
8586788864,,
8587837440,,
8588886016,,
8589934592,8.589934592,3.0690492168394434
8590983168,,
8592031744,,
8593080320,,
8594128896,,
8595177472,8.595177472,3.086862445210741
8596226048,,
8597274624,,
8598323200,,
8599371776,,
8600420352,8.600420352,3.1212663643646312
8601468928,,
8602517504,,
8603566080,,
8604614656,,
8605663232,8.605663232,3.145216196627475
8606711808,,
8607760384,,
8608808960,,
8609857536,,
8610906112,8.610906112,3.198282682488512
8611954688,,
8613003264,,
8614051840,,
8615100416,,
8616148992,8.616148992,3.130480780362634
8617197568,,
8618246144,,
8619294720,,
8620343296,,
8621391872,8.621391872,3.079518421668481
8622440448,,
8623489024,,
8624537600,,
8625586176,,
8626634752,8.626634752,3.0705421522065635
8627683328,,
8628731904,,
8629780480,,
8630829056,,
8631877632,8.631877632,3.107148488176524
8632926208,,
8633974784,,
8635023360,,
8636071936,,
8637120512,8.637120512,3.1346209711311035
8638169088,,
8639217664,,
8640266240,,
8641314816,,
8642363392,8.642363392,3.1655587822886764
8643411968,,
8644460544,,
8645509120,,
8646557696,,
8647606272,8.647606272,3.1353462262673366
8648654848,,
8649703424,,
8650752000,,
8651800576,,
8652849152,8.652849152,3.038539019819628
8653897728,,
8654946304,,
8655994880,,
8657043456,,
8658092032,8.658092032,3.065597261366919
8659140608,,
8660189184,,
8661237760,,
8662286336,,
8663334912,8.663334912,3.094460834623837
8664383488,,
8665432064,,
8666480640,,
8667529216,,
8668577792,8.668577792,3.1242924304609985
8669626368,,
8670674944,,
8671723520,,
8672772096,,
8673820672,8.673820672,3.1449043669284804
8674869248,,
8675917824,,
8676966400,,
8678014976,,
8679063552,8.679063552,3.1806217900992286
8680112128,,
8681160704,,
8682209280,,
8683257856,,
8684306432,8.684306432,3.1167528235064967
8685355008,,
8686403584,,
8687452160,,
8688500736,,
8689549312,8.689549312,3.102209749424288
8690597888,,
8691646464,,
8692695040,,
8693743616,,
8694792192,8.694792192,3.095976994570231
8695840768,,
8696889344,,
8697937920,,
8698986496,,
8700035072,8.700035072,3.121067717654036
8701083648,,
8702132224,,
8703180800,,
8704229376,,
8705277952,8.705277952,3.1406142126965846
8706326528,,
8707375104,,
8708423680,,
8709472256,,
8710520832,8.710520832,3.165573889637999
8711569408,,
8712617984,,
8713666560,,
8714715136,,
8715763712,8.715763712,3.1702735708494223
8716812288,,
8717860864,,
8718909440,,
8719958016,,
8721006592,8.721006592,3.133078900508926
8722055168,,
8723103744,,
8724152320,,
8725200896,,
8726249472,8.726249472,3.05798698145476
8727298048,,
8728346624,,
8729395200,,
8730443776,,
8731492352,8.731492352,3.0799403813670603
8732540928,,
8733589504,,
8734638080,,
8735686656,,
8736735232,8.736735232,3.1147025438004463
8737783808,,
8738832384,,
8739880960,,
8740929536,,
8741978112,8.741978112,3.141352311672321
8743026688,,
8744075264,,
8745123840,,
8746172416,,
8747220992,8.747220992,3.1888556362769083
8748269568,,
8749318144,,
8750366720,,
8751415296,,
8752463872,8.752463872,3.122482801540972
8753512448,,
8754561024,,
8755609600,,
8756658176,,
8757706752,8.757706752,3.079988659316905
8758755328,,
8759803904,,
8760852480,,
8761901056,,
8762949632,8.762949632,3.0641064454099105
8763998208,,
8765046784,,
8766095360,,
8767143936,,
8768192512,8.768192512,3.0964158236937664
8769241088,,
8770289664,,
8771338240,,
8772386816,,
8773435392,8.773435392,3.119407810092963
8774483968,,
8775532544,,
8776581120,,
8777629696,,
8778678272,8.778678272,3.1431419691225644
8779726848,,
8780775424,,
8781824000,,
8782872576,,
8783921152,8.783921152,2.94282757495787
8784969728,,
8786018304,,
8787066880,,
8788115456,,
8789164032,8.789164032,2.9845361819848737
8790212608,,
8791261184,,
8792309760,,
8793358336,,
8794406912,8.794406912,3.032141044239176
8795455488,,
8796504064,,
8797552640,,
8798601216,,
8799649792,8.799649792,3.0352658990711854
8800698368,,
8801746944,,
8802795520,,
8803844096,,
8804892672,8.804892672,3.086229678282522
8805941248,,
8806989824,,
8808038400,,
8809086976,,
8810135552,8.810135552,3.110695451082109
8811184128,,
8812232704,,
8813281280,,
8814329856,,
8815378432,8.815378432,3.147755428791913
8816427008,,
8817475584,,
8818524160,,
8819572736,,
8820621312,8.820621312,3.153208142538854
8821669888,,
8822718464,,
8823767040,,
8824815616,,
8825864192,8.825864192,3.078356067597014
8826912768,,
8827961344,,
8829009920,,
8830058496,,
8831107072,8.831107072,3.059401075585505
8832155648,,
8833204224,,
8834252800,,
8835301376,,
8836349952,8.836349952,3.072722746542216
8837398528,,
8838447104,,
8839495680,,
8840544256,,
8841592832,8.841592832,3.1096499011232765
8842641408,,
8843689984,,
8844738560,,
8845787136,,
8846835712,8.846835712,3.134326749329334
8847884288,,
8848932864,,
8849981440,,
8851030016,,
8852078592,8.852078592,3.174848441994193
8853127168,,
8854175744,,
8855224320,,
8856272896,,
8857321472,8.857321472,3.114944213370832
8858370048,,
8859418624,,
8860467200,,
8861515776,,
8862564352,8.862564352,3.073376836
8863612928,,
8864661504,,
8865710080,,
8866758656,,
8867807232,8.867807232,3.073435003429351
8868855808,,
8869904384,,
8870952960,,
8872001536,,
8873050112,8.873050112,3.109673622196921
8874098688,,
8875147264,,
8876195840,,
8877244416,,
8878292992,8.878292992,3.1255136011226856
8879341568,,
8880390144,,
8881438720,,
8882487296,,
8883535872,8.883535872,3.144257919695656
8884584448,,
8885633024,,
8886681600,,
8887730176,,
8888778752,8.888778752,3.1714297764300583
8889827328,,
8890875904,,
8891924480,,
8892973056,,
8894021632,8.894021632,3.1134284089427835
8895070208,,
8896118784,,
8897167360,,
8898215936,,
8899264512,8.899264512,3.0918037035308754
8900313088,,
8901361664,,
8902410240,,
8903458816,,
8904507392,8.904507392,3.0857875010312403
8905555968,,
8906604544,,
8907653120,,
8908701696,,
8909750272,8.909750272,3.1138495955440337
8910798848,,
8911847424,,
8912896000,,
8913944576,,
8914993152,8.914993152,3.13389099225812
8916041728,,
8917090304,,
8918138880,,
8919187456,,
8920236032,8.920236032,3.164450570005977
8921284608,,
8922333184,,
8923381760,,
8924430336,,
8925478912,8.925478912,3.100547544573827
8926527488,,
8927576064,,
8928624640,,
8929673216,,
8930721792,8.930721792,3.090580280265394
8931770368,,
8932818944,,
8933867520,,
8934916096,,
8935964672,8.935964672,3.05371194773869
8937013248,,
8938061824,,
8939110400,,
8940158976,,
8941207552,8.941207552,3.102942454248113
8942256128,,
8943304704,,
8944353280,,
8945401856,,
8946450432,8.946450432,3.124813600550107
8947499008,,
8948547584,,
8949596160,,
8950644736,,
8951693312,8.951693312,3.13697420298929
8952741888,,
8953790464,,
8954839040,,
8955887616,,
8956936192,8.956936192,3.172005371227551
8957984768,,
8959033344,,
8960081920,,
8961130496,,
8962179072,8.962179072,3.1533765835049685
8963227648,,
8964276224,,
8965324800,,
8966373376,,
8967421952,8.967421952,3.093912593267535
8968470528,,
8969519104,,
8970567680,,
8971616256,,
8972664832,8.972664832,3.055828429039157
8973713408,,
8974761984,,
8975810560,,
8976859136,,
8977907712,8.977907712,3.0735927348076943
8978956288,,
8980004864,,
8981053440,,
8982102016,,
8983150592,8.983150592,3.1093968543274717
8984199168,,
8985247744,,
8986296320,,
8987344896,,
8988393472,8.988393472,3.126370711916484
8989442048,,
8990490624,,
8991539200,,
8992587776,,
8993636352,8.993636352,3.179929600491324
8994684928,,
8995733504,,
8996782080,,
8997830656,,
8998879232,8.998879232,3.09493764598179
8999927808,,
9000976384,,
9002024960,,
9003073536,,
9004122112,9.004122112,3.0450208378536576
9005170688,,
9006219264,,
9007267840,,
9008316416,,
9009364992,9.009364992,3.040673586183115
9010413568,,
9011462144,,
9012510720,,
9013559296,,
9014607872,9.014607872,3.087394223051036
9015656448,,
9016705024,,
9017753600,,
9018802176,,
9019850752,9.019850752,3.109322546999211
9020899328,,
9021947904,,
9022996480,,
9024045056,,
9025093632,9.025093632,3.1349184353251034
9026142208,,
9027190784,,
9028239360,,
9029287936,,
9030336512,9.030336512,3.164045657978598
9031385088,,
9032433664,,
9033482240,,
9034530816,,
9035579392,9.035579392,3.130734480535284
9036627968,,
9037676544,,
9038725120,,
9039773696,,
9040822272,9.040822272,3.111601642121684
9041870848,,
9042919424,,
9043968000,,
9045016576,,
9046065152,9.046065152,3.082027146618316
9047113728,,
9048162304,,
9049210880,,
9050259456,,
9051308032,9.051308032,3.1103658675472423
9052356608,,
9053405184,,
9054453760,,
9055502336,,
9056550912,9.056550912,3.12846634522982
9057599488,,
9058648064,,
9059696640,,
9060745216,,
9061793792,9.061793792,3.1558509026896555
9062842368,,
9063890944,,
9064939520,,
9065988096,,
9067036672,9.067036672,3.130923638708349
9068085248,,
9069133824,,
9070182400,,
9071230976,,
9072279552,9.072279552,3.0452388883656143
9073328128,,
9074376704,,
9075425280,,
9076473856,,
9077522432,9.077522432,3.023920637629248
9078571008,,
9079619584,,
9080668160,,
9081716736,,
9082765312,9.082765312,3.0614620880466505
9083813888,,
9084862464,,
9085911040,,
9086959616,,
9088008192,9.088008192,3.1029442978530124
9089056768,,
9090105344,,
9091153920,,
9092202496,,
9093251072,9.093251072,3.122340859770288
9094299648,,
9095348224,,
9096396800,,
9097445376,,
9098493952,9.098493952,3.159786412237876
9099542528,,
9100591104,,
9101639680,,
9102688256,,
9103736832,9.103736832,3.1184095731099006
9104785408,,
9105833984,,
9106882560,,
9107931136,,
9108979712,9.108979712,3.0440051307330527
9110028288,,
9111076864,,
9112125440,,
9113174016,,
9114222592,9.114222592,3.0195462238294906
9115271168,,
9116319744,,
9117368320,,
9118416896,,
9119465472,9.119465472,3.032857913559002
9120514048,,
9121562624,,
9122611200,,
9123659776,,
9124708352,9.124708352,3.077799062390074
9125756928,,
9126805504,,
9127854080,,
9128902656,,
9129951232,9.129951232,3.114477082133693
9130999808,,
9132048384,,
9133096960,,
9134145536,,
9135194112,9.135194112,3.163070707159258
9136242688,,
9137291264,,
9138339840,,
9139388416,,
9140436992,9.140436992,3.127667896902037
9141485568,,
9142534144,,
9143582720,,
9144631296,,
9145679872,9.145679872,3.111016107408481
9146728448,,
9147777024,,
9148825600,,
9149874176,,
9150922752,9.150922752,3.0840247024883425
9151971328,,
9153019904,,
9154068480,,
9155117056,,
9156165632,9.156165632,3.09660815082344
9157214208,,
9158262784,,
9159311360,,
9160359936,,
9161408512,9.161408512,3.124018346784516
9162457088,,
9163505664,,
9164554240,,
9165602816,,
9166651392,9.166651392,3.1400494056445623
9167699968,,
9168748544,,
9169797120,,
9170845696,,
9171894272,9.171894272,3.152001885963908
9172942848,,
9173991424,,
9175040000,,
9176088576,,
9177137152,9.177137152,3.095387885799047
9178185728,,
9179234304,,
9180282880,,
9181331456,,
9182380032,9.182380032,3.0698310722239204
9183428608,,
9184477184,,
9185525760,,
9186574336,,
9187622912,9.187622912,3.0445830085305303
9188671488,,
9189720064,,
9190768640,,
9191817216,,
9192865792,9.192865792,3.0823825065601973
9193914368,,
9194962944,,
9196011520,,
9197060096,,
9198108672,9.198108672,3.1127646670400986
9199157248,,
9200205824,,
9201254400,,
9202302976,,
9203351552,9.203351552,3.134574881486605
9204400128,,
9205448704,,
9206497280,,
9207545856,,
9208594432,9.208594432,3.130031620208338
9209643008,,
9210691584,,
9211740160,,
9212788736,,
9213837312,9.213837312,3.0731425677783637
9214885888,,
9215934464,,
9216983040,,
9218031616,,
9219080192,9.219080192,3.084947082664123
9220128768,,
9221177344,,
9222225920,,
9223274496,,
9224323072,9.224323072,3.060154439132984
9225371648,,
9226420224,,
9227468800,,
9228517376,,
9229565952,9.229565952,3.093710763747572
9230614528,,
9231663104,,
9232711680,,
9233760256,,
9234808832,9.234808832,3.114812620708157
9235857408,,
9236905984,,
9237954560,,
9239003136,,
9240051712,9.240051712,3.1422716984071632
9241100288,,
9242148864,,
9243197440,,
9244246016,,
9245294592,9.245294592,3.1513744895271625
9246343168,,
9247391744,,
9248440320,,
9249488896,,
9250537472,9.250537472,3.0748551535918747
9251586048,,
9252634624,,
9253683200,,
9254731776,,
9255780352,9.255780352,3.011565304818073
9256828928,,
9257877504,,
9258926080,,
9259974656,,
9261023232,9.261023232,3.040039176161596
9262071808,,
9263120384,,
9264168960,,
9265217536,,
9266266112,9.266266112,3.0787572658884663
9267314688,,
9268363264,,
9269411840,,
9270460416,,
9271508992,9.271508992,3.1020934606867083
9272557568,,
9273606144,,
9274654720,,
9275703296,,
9276751872,9.276751872,3.152480381572033
9277800448,,
9278849024,,
9279897600,,
9280946176,,
9281994752,9.281994752,3.12529999413786
9283043328,,
9284091904,,
9285140480,,
9286189056,,
9287237632,9.287237632,3.029221979041566
9288286208,,
9289334784,,
9290383360,,
9291431936,,
9292480512,9.292480512,3.018265606638553
9293529088,,
9294577664,,
9295626240,,
9296674816,,
9297723392,9.297723392,3.069556459469906
9298771968,,
9299820544,,
9300869120,,
9301917696,,
9302966272,9.302966272,3.0990887853110323
9304014848,,
9305063424,,
9306112000,,
9307160576,,
9308209152,9.308209152,3.133236378613633
9309257728,,
9310306304,,
9311354880,,
9312403456,,
9313452032,9.313452032,3.1206601916361536
9314500608,,
9315549184,,
9316597760,,
9317646336,,
9318694912,9.318694912,3.0449390705478034
9319743488,,
9320792064,,
9321840640,,
9322889216,,
9323937792,9.323937792,2.988240981156792
9324986368,,
9326034944,,
9327083520,,
9328132096,,
9329180672,9.329180672,3.0375292828308886
9330229248,,
9331277824,,
9332326400,,
9333374976,,
9334423552,9.334423552,3.0783529784975587
9335472128,,
9336520704,,
9337569280,,
9338617856,,
9339666432,9.339666432,3.103363729333101
9340715008,,
9341763584,,
9342812160,,
9343860736,,
9344909312,9.344909312,3.1314566780225617
9345957888,,
9347006464,,
9348055040,,
9349103616,,
9350152192,9.350152192,3.121263643405915
9351200768,,
9352249344,,
9353297920,,
9354346496,,
9355395072,9.355395072,3.0751459243811925
9356443648,,
9357492224,,
9358540800,,
9359589376,,
9360637952,9.360637952,3.0702343326126056
9361686528,,
9362735104,,
9363783680,,
9364832256,,
9365880832,9.365880832,3.0592369086924007
9366929408,,
9367977984,,
9369026560,,
9370075136,,
9371123712,9.371123712,3.0825297213793874
9372172288,,
9373220864,,
9374269440,,
9375318016,,
9376366592,9.376366592,3.111918448457268
9377415168,,
9378463744,,
9379512320,,
9380560896,,
9381609472,9.381609472,3.15554364602102
9382658048,,
9383706624,,
9384755200,,
9385803776,,
9386852352,9.386852352,3.085466244022011
9387900928,,
9388949504,,
9389998080,,
9391046656,,
9392095232,9.392095232,3.0597245984122097
9393143808,,
9394192384,,
9395240960,,
9396289536,,
9397338112,9.397338112,3.074747321236333
9398386688,,
9399435264,,
9400483840,,
9401532416,,
9402580992,9.402580992,3.097709746043762
9403629568,,
9404678144,,
9405726720,,
9406775296,,
9407823872,9.407823872,3.113523296122801
9408872448,,
9409921024,,
9410969600,,
9412018176,,
9413066752,9.413066752,3.140691731767125
9414115328,,
9415163904,,
9416212480,,
9417261056,,
9418309632,9.418309632,3.1321108344066664
9419358208,,
9420406784,,
9421455360,,
9422503936,,
9423552512,9.423552512,3.0785688703574574
9424601088,,
9425649664,,
9426698240,,
9427746816,,
9428795392,9.428795392,3.055924200044545
9429843968,,
9430892544,,
9431941120,,
9432989696,,
9434038272,9.434038272,3.042681683984698
9435086848,,
9436135424,,
9437184000,,
9438232576,,
9439281152,9.439281152,3.08094186089968
9440329728,,
9441378304,,
9442426880,,
9443475456,,
9444524032,9.444524032,3.104601991570413
9445572608,,
9446621184,,
9447669760,,
9448718336,,
9449766912,9.449766912,3.160117018128596
9450815488,,
9451864064,,
9452912640,,
9453961216,,
9455009792,9.455009792,3.10796886418275
9456058368,,
9457106944,,
9458155520,,
9459204096,,
9460252672,9.460252672,3.073134579867886
9461301248,,
9462349824,,
9463398400,,
9464446976,,
9465495552,9.465495552,3.0671146377830425
9466544128,,
9467592704,,
9468641280,,
9469689856,,
9470738432,9.470738432,3.088220728238816
9471787008,,
9472835584,,
9473884160,,
9474932736,,
9475981312,9.475981312,3.111730729984944
9477029888,,
9478078464,,
9479127040,,
9480175616,,
9481224192,9.481224192,3.1338749118494147
9482272768,,
9483321344,,
9484369920,,
9485418496,,
9486467072,9.486467072,3.1377096665280924
9487515648,,
9488564224,,
9489612800,,
9490661376,,
9491709952,9.491709952,3.1171377907808826
9492758528,,
9493807104,,
9494855680,,
9495904256,,
9496952832,9.496952832,3.062888568298098
9498001408,,
9499049984,,
9500098560,,
9501147136,,
9502195712,9.502195712,3.0472908630665705
9503244288,,
9504292864,,
9505341440,,
9506390016,,
9507438592,9.507438592,3.082862171694852
9508487168,,
9509535744,,
9510584320,,
9511632896,,
9512681472,9.512681472,3.104230288321703
9513730048,,
9514778624,,
9515827200,,
9516875776,,
9517924352,9.517924352,3.132636421007513
9518972928,,
9520021504,,
9521070080,,
9522118656,,
9523167232,9.523167232,3.0897064491023056
9524215808,,
9525264384,,
9526312960,,
9527361536,,
9528410112,9.528410112,3.0455417543607632
9529458688,,
9530507264,,
9531555840,,
9532604416,,
9533652992,9.533652992,3.017699307800821
9534701568,,
9535750144,,
9536798720,,
9537847296,,
9538895872,9.538895872,3.048011338030016
9539944448,,
9540993024,,
9542041600,,
9543090176,,
9544138752,9.544138752,3.085961961895809
9545187328,,
9546235904,,
9547284480,,
9548333056,,
9549381632,9.549381632,3.106344451514363
9550430208,,
9551478784,,
9552527360,,
9553575936,,
9554624512,9.554624512,3.1283240744816427
9555673088,,
9556721664,,
9557770240,,
9558818816,,
9559867392,9.559867392,3.072169729992272
9560915968,,
9561964544,,
9563013120,,
9564061696,,
9565110272,9.565110272,3.0363474864542885
9566158848,,
9567207424,,
9568256000,,
9569304576,,
9570353152,9.570353152,3.0090393814532006
9571401728,,
9572450304,,
9573498880,,
9574547456,,
9575596032,9.575596032,3.051096589856601
9576644608,,
9577693184,,
9578741760,,
9579790336,,
9580838912,9.580838912,3.0873108881927065
9581887488,,
9582936064,,
9583984640,,
9585033216,,
9586081792,9.586081792,3.1189911444492227
9587130368,,
9588178944,,
9589227520,,
9590276096,,
9591324672,9.591324672,3.09934345968526
9592373248,,
9593421824,,
9594470400,,
9595518976,,
9596567552,9.596567552,3.044972246838612
9597616128,,
9598664704,,
9599713280,,
9600761856,,
9601810432,9.601810432,3.027389496788768
9602859008,,
9603907584,,
9604956160,,
9606004736,,
9607053312,9.607053312,3.0452965493138526
9608101888,,
9609150464,,
9610199040,,
9611247616,,
9612296192,9.612296192,3.079738947889388
9613344768,,
9614393344,,
9615441920,,
9616490496,,
9617539072,9.617539072,3.101094594810541
9618587648,,
9619636224,,
9620684800,,
9621733376,,
9622781952,9.622781952,3.1424623579713056
9623830528,,
9624879104,,
9625927680,,
9626976256,,
9628024832,9.628024832,3.100167952606385
9629073408,,
9630121984,,
9631170560,,
9632219136,,
9633267712,9.633267712,3.056442343507785
9634316288,,
9635364864,,
9636413440,,
9637462016,,
9638510592,9.638510592,3.005468326545979
9639559168,,
9640607744,,
9641656320,,
9642704896,,
9643753472,9.643753472,3.0524379193109814
9644802048,,
9645850624,,
9646899200,,
9647947776,,
9648996352,9.648996352,3.087124594775455
9650044928,,
9651093504,,
9652142080,,
9653190656,,
9654239232,9.654239232,3.113150065060428
9655287808,,
9656336384,,
9657384960,,
9658433536,,
9659482112,9.659482112,3.135202777288588
9660530688,,
9661579264,,
9662627840,,
9663676416,,
9664724992,9.664724992,3.10940884567951
9665773568,,
9666822144,,
9667870720,,
9668919296,,
9669967872,9.669967872,3.05995143901363
9671016448,,
9672065024,,
9673113600,,
9674162176,,
9675210752,9.675210752,3.05844039182577
9676259328,,
9677307904,,
9678356480,,
9679405056,,
9680453632,9.680453632,3.08528079563684
9681502208,,
9682550784,,
9683599360,,
9684647936,,
9685696512,9.685696512,3.112999429149711
9686745088,,
9687793664,,
9688842240,,
9689890816,,
9690939392,9.690939392,3.163023710129421
9691987968,,
9693036544,,
9694085120,,
9695133696,,
9696182272,9.696182272,3.100616270410835
9697230848,,
9698279424,,
9699328000,,
9700376576,,
9701425152,9.701425152,3.115910503581888
9702473728,,
9703522304,,
9704570880,,
9705619456,,
9706668032,9.706668032,3.0812317931858733
9707716608,,
9708765184,,
9709813760,,
9710862336,,
9711910912,9.711910912,3.09351358032473
9712959488,,
9714008064,,
9715056640,,
9716105216,,
9717153792,9.717153792,3.112580267077509
9718202368,,
9719250944,,
9720299520,,
9721348096,,
9722396672,9.722396672,3.118431616199716
9723445248,,
9724493824,,
9725542400,,
9726590976,,
9727639552,9.727639552,3.1445017176687693
9728688128,,
9729736704,,
9730785280,,
9731833856,,
9732882432,9.732882432,3.06971078420058
9733931008,,
9734979584,,
9736028160,,
9737076736,,
9738125312,9.738125312,3.0836144152230074
9739173888,,
9740222464,,
9741271040,,
9742319616,,
9743368192,9.743368192,3.0825544182132694
9744416768,,
9745465344,,
9746513920,,
9747562496,,
9748611072,9.748611072,3.0816946633511675
9749659648,,
9750708224,,
9751756800,,
9752805376,,
9753853952,9.753853952,3.103401282752717
9754902528,,
9755951104,,
9756999680,,
9758048256,,
9759096832,9.759096832,3.122782454432763
9760145408,,
9761193984,,
9762242560,,
9763291136,,
9764339712,9.764339712,3.144494047447969
9765388288,,
9766436864,,
9767485440,,
9768534016,,
9769582592,9.769582592,3.093960062148912
9770631168,,
9771679744,,
9772728320,,
9773776896,,
9774825472,9.774825472,3.071375477276648
9775874048,,
9776922624,,
9777971200,,
9779019776,,
9780068352,9.780068352,3.0611224221010214
9781116928,,
9782165504,,
9783214080,,
9784262656,,
9785311232,9.785311232,3.08632067329628
9786359808,,
9787408384,,
9788456960,,
9789505536,,
9790554112,9.790554112,3.107818666282146
9791602688,,
9792651264,,
9793699840,,
9794748416,,
9795796992,9.795796992,3.129919506691337
9796845568,,
9797894144,,
9798942720,,
9799991296,,
9801039872,9.801039872,3.0973093746767995
9802088448,,
9803137024,,
9804185600,,
9805234176,,
9806282752,9.806282752,3.0856869005658445
9807331328,,
9808379904,,
9809428480,,
9810477056,,
9811525632,9.811525632,3.0496537611561885
9812574208,,
9813622784,,
9814671360,,
9815719936,,
9816768512,9.816768512,3.032563934670441
9817817088,,
9818865664,,
9819914240,,
9820962816,,
9822011392,9.822011392,3.0675425802856093
9823059968,,
9824108544,,
9825157120,,
9826205696,,
9827254272,9.827254272,3.097807723914841
9828302848,,
9829351424,,
9830400000,,
9831448576,,
9832497152,9.832497152,3.147263902736241
9833545728,,
9834594304,,
9835642880,,
9836691456,,
9837740032,9.837740032,3.087447982781101
9838788608,,
9839837184,,
9840885760,,
9841934336,,
9842982912,9.842982912,3.033376700260749
9844031488,,
9845080064,,
9846128640,,
9847177216,,
9848225792,9.848225792,3.0131664993490235
9849274368,,
9850322944,,
9851371520,,
9852420096,,
9853468672,9.853468672,3.0558739945959905
9854517248,,
9855565824,,
9856614400,,
9857662976,,
9858711552,9.858711552,3.0878904918246253
9859760128,,
9860808704,,
9861857280,,
9862905856,,
9863954432,9.863954432,3.1140458359826253
9865003008,,
9866051584,,
9867100160,,
9868148736,,
9869197312,9.869197312,3.0754338433934856
9870245888,,
9871294464,,
9872343040,,
9873391616,,
9874440192,9.874440192,3.033202118391615
9875488768,,
9876537344,,
9877585920,,
9878634496,,
9879683072,9.879683072,3.065185180973644
9880731648,,
9881780224,,
9882828800,,
9883877376,,
9884925952,9.884925952,3.071417468565488
9885974528,,
9887023104,,
9888071680,,
9889120256,,
9890168832,9.890168832,3.0980837565529384
9891217408,,
9892265984,,
9893314560,,
9894363136,,
9895411712,9.895411712,3.1060000677723547
9896460288,,
9897508864,,
9898557440,,
9899606016,,
9900654592,9.900654592,3.1373662058928447
9901703168,,
9902751744,,
9903800320,,
9904848896,,
9905897472,9.905897472,3.119855032258856
9906946048,,
9907994624,,
9909043200,,
9910091776,,
9911140352,9.911140352,3.043031650859841
9912188928,,
9913237504,,
9914286080,,
9915334656,,
9916383232,9.916383232,3.033888841475952
9917431808,,
9918480384,,
9919528960,,
9920577536,,
9921626112,9.921626112,3.051350836070022
9922674688,,
9923723264,,
9924771840,,
9925820416,,
9926868992,9.926868992,3.079280495688004
9927917568,,
9928966144,,
9930014720,,
9931063296,,
9932111872,9.932111872,3.09922046231626
9933160448,,
9934209024,,
9935257600,,
9936306176,,
9937354752,9.937354752,3.111656390859694
9938403328,,
9939451904,,
9940500480,,
9941549056,,
9942597632,9.942597632,3.0439878894500447
9943646208,,
9944694784,,
9945743360,,
9946791936,,
9947840512,9.947840512,3.001548603136764
9948889088,,
9949937664,,
9950986240,,
9952034816,,
9953083392,9.953083392,3.0128396918531166
9954131968,,
9955180544,,
9956229120,,
9957277696,,
9958326272,9.958326272,3.0538040067076047
9959374848,,
9960423424,,
9961472000,,
9962520576,,
9963569152,9.963569152,3.0817733201434643
9964617728,,
9965666304,,
9966714880,,
9967763456,,
9968812032,9.968812032,3.117253346191679
9969860608,,
9970909184,,
9971957760,,
9973006336,,
9974054912,9.974054912,3.0714328225768366
9975103488,,
9976152064,,
9977200640,,
9978249216,,
9979297792,9.979297792,2.993553901090988
9980346368,,
9981394944,,
9982443520,,
9983492096,,
9984540672,9.984540672,2.985384649861114
9985589248,,
9986637824,,
9987686400,,
9988734976,,
9989783552,9.989783552,3.0155898273104604
9990832128,,
9991880704,,
9992929280,,
9993977856,,
9995026432,9.995026432,3.060295604479513
9996075008,,
9997123584,,
9998172160,,
9999220736,,


==> Figure/rebuttal_data/layer_wise_mlp1.csv <==
layer,MixNorm,PreNorm,MixLN,HybridNorm
0,44.13007736206055,68.02532958984375,36.97783660888672,165.15554809570312
1,18.37071418762207,57.85672378540039,46.547035217285156,64.09766387939453
2,17.070693969726562,64.11613464355469,53.137176513671875,27.069475173950195
3,13.142337799072266,58.4995002746582,47.2431526184082,23.970775604248047
4,11.348949432373047,63.80678176879883,64.2165298461914,25.19363021850586
5,16.94912338256836,51.93390655517578,64.18028259277344,25.520036697387695
6,15.601734161376953,62.92243576049805,70.26617431640625,23.651697158813477
7,15.31661319732666,49.4307975769043,59.93647003173828,22.107755661010742
8,16.710689544677734,52.090885162353516,71.49738311767578,21.80142593383789
9,14.86595630645752,51.447330474853516,74.25570678710938,20.930522918701172
10,13.96530532836914,48.510196685791016,63.677207946777344,21.005849838256836
11,14.532212257385254,47.643585205078125,45.407325744628906,20.741065979003906
12,22.353017807006836,43.25791931152344,42.93464660644531,20.31787109375
13,19.865089416503906,41.15228271484375,47.77574157714844,20.290250778198242
14,15.950079917907715,40.7768669128418,35.25352096557617,19.9226131439209
15,15.610698699951172,37.80280303955078,24.30364227294922,20.355697631835938
16,15.420622825622559,37.60770034790039,32.35267639160156,20.320053100585938
17,15.283594131469727,36.065330505371094,25.788969039916992,18.482275009155273
18,17.356592178344727,36.58175277709961,26.057207107543945,20.052263259887695
19,18.931537628173828,42.118717193603516,33.08728790283203,20.3238468170166
20,20.887590408325195,39.34115219116211,27.128238677978516,19.828500747680664
21,20.728628158569336,47.47907638549805,27.22857093811035,19.761493682861328
22,18.274646759033203,45.171871185302734,21.75218391418457,19.62261199951172
23,19.288278579711914,40.13287353515625,20.334184646606445,18.403486251831055
24,15.79138469696045,36.80607604980469,19.24413299560547,19.3347225189209
25,16.210987091064453,35.4913215637207,19.092260360717773,20.726327896118164
26,14.406005859375,33.61054992675781,18.92002296447754,19.765993118286133
27,14.312792778015137,33.25906753540039,19.588510513305664,18.92493438720703
28,14.147163391113281,29.535852432250977,18.916473388671875,20.143505096435547
29,16.52740478515625,30.456106185913086,17.32219123840332,20.65553092956543
30,14.779114723205566,30.762998580932617,18.463478088378906,20.409399032592773
31,15.105330467224121,28.54574966430664,19.371112823486328,19.595243453979492
32,13.783553123474121,27.212182998657227,21.25436019897461,19.057126998901367
33,11.842720985412598,27.67971420288086,20.703956604003906,21.483354568481445
34,12.340715408325195,26.881580352783203,18.019657135009766,22.39411163330078
35,15.320001602172852,26.294206619262695,18.139389038085938,20.908472061157227
36,13.215361595153809,27.27073860168457,17.506004333496094,19.764202117919922
37,17.706632614135742,27.330791473388672,17.44809913635254,19.422386169433594
38,14.746012687683105,26.45018196105957,22.758886337280273,19.362756729125977
39,16.44797134399414,25.998550415039062,21.084299087524414,20.00391960144043
40,12.979968070983887,27.006519317626953,20.040061950683594,20.728445053100586
41,14.873735427856445,27.302858352661133,25.65824317932129,20.531963348388672
42,21.01166343688965,28.595115661621094,22.929393768310547,21.452836990356445
43,13.850911140441895,26.52386474609375,23.320302963256836,21.335580825805664
44,22.556316375732422,29.38246726989746,24.972280502319336,21.84227752685547
45,14.37128734588623,26.79083824157715,25.660266876220703,20.512876510620117
46,16.903249740600586,32.50687789916992,24.2368106842041,20.00514030456543
47,13.008209228515625,31.88043212890625,24.595767974853516,20.712421417236328
48,12.248038291931152,36.820159912109375,24.806854248046875,24.004369735717773
49,12.810033798217773,35.719886779785156,23.59064483642578,22.353391647338867
50,17.327646255493164,39.40071105957031,21.976299285888672,21.82865333557129
51,13.927530288696289,37.995121002197266,22.074304580688477,24.1471004486084
52,13.92019271850586,36.45098114013672,20.552135467529297,24.29939842224121
53,8.743589401245117,34.56047439575195,19.528440475463867,29.068256378173828
54,8.103638648986816,32.483272552490234,18.711912155151367,31.824172973632812
55,8.134496688842773,31.984731674194336,17.36316680908203,33.888790130615234
56,7.570119857788086,31.83424949645996,16.401100158691406,39.69515609741211
57,7.636578559875488,30.074615478515625,15.955207824707031,41.30402755737305
58,7.350024223327637,28.107498168945312,15.73050308227539,40.847225189208984
59,8.364753723144531,25.82183074951172,16.80685043334961,31.92249870300293
60,8.870196342468262,24.65671730041504,18.828067779541016,27.163349151611328
61,10.206245422363281,24.419292449951172,22.257902145385742,27.013944625854492
62,13.810279846191406,23.302045822143555,20.614303588867188,25.09588050842285
63,11.73814582824707,24.824983596801758,23.257526397705078,36.8485107421875


==> Figure/rebuttal_data/layer_wise_mlp2.csv <==
layer,MixNorm,PreNorm,MixLN,HybridNorm
0,13.514573097229004,55.511661529541016,35.17506790161133,55.28963851928711
1,16.581308364868164,70.89930725097656,26.783599853515625,32.98001480102539
2,10.817286491394043,57.16202163696289,21.136341094970703,21.914310455322266
3,9.812560081481934,42.83378982543945,16.043798446655273,17.098405838012695
4,12.533098220825195,31.80018424987793,15.589106559753418,14.546468734741211
5,12.02908706665039,20.654109954833984,13.141751289367676,12.49925422668457
6,13.58315658569336,16.56020736694336,14.887907028198242,12.365582466125488
7,15.176904678344727,14.068367004394531,14.562492370605469,11.235098838806152
8,13.080081939697266,13.408429145812988,14.94897174835205,11.33935546875
9,13.495499610900879,13.709356307983398,13.410347938537598,10.203346252441406
10,15.019021034240723,14.163683891296387,12.189446449279785,10.098925590515137
11,15.538516998291016,16.974462509155273,13.216473579406738,9.65368938446045
12,18.976768493652344,14.986889839172363,14.407809257507324,9.243207931518555
13,24.219768524169922,16.36917495727539,16.535993576049805,9.56640625
14,22.080177307128906,18.073984146118164,33.0656852722168,9.591802597045898
15,22.205175399780273,16.472970962524414,30.224077224731445,9.324399948120117
16,17.258102416992188,20.7985897064209,21.81906509399414,9.774453163146973
17,18.07265281677246,21.523723602294922,16.692092895507812,10.075773239135742
18,20.886194229125977,20.625978469848633,15.432588577270508,9.52293586730957
19,18.898052215576172,19.884326934814453,18.853252410888672,9.305309295654297
20,20.11771583557129,18.565662384033203,13.37374210357666,9.775205612182617
21,21.481441497802734,18.035552978515625,15.337900161743164,9.6123685836792
22,22.36142921447754,15.881275177001953,17.86279296875,11.452886581420898
23,20.575416564941406,16.11537742614746,20.615493774414062,11.509027481079102
24,16.734079360961914,14.438632011413574,19.75313377380371,12.39559268951416
25,12.623305320739746,14.831706047058105,17.88751983642578,10.650032043457031
26,12.718835830688477,15.895612716674805,16.27277374267578,11.304080963134766
27,14.682231903076172,13.742879867553711,17.180648803710938,12.685851097106934
28,12.607757568359375,12.940770149230957,15.80440902709961,12.036084175109863
29,12.058167457580566,13.370009422302246,15.514286994934082,10.9012451171875
30,11.940642356872559,14.824912071228027,14.601996421813965,11.38436222076416
31,11.58688735961914,15.797342300415039,14.320725440979004,11.339285850524902
32,13.127341270446777,17.92806053161621,15.916177749633789,13.442764282226562
33,13.807415008544922,18.843406677246094,14.492745399475098,10.950807571411133
34,11.695366859436035,18.058467864990234,15.34679126739502,11.240111351013184
35,20.226322174072266,17.38518524169922,14.126047134399414,13.526586532592773
36,17.23682975769043,13.165953636169434,13.746597290039062,12.513434410095215
37,14.000194549560547,16.971309661865234,11.519445419311523,14.285436630249023
38,9.399209976196289,18.397377014160156,15.832858085632324,12.877097129821777
39,11.990792274475098,14.372514724731445,16.140254974365234,13.953827857971191
40,16.96128273010254,16.48129653930664,17.295747756958008,12.485604286193848
41,12.64181137084961,15.628783226013184,16.004560470581055,14.53421688079834
42,18.12611961364746,15.578064918518066,10.757768630981445,13.845126152038574
43,16.28279685974121,12.350122451782227,10.58515453338623,15.236126899719238
44,13.465860366821289,13.8406343460083,16.02545738220215,15.8982572555542
45,12.460393905639648,12.880102157592773,16.281688690185547,14.449092864990234
46,11.724967956542969,16.467376708984375,14.108160972595215,17.919754028320312
47,9.023300170898438,16.997913360595703,15.954367637634277,14.839247703552246
48,7.659539222717285,15.153231620788574,15.209150314331055,11.058306694030762
49,7.800746440887451,16.126672744750977,13.839040756225586,12.137208938598633
50,8.5277681350708,15.88920783996582,13.33434009552002,12.556398391723633
51,7.570147514343262,15.077420234680176,13.058029174804688,16.304859161376953
52,7.93427848815918,15.250003814697266,12.422715187072754,19.15406036376953
53,7.455160617828369,15.452762603759766,11.648261070251465,17.27601432800293
54,8.499678611755371,15.648279190063477,11.303206443786621,18.920190811157227
55,7.411586284637451,15.058428764343262,11.406010627746582,19.315649032592773
56,8.646499633789062,14.506990432739258,10.841588973999023,17.990339279174805
57,7.558748245239258,14.245587348937988,10.519586563110352,15.192166328430176
58,8.428291320800781,13.739876747131348,10.199278831481934,13.969916343688965
59,7.388920783996582,12.970001220703125,9.446045875549316,11.936187744140625
60,7.332088947296143,11.783960342407227,9.179598808288574,9.619707107543945
61,9.29155445098877,11.191502571105957,10.691568374633789,8.57231616973877
62,10.63343334197998,15.110358238220215,15.052248001098633,12.157225608825684
63,18.391029357910156,28.857311248779297,33.26420593261719,37.738529205322266

